Structure-Preserving Generalized Manifold Galerkin Reduction for Port-Hamiltonian Systems

This paper considers structure-preserving model order reduction (MOR) techniques for port-Hamiltonian (pH) systems, which are typically derived from energy-based modeling. To keep favorable properties of \pH systems such as passivity in a reduced order model (ROM), we use structure-preserving methods in the reduction process. Although projection-based structure-preserving MOR methods for nonlinear pH systems based on nonlinear approximation ansatzes have recently been proposed, existing approaches typically rely on specific structures of the approximation map and the underlying pH system. To address this limitation, we propose a \MOR framework based on generalized manifold Galerkin (GMG) reduction. The resulting framework can employ general nonlinear approximation maps while preserving the pH structure. We establish sufficient conditions for structure preservation, show that the associated non-degeneracy conditions are generically satisfied. We further present linear and quadratic approximation maps within the proposed framework. Numerical examples for a linear and a nonlinear mass-spring-damper system show that the proposed \MOR methods have lower relative reduction error compared to existing methods.

==> Code/MSD/Data/constant/Plot/MSD_linear_proj_error_constant.dat <==
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,1.142518391648868897e-02
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,3.363314790741093758e-03
7.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,1.369169441315624828e-03
9.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,6.291955740928263738e-04
1.100000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,2.666196809755159969e-04
1.300000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,1.081857359361217710e-04
1.500000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,4.605506014323992175e-05
1.700000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,2.090778188144298784e-05
1.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,8.634381705361744789e-06
2.100000000000000000e+01,5.459943342079822598e-06
2.200000000000000000e+01,3.492791398713026584e-06
2.300000000000000000e+01,2.277066985868178452e-06
2.400000000000000000e+01,1.507678406351281715e-06
2.500000000000000000e+01,9.770547994963237947e-07
2.600000000000000000e+01,6.115658322797876196e-07
2.700000000000000000e+01,3.758906194575254106e-07
2.800000000000000000e+01,2.320168232622277409e-07
2.900000000000000000e+01,1.458478564057787605e-07
3.000000000000000000e+01,9.312243558810152128e-08


==> Code/MSD/Data/constant/Plot/MSD_nonlinear_proj_error_lower_bound_constant.dat <==
4.000000000000000000e+00,3.363314790741093758e-03,1.369169441315624828e-03,6.291955740928263738e-04,2.666196809755159969e-04,1.081857359361217710e-04
6.000000000000000000e+00,1.369169441315624828e-03,6.291955740928263738e-04,2.666196809755159969e-04,1.081857359361217710e-04,4.605506014323992175e-05
8.000000000000000000e+00,6.291955740928263738e-04,2.666196809755159969e-04,1.081857359361217710e-04,4.605506014323992175e-05,2.090778188144298784e-05
1.000000000000000000e+01,2.666196809755159969e-04,1.081857359361217710e-04,4.605506014323992175e-05,2.090778188144298784e-05,8.634381705361744789e-06
1.200000000000000000e+01,1.081857359361217710e-04,4.605506014323992175e-05,2.090778188144298784e-05,8.634381705361744789e-06,3.492791398713026584e-06
1.400000000000000000e+01,4.605506014323992175e-05,2.090778188144298784e-05,8.634381705361744789e-06,3.492791398713026584e-06,1.507678406351281715e-06
1.600000000000000000e+01,2.090778188144298784e-05,8.634381705361744789e-06,3.492791398713026584e-06,1.507678406351281715e-06,6.115658322797876196e-07
1.800000000000000000e+01,8.634381705361744789e-06,3.492791398713026584e-06,1.507678406351281715e-06,6.115658322797876196e-07,2.320168232622277409e-07
2.000000000000000000e+01,3.492791398713026584e-06,1.507678406351281715e-06,6.115658322797876196e-07,2.320168232622277409e-07,9.312243558810152128e-08


==> Code/MSD/Data/constant/Plot/NL_output_error.dat <==
4.000000000000000000e+00,4.635012342879196723e-02,4.515946199147175683e-02,4.361762673621355502e-02,4.363526675147033629e-02,4.369023207593105557e-02
6.000000000000000000e+00,2.110760119668661852e-02,8.765443578729423257e-03,3.550848913937793613e-03,4.350659307140367603e-03,4.290061038059554167e-03
8.000000000000000000e+00,7.836602997122157216e-03,2.550256424952066035e-03,1.165487472029625013e-03,7.923296554238439243e-04,6.574153803263821025e-04
1.000000000000000000e+01,2.708843896707028784e-03,1.152937099521892175e-03,8.294130580850831661e-04,6.553735210809353466e-04,5.817008463069686143e-04
1.200000000000000000e+01,1.015454482677746999e-03,6.366953817756575845e-04,4.364840530090881711e-04,4.553206069152042346e-04,4.461060326848353486e-04
1.400000000000000000e+01,4.351569569128166371e-04,4.541517424509260116e-04,3.027466927135597495e-04,3.679587512949025275e-04,3.669218037783668687e-04
1.600000000000000000e+01,1.651601698919586260e-04,1.271670465323611592e-04,1.030719121641948070e-04,1.100928378692410181e-04,1.066607339043757602e-04
1.800000000000000000e+01,5.501386653604105906e-05,2.923530255781683719e-05,2.645789685331925847e-05,2.225590479585572726e-05,2.222534454260563581e-05
2.000000000000000000e+01,2.221280171718352953e-05,1.483051196621661018e-05,8.961235952939142525e-06,8.725688110122611847e-06,8.691030634504687052e-06


==> Code/MSD/Data/constant/Plot/NL_state_error.dat <==
4.000000000000000000e+00,3.965629027365099799e-03,3.629391581611537184e-03,3.570046678366175195e-03,3.578824644283294231e-03,3.580861231971531247e-03
6.000000000000000000e+00,1.659706148713654397e-03,7.352074273574117028e-04,4.286785387208336129e-04,4.351593757808533327e-04,4.288192960187788678e-04
8.000000000000000000e+00,7.175122440116782786e-04,2.989734541578455661e-04,1.312120843385580727e-04,6.205686009593676356e-05,3.763483966157976678e-05
1.000000000000000000e+01,3.005224714285932726e-04,1.346622931042486824e-04,7.245377377996632207e-05,4.941497146350586235e-05,4.604170355993252386e-05
1.200000000000000000e+01,1.347474281209075158e-04,6.587326630660739245e-05,3.876874471415159149e-05,3.464708034678719550e-05,3.309582274803640116e-05
1.400000000000000000e+01,6.500187798517497015e-05,4.252717010752521474e-05,2.984262062342394285e-05,3.277661809597932576e-05,3.287033744140161216e-05
1.600000000000000000e+01,3.019903863892685290e-05,1.723551220801575800e-05,1.427713911472665630e-05,1.397356801401599171e-05,1.382353430216007144e-05
1.800000000000000000e+01,1.074055618780405165e-05,5.982978789705993668e-06,4.476848155398633551e-06,4.143687050140217048e-06,4.106171000210068839e-06
2.000000000000000000e+01,4.619617093760261046e-06,2.539299151792986711e-06,1.747937829727969900e-06,1.664888630969203879e-06,1.654813928313810183e-06


==> Code/MSD/Data/constant/Plot/POD_GMG_output_error.dat <==
4.000000000000000000e+00,6.904295969039259129e-02
6.000000000000000000e+00,4.425412849202392529e-02
8.000000000000000000e+00,2.123765044484927575e-02
1.000000000000000000e+01,7.871012387479637065e-03
1.200000000000000000e+01,2.581685282817085085e-03
1.400000000000000000e+01,8.655575914699314977e-04
1.600000000000000000e+01,3.312924534648635446e-04
1.800000000000000000e+01,1.403003698544277324e-04
2.000000000000000000e+01,4.741082118321638517e-05


==> Code/MSD/Data/constant/Plot/POD_GMG_state_error.dat <==
4.000000000000000000e+00,1.322840621340843487e-02
6.000000000000000000e+00,3.896289260056826596e-03
8.000000000000000000e+00,1.678026755205491672e-03
1.000000000000000000e+01,7.207711385216902539e-04
1.200000000000000000e+01,2.987487163509643258e-04
1.400000000000000000e+01,1.294093514981855457e-04
1.600000000000000000e+01,5.881149167249979557e-05
1.800000000000000000e+01,2.434940767681841389e-05
2.000000000000000000e+01,1.010489693593977460e-05


==> Code/MSD/Data/constant/Plot/POD_SPG_output_error.dat <==
4.000000000000000000e+00,2.397784436253804496e-01
6.000000000000000000e+00,8.530246996154534911e-02
8.000000000000000000e+00,3.332443025444469659e-02
1.000000000000000000e+01,1.481993598018160538e-02
1.200000000000000000e+01,6.285360553370440001e-03
1.400000000000000000e+01,2.189338173407807953e-03
1.600000000000000000e+01,8.391839204940057442e-04
1.800000000000000000e+01,3.584652695750462905e-04
2.000000000000000000e+01,1.375204872049546278e-04


==> Code/MSD/Data/constant/Plot/POD_SPG_state_error.dat <==
4.000000000000000000e+00,3.320981713862068696e-02
6.000000000000000000e+00,1.194771304869396943e-02
8.000000000000000000e+00,4.986141859540265710e-03
1.000000000000000000e+01,2.151425939784830897e-03
1.200000000000000000e+01,9.670255939126127121e-04
1.400000000000000000e+01,4.092869531708762370e-04
1.600000000000000000e+01,1.711960808508290754e-04
1.800000000000000000e+01,7.499369679940721435e-05
2.000000000000000000e+01,3.223473176515688216e-05


==> Code/MSD/Data/sin/Plot/MSD_linear_proj_error_sin.dat <==
1.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000000e+00,0.000000000000000000e+00
3.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000000e+00,1.050074841018288491e-01
5.000000000000000000e+00,0.000000000000000000e+00
6.000000000000000000e+00,4.110368503372073545e-02
7.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000000e+00,1.860507125870635922e-02
9.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+01,8.399768416281214525e-03
1.100000000000000000e+01,0.000000000000000000e+00
1.200000000000000000e+01,3.588490686109543481e-03
1.300000000000000000e+01,0.000000000000000000e+00
1.400000000000000000e+01,1.509730980801899693e-03
1.500000000000000000e+01,0.000000000000000000e+00
1.600000000000000000e+01,6.622550770368010320e-04
1.700000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,3.047652941750593936e-04
1.900000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,1.299551094452049181e-04
2.100000000000000000e+01,8.378906912741014264e-05
2.200000000000000000e+01,5.408961741274400124e-05
2.300000000000000000e+01,3.518530131339980469e-05
2.400000000000000000e+01,2.343771573204462506e-05
2.500000000000000000e+01,1.564568883266352338e-05
2.600000000000000000e+01,1.016508835655044605e-05
2.700000000000000000e+01,6.417032923571157524e-06
2.800000000000000000e+01,4.037147128955345301e-06
2.900000000000000000e+01,2.529095395666892736e-06
3.000000000000000000e+01,1.601552302192262321e-06


==> Code/MSD/Data/sin/Plot/MSD_nonlinear_proj_error_lower_bound_sin.dat <==
4.000000000000000000e+00,4.110368503372073545e-02,1.860507125870635922e-02,8.399768416281214525e-03,3.588490686109543481e-03,1.509730980801899693e-03
6.000000000000000000e+00,1.860507125870635922e-02,8.399768416281214525e-03,3.588490686109543481e-03,1.509730980801899693e-03,6.622550770368010320e-04
8.000000000000000000e+00,8.399768416281214525e-03,3.588490686109543481e-03,1.509730980801899693e-03,6.622550770368010320e-04,3.047652941750593936e-04
1.000000000000000000e+01,3.588490686109543481e-03,1.509730980801899693e-03,6.622550770368010320e-04,3.047652941750593936e-04,1.299551094452049181e-04
1.200000000000000000e+01,1.509730980801899693e-03,6.622550770368010320e-04,3.047652941750593936e-04,1.299551094452049181e-04,5.408961741274400124e-05
1.400000000000000000e+01,6.622550770368010320e-04,3.047652941750593936e-04,1.299551094452049181e-04,5.408961741274400124e-05,2.343771573204462506e-05
1.600000000000000000e+01,3.047652941750593936e-04,1.299551094452049181e-04,5.408961741274400124e-05,2.343771573204462506e-05,1.016508835655044605e-05
1.800000000000000000e+01,1.299551094452049181e-04,5.408961741274400124e-05,2.343771573204462506e-05,1.016508835655044605e-05,4.037147128955345301e-06
2.000000000000000000e+01,5.408961741274400124e-05,2.343771573204462506e-05,1.016508835655044605e-05,4.037147128955345301e-06,1.601552302192262321e-06


==> Code/MSD/Data/sin/Plot/NL_output_error.dat <==
4.000000000000000000e+00,2.437374300437234603e-02,2.458629757798388299e-02,2.460730001224038094e-02,2.462829367793221286e-02,2.462902985161784589e-02
6.000000000000000000e+00,6.158619125795945434e-03,3.546022099047596750e-03,3.601133517247097869e-03,3.462547484300835393e-03,3.429544359690771173e-03
8.000000000000000000e+00,2.146890327412212182e-03,8.969497349558088525e-04,4.990588615275834633e-04,4.459383897275761102e-04,4.065755912504281228e-04
1.000000000000000000e+01,8.979577861387761555e-04,3.306446218253561269e-04,2.293041897241823539e-04,1.576458420908797328e-04,1.523556322853220144e-04
1.200000000000000000e+01,2.767695309127794572e-04,1.104415376152384715e-03,1.129433083981446606e-04,1.102544468413675963e-04,1.092629312720088747e-04
1.400000000000000000e+01,1.804965853102969624e-04,8.484695224043145199e-05,7.214584410084684486e-05,6.594673472915850367e-05,6.692482226809725113e-05
1.600000000000000000e+01,8.598527505921428084e-05,4.311317915287620790e-05,3.856095927916868997e-05,3.575003444269054289e-05,3.471758127722631706e-05
1.800000000000000000e+01,3.052958796404385160e-05,2.109120951453430772e-05,1.590603170803545858e-05,1.441060654641320762e-05,1.444193087623594308e-05
2.000000000000000000e+01,1.389208267176281572e-05,7.505592355311581159e-06,4.966913621595273584e-06,4.825398997388075832e-06,4.794040528148837052e-06


==> Code/MSD/Data/sin/Plot/NL_state_error.dat <==
4.000000000000000000e+00,7.651104141198350472e-02,7.641172225327383383e-02,7.637907849836682306e-02,7.638790048170036873e-02,7.638736808836506242e-02
6.000000000000000000e+00,2.277304769883959842e-02,1.499075077372019615e-02,1.368125909492226566e-02,1.342779045256286066e-02,1.338352261813390010e-02
8.000000000000000000e+00,9.577488040704481773e-03,4.134687794437720207e-03,2.112885860913384529e-03,1.516591824355471982e-03,1.410843768223244516e-03
1.000000000000000000e+01,4.068507609058399921e-03,1.918998071682367391e-03,1.018146427564266699e-03,5.986113445042660214e-04,5.136156295546438029e-04
1.200000000000000000e+01,1.907848135813321059e-03,4.360847426042751412e-02,5.137108897079580364e-04,3.888063585035086219e-04,3.683505000630600611e-04
1.400000000000000000e+01,9.461142984469453950e-04,4.579682485326344176e-04,3.118883418361078881e-04,2.700857478411524347e-04,2.670208956590034268e-04
1.600000000000000000e+01,4.106080092382358507e-04,2.074155937957878411e-04,1.546959015940983112e-04,1.418020425716242131e-04,1.401483017779619003e-04
1.800000000000000000e+01,1.628033978383281106e-04,9.612279172055565048e-05,7.169018780256294291e-05,6.469185679370130265e-05,6.371651324406156058e-05
2.000000000000000000e+01,7.207907165319277741e-05,3.969324329337138493e-05,2.890380244788999723e-05,2.741813780965451713e-05,2.726319095614124606e-05


==> Code/MSD/Data/sin/Plot/POD_GMG_output_error.dat <==
4.000000000000000000e+00,4.698549911370879933e-02
6.000000000000000000e+00,1.187877446418597778e-02
8.000000000000000000e+00,5.130303553030532079e-03
1.000000000000000000e+01,2.265124822517978077e-03
1.200000000000000000e+01,8.638912925778326072e-04
1.400000000000000000e+01,3.096760346940100831e-04
1.600000000000000000e+01,1.202114715712231970e-04
1.800000000000000000e+01,4.875897462669022203e-05
2.000000000000000000e+01,1.733125004393462772e-05


==> Code/MSD/Data/sin/Plot/POD_GMG_state_error.dat <==
4.000000000000000000e+00,1.213852215015281677e-01
6.000000000000000000e+00,4.835295774961947957e-02
8.000000000000000000e+00,2.156955273060371867e-02
1.000000000000000000e+01,9.533553840140356755e-03
1.200000000000000000e+01,4.125380062021677396e-03
1.400000000000000000e+01,1.829482925781260793e-03
1.600000000000000000e+01,8.321710184130951980e-04
1.800000000000000000e+01,3.551931211916354073e-04
2.000000000000000000e+01,1.498284978293779165e-04


==> Code/MSD/Data/sin/Plot/POD_SPG_output_error.dat <==
4.000000000000000000e+00,6.432823119671055023e-02
6.000000000000000000e+00,2.318816355239989788e-02
8.000000000000000000e+00,1.034766153107128349e-02
1.000000000000000000e+01,4.943602886474220484e-03
1.200000000000000000e+01,2.072965262420462928e-03
1.400000000000000000e+01,7.429245415612038177e-04
1.600000000000000000e+01,2.943762536482252552e-04
1.800000000000000000e+01,1.271901624012461581e-04
2.000000000000000000e+01,5.117676737542261109e-05


==> Code/MSD/Data/sin/Plot/POD_SPG_state_error.dat <==
4.000000000000000000e+00,2.992003388125232810e-01
6.000000000000000000e+00,1.354350117184847935e-01
8.000000000000000000e+00,6.030682843132624538e-02
1.000000000000000000e+01,2.912836450017588369e-02
1.200000000000000000e+01,1.352311064341829225e-02
1.400000000000000000e+01,6.145864642875731830e-03
1.600000000000000000e+01,2.537588849088977423e-03
1.800000000000000000e+01,1.112241589321927553e-03
2.000000000000000000e+01,5.094060326461235513e-04


==> Code/NL_MSD/Data/constant/Plot/FOM_energy_dif.dat <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,7.622262466429956320e-07
2.000000000000000111e-01,1.534739896189752940e-06
3.000000000000000444e-01,2.299491952727940319e-06
4.000000000000000222e-01,3.041931838527903251e-06
5.000000000000000000e-01,3.751495963736387008e-06
6.000000000000000888e-01,4.421664661948503236e-06
7.000000000000000666e-01,5.049626371111904863e-06
8.000000000000000444e-01,5.635626454408675101e-06
9.000000000000000222e-01,6.182104201152998670e-06
1.000000000000000000e+00,6.692733635779496079e-06
1.100000000000000089e+00,7.171482102707950508e-06
1.200000000000000178e+00,7.621787044722553445e-06
1.300000000000000044e+00,8.045928795592663732e-06
1.400000000000000133e+00,8.444648863582468468e-06
1.500000000000000000e+00,8.817032445642900007e-06
1.600000000000000089e+00,9.160643928948601633e-06
1.700000000000000178e+00,9.471877688969291414e-06
1.800000000000000044e+00,9.746465880246420188e-06
1.900000000000000133e+00,9.980071839919141263e-06
2.000000000000000000e+00,1.016889315715767753e-05
2.100000000000000089e+00,1.031020252659740899e-05
2.200000000000000178e+00,1.040276640702298208e-05
2.300000000000000266e+00,1.044709957414256818e-05
2.400000000000000355e+00,1.044553550150120053e-05
2.500000000000000000e+00,1.040211531528299760e-05
2.600000000000000089e+00,1.032231898747022758e-05
2.700000000000000178e+00,1.021267894371624685e-05
2.800000000000000266e+00,1.008032654617636859e-05
2.900000000000000355e+00,9.932525076213234716e-06
3.000000000000000000e+00,9.776239013286995572e-06
3.100000000000000089e+00,9.617779663202881413e-06
3.200000000000000178e+00,9.462553350735036783e-06
3.300000000000000266e+00,9.314922714364834433e-06
3.400000000000000355e+00,9.178176455531053546e-06
3.500000000000000000e+00,9.054590259460759682e-06
3.600000000000000089e+00,8.945553017582902333e-06
3.700000000000000178e+00,8.851728698119898375e-06
3.800000000000000266e+00,8.773225190276262575e-06
3.900000000000000355e+00,8.709746430846793119e-06
4.000000000000000000e+00,8.660711822424532746e-06
4.100000000000000533e+00,8.625335813437773336e-06
4.200000000000000178e+00,8.602668987191947059e-06
4.299999999999999822e+00,8.591608813689199931e-06
4.400000000000000355e+00,8.590892507605307760e-06
4.500000000000000000e+00,8.599085878826379092e-06
4.600000000000000533e+00,8.614580835251961499e-06
4.700000000000000178e+00,8.635610880264668610e-06
4.800000000000000711e+00,8.660289373367893728e-06
4.900000000000000355e+00,8.686670406640728537e-06
5.000000000000000000e+00,8.712827728681732387e-06
5.100000000000000533e+00,8.736943862100096658e-06
5.200000000000000178e+00,8.757399783652225489e-06
5.300000000000000711e+00,8.772855359067202596e-06
5.400000000000000355e+00,8.782311989290886300e-06
5.500000000000000000e+00,8.785151285096298723e-06
5.600000000000000533e+00,8.781146591561178605e-06
5.700000000000000178e+00,8.770447354394805828e-06
5.800000000000000711e+00,8.753539222396133912e-06
5.900000000000000355e+00,8.731185075390446304e-06
6.000000000000000000e+00,8.704353636181105802e-06
6.100000000000000533e+00,8.674142884090157990e-06
6.200000000000000178e+00,8.641705171067576297e-06
6.300000000000000711e+00,8.608179887785449846e-06
6.400000000000000355e+00,8.574637945037849596e-06
6.500000000000000000e+00,8.542040475220669116e-06
6.600000000000000533e+00,8.511212276619134487e-06
6.700000000000000178e+00,8.482828854176893696e-06
6.800000000000000711e+00,8.457414639433807890e-06
6.900000000000000355e+00,8.435349219224064221e-06
7.000000000000000000e+00,8.416878206039812849e-06
7.100000000000000533e+00,8.402125705464502659e-06
7.200000000000000178e+00,8.391106068632997461e-06
7.300000000000000711e+00,8.383733601870918539e-06
7.400000000000000355e+00,8.379829956970535898e-06
7.500000000000000000e+00,8.379129863057138694e-06
7.600000000000000533e+00,8.381286534769882834e-06
7.700000000000000178e+00,8.385878404994218105e-06
7.800000000000000711e+00,8.392418751345526173e-06
7.900000000000000355e+00,8.400369351881098456e-06
8.000000000000000000e+00,8.409158609952449570e-06
8.099999999999999645e+00,8.418203765930831750e-06
8.200000000000001066e+00,8.426936013206792753e-06
8.300000000000000711e+00,8.434826695810637709e-06
8.400000000000000355e+00,8.441412391296115869e-06
8.500000000000000000e+00,8.446316631244288331e-06
8.599999999999999645e+00,8.449266284689394002e-06
8.700000000000001066e+00,8.450101175463964331e-06
8.800000000000000711e+00,8.448776232863886015e-06
8.900000000000000355e+00,8.445356270442988533e-06
9.000000000000000000e+00,8.440004234156611718e-06
9.099999999999999645e+00,8.432964356961530905e-06
9.200000000000001066e+00,8.424542031974791012e-06
9.300000000000000711e+00,8.415082338692619901e-06
9.400000000000000355e+00,8.404949036026898579e-06
9.500000000000000000e+00,8.394505514520977929e-06
9.600000000000001421e+00,8.384098748173002269e-06
9.700000000000001066e+00,8.374046781393224004e-06
9.800000000000000711e+00,8.364629808119139476e-06
9.900000000000000355e+00,8.356084510999922665e-06
1.000000000000000000e+01,8.348601070254368928e-06
1.010000000000000142e+01,8.342322142307345700e-06
1.020000000000000107e+01,8.337343136016750478e-06
1.030000000000000071e+01,8.333713253198815618e-06
1.040000000000000036e+01,8.331436964409411061e-06
1.050000000000000000e+01,8.330475814964655168e-06
1.060000000000000142e+01,8.330750654012009093e-06
1.070000000000000107e+01,8.332144515947603747e-06
1.080000000000000071e+01,8.334506438244237980e-06
1.090000000000000036e+01,8.337656466919640685e-06
1.100000000000000000e+01,8.341391991108226822e-06
1.110000000000000142e+01,8.345495383310641557e-06
1.120000000000000107e+01,8.349742732290110769e-06
1.130000000000000071e+01,8.353913273431712305e-06
1.140000000000000036e+01,8.357798976420249826e-06
1.150000000000000000e+01,8.361213666124855948e-06
1.160000000000000142e+01,8.364001041843982520e-06
1.170000000000000107e+01,8.366041024956971661e-06
1.180000000000000071e+01,8.367253997214330052e-06
1.190000000000000036e+01,8.367602672573748457e-06
1.200000000000000000e+01,8.367091551449157283e-06
1.210000000000000142e+01,8.365764111811779813e-06
1.220000000000000107e+01,8.363698070591729650e-06
1.230000000000000071e+01,8.360999183130990442e-06
1.240000000000000036e+01,8.357794124128070656e-06
1.250000000000000000e+01,8.354223006760974624e-06
1.260000000000000142e+01,8.350432052037226605e-06
1.270000000000000107e+01,8.346566829652013464e-06
1.280000000000000071e+01,8.342766370933452080e-06
1.290000000000000036e+01,8.339158323780737625e-06
1.300000000000000000e+01,8.335855196925368027e-06
1.310000000000000142e+01,8.332951640800667636e-06
1.320000000000000107e+01,8.330522647023719252e-06
1.330000000000000071e+01,8.328622517643491374e-06
1.340000000000000036e+01,8.327284460825368217e-06
1.350000000000000000e+01,8.326520699729333952e-06
1.360000000000000142e+01,8.326323026726367704e-06
1.370000000000000107e+01,8.326663782878829245e-06
1.380000000000000071e+01,8.327497279844719991e-06
1.390000000000000036e+01,8.328761701370535064e-06
1.400000000000000000e+01,8.330381517221430165e-06
1.410000000000000142e+01,8.332270416015752357e-06
1.420000000000000107e+01,8.334334718460012503e-06
1.430000000000000071e+01,8.336477176601464478e-06
1.440000000000000036e+01,8.338601008718582452e-06
1.450000000000000000e+01,8.340613972590560365e-06
1.460000000000000142e+01,8.342432250479925315e-06
1.470000000000000107e+01,8.343983913500219174e-06
1.480000000000000071e+01,8.345211751768777386e-06
1.490000000000000036e+01,8.346075299897615096e-06
1.500000000000000000e+01,8.346551947362168544e-06
1.510000000000000142e+01,8.346637095070497114e-06
1.520000000000000107e+01,8.346343391862909300e-06
1.530000000000000071e+01,8.345699151680874284e-06
1.540000000000000036e+01,8.344746104310685197e-06
1.550000000000000000e+01,8.343536666594042472e-06
1.560000000000000142e+01,8.342130935180824824e-06
1.570000000000000107e+01,8.340593594897971474e-06
1.580000000000000071e+01,8.338990914749655481e-06
1.590000000000000036e+01,8.337387969389875586e-06
1.600000000000000000e+01,8.335846183760153849e-06
1.610000000000000142e+01,8.334421259678648219e-06
1.619999999999999929e+01,8.333161507265152146e-06
1.630000000000000071e+01,8.332106578752551673e-06
1.640000000000000213e+01,8.331286584166430753e-06
1.650000000000000000e+01,8.330721562310738904e-06
1.660000000000000142e+01,8.330421279352517860e-06
1.669999999999999929e+01,8.330385334071044312e-06
1.680000000000000071e+01,8.330603554540516598e-06
1.690000000000000213e+01,8.331056676677550676e-06
1.700000000000000000e+01,8.331717296417018304e-06
1.710000000000000142e+01,8.332551083095607325e-06
1.719999999999999929e+01,8.333518231894154749e-06
1.730000000000000071e+01,8.334575119096909734e-06
1.740000000000000213e+01,8.335676107792955314e-06
1.750000000000000000e+01,8.336775434512888605e-06
1.760000000000000142e+01,8.337829094588744550e-06
1.769999999999999929e+01,8.338796635851131178e-06
1.780000000000000071e+01,8.339642769153443602e-06
1.790000000000000213e+01,8.340338711824990536e-06
1.800000000000000000e+01,8.340863194608583164e-06
1.810000000000000142e+01,8.341203084405446333e-06
1.819999999999999929e+01,8.341353599686240905e-06
1.830000000000000071e+01,8.341318123224195080e-06
1.840000000000000213e+01,8.341107642230449759e-06
1.850000000000000000e+01,8.340739867745972091e-06
1.860000000000000142e+01,8.340238101631203271e-06
1.869999999999999929e+01,8.339629929389469343e-06
1.880000000000000071e+01,8.338945818385512521e-06
1.890000000000000213e+01,8.338217698355965268e-06
1.900000000000000000e+01,8.337477590707187414e-06
1.910000000000000142e+01,8.336756341389972569e-06
1.920000000000000284e+01,8.336082497867325358e-06
1.930000000000000071e+01,8.335481356792906471e-06
1.940000000000000213e+01,8.334974197554689823e-06
1.950000000000000000e+01,8.334577707186374695e-06
1.960000000000000142e+01,8.334303595675107701e-06
1.970000000000000284e+01,8.334158397335644786e-06
1.980000000000000071e+01,8.334143451041442496e-06
1.990000000000000213e+01,8.334255052595829216e-06
2.000000000000000000e+01,8.334484770111671992e-06
2.010000000000000142e+01,8.334819912768354211e-06
2.020000000000000284e+01,8.335244139498487748e-06
2.030000000000000071e+01,8.335738190361208222e-06
2.040000000000000213e+01,8.336280717113897509e-06
2.050000000000000000e+01,8.336849184401029511e-06
2.060000000000000142e+01,8.337420806435458243e-06
2.070000000000000284e+01,8.337973480196381182e-06
2.080000000000000071e+01,8.338486673961642559e-06
2.090000000000000213e+01,8.338942230012857948e-06
2.100000000000000000e+01,8.339325044279255472e-06
2.110000000000000142e+01,8.339623591792355572e-06
2.120000000000000284e+01,8.339830275462534193e-06
2.130000000000000071e+01,8.339941586367471960e-06
2.140000000000000213e+01,8.339958074740638772e-06
2.150000000000000000e+01,8.339884141415898622e-06
2.160000000000000142e+01,8.339727669677554633e-06
2.170000000000000284e+01,8.339499524591398316e-06
2.180000000000000071e+01,8.339212952186703109e-06
2.190000000000000213e+01,8.338882913641598726e-06
2.200000000000000000e+01,8.338525389062212412e-06
2.210000000000000142e+01,8.338156683787567580e-06
2.220000000000000284e+01,8.337792765870932765e-06
2.230000000000000071e+01,8.337448658697621529e-06
2.240000000000000213e+01,8.337137907266090053e-06
2.250000000000000000e+01,8.336872131607664382e-06
2.260000000000000142e+01,8.336660676011575788e-06
2.270000000000000284e+01,8.336510359183146868e-06
2.280000000000000071e+01,8.336425326271879044e-06
2.290000000000000213e+01,8.336407002901280450e-06
2.300000000000000000e+01,8.336454147023220074e-06
2.310000000000000142e+01,8.336562994627760848e-06
2.320000000000000284e+01,8.336727491731199535e-06
2.330000000000000071e+01,8.336939604121351710e-06
2.340000000000000213e+01,8.337189693161106696e-06
2.350000000000000000e+01,8.337466944091653787e-06
2.360000000000000142e+01,8.337759830730206989e-06
2.370000000000000284e+01,8.338056598049259360e-06
2.380000000000000071e+01,8.338345743326425197e-06
2.390000000000000213e+01,8.338616475575544307e-06
2.400000000000000000e+01,8.338859133594223039e-06
2.410000000000000142e+01,8.339065544635260174e-06
2.420000000000000284e+01,8.339229308991502609e-06
2.430000000000000071e+01,8.339345998906178004e-06
2.440000000000000213e+01,8.339413265431860900e-06
2.450000000000000000e+01,8.339430851656004506e-06
2.460000000000000142e+01,8.339400515242068046e-06
2.470000000000000284e+01,8.339325868397806651e-06
2.480000000000000071e+01,8.339212146435404094e-06
2.490000000000000213e+01,8.339065919599208954e-06
2.500000000000000000e+01,8.338894764189919151e-06
2.510000000000000142e+01,8.338706909694071356e-06
2.520000000000000284e+01,8.338510878572180651e-06
2.530000000000000071e+01,8.338315133873952512e-06
2.540000000000000213e+01,8.338127748266921380e-06
2.550000000000000000e+01,8.337956105913812976e-06
2.560000000000000142e+01,8.337806646122047916e-06
2.570000000000000284e+01,8.337684655537747069e-06
2.580000000000000071e+01,8.337594113477786451e-06
2.590000000000000213e+01,8.337537592773003325e-06
2.600000000000000000e+01,8.337516217066243129e-06
2.610000000000000142e+01,8.337529673357879645e-06
2.620000000000000284e+01,8.337576277703262484e-06
2.630000000000000071e+01,8.337653089718344290e-06
2.640000000000000213e+01,8.337756071272184322e-06
2.650000000000000000e+01,8.337880282038856450e-06
2.660000000000000142e+01,8.338020104539656252e-06
2.670000000000000284e+01,8.338169489391367151e-06
2.680000000000000071e+01,8.338322211212667590e-06
2.690000000000000213e+01,8.338472124266860241e-06
2.700000000000000000e+01,8.338613408195860721e-06
2.710000000000000142e+01,8.338740792826482284e-06
2.720000000000000284e+01,8.338849753750099403e-06
2.730000000000000071e+01,8.338936670501673198e-06
2.740000000000000213e+01,8.338998941620490157e-06
2.750000000000000000e+01,8.339035052720711327e-06
2.760000000000000142e+01,8.339044596641920215e-06
2.770000000000000284e+01,8.339028246054369653e-06
2.780000000000000071e+01,8.338987682154908043e-06
2.790000000000000213e+01,8.338925484518977527e-06
2.800000000000000000e+01,8.338844988534099834e-06
2.810000000000000142e+01,8.338750118394577804e-06
2.820000000000000284e+01,8.338645204053474203e-06
2.830000000000000071e+01,8.338534790236495908e-06
2.840000000000000213e+01,8.338423446385689886e-06
2.850000000000000000e+01,8.338315584305311390e-06
2.860000000000000142e+01,8.338215290948358671e-06
2.870000000000000284e+01,8.338126181492433453e-06
2.880000000000000071e+01,8.338051277187452648e-06
2.890000000000000213e+01,8.337992911555680564e-06
2.900000000000000000e+01,8.337952666581660566e-06
2.910000000000000142e+01,8.337931340515747358e-06
2.920000000000000284e+01,8.337928946264283603e-06
2.930000000000000071e+01,8.337944740213765193e-06
2.940000000000000213e+01,8.337977278866093300e-06
2.950000000000000000e+01,8.338024500384455528e-06
2.960000000000000142e+01,8.338083827608144816e-06
2.970000000000000284e+01,8.338152287915012728e-06
2.980000000000000071e+01,8.338226644893920181e-06
2.990000000000000213e+01,8.338303536470359489e-06
3.000000000000000000e+01,8.338379613934132628e-06
3.010000000000000142e+01,8.338451676234703847e-06
3.020000000000000284e+01,8.338516793882089218e-06
3.030000000000000071e+01,8.338572418081779958e-06
3.040000000000000213e+01,8.338616470454640606e-06
3.050000000000000000e+01,8.338647410496835555e-06
3.060000000000000142e+01,8.338664278434437804e-06
3.070000000000000284e+01,8.338666712418008053e-06
3.080000000000000071e+01,8.338654940515111136e-06
3.090000000000000213e+01,8.338629748777526274e-06
3.100000000000000000e+01,8.338592427395430384e-06
3.110000000000000142e+01,8.338544698796579446e-06
3.120000000000000284e+01,8.338488630924012490e-06
3.130000000000000071e+01,8.338426540160925882e-06
3.140000000000000213e+01,8.338360888884843725e-06
3.150000000000000000e+01,8.338294181106653546e-06
3.160000000000000142e+01,8.338228861343166542e-06
3.170000000000000284e+01,8.338167220178771544e-06
3.180000000000000071e+01,8.338111309652562753e-06
3.190000000000000213e+01,8.338062871982021562e-06
3.200000000000000000e+01,8.338023282816742210e-06
3.210000000000000142e+01,8.337993511367547406e-06
3.220000000000000284e+01,8.337974097522016237e-06
3.230000000000000426e+01,8.337965146973380648e-06
3.239999999999999858e+01,8.337966342558678079e-06
3.250000000000000000e+01,8.337976972583316382e-06
3.260000000000000142e+01,8.337995972718115212e-06
3.270000000000000284e+01,8.338021980719423354e-06
3.280000000000000426e+01,8.338053400974709817e-06
3.289999999999999858e+01,8.338088476167460072e-06
3.300000000000000000e+01,8.338125362924997397e-06
3.310000000000000142e+01,8.338162208673671749e-06
3.320000000000000284e+01,8.338197226204213663e-06
3.330000000000000426e+01,8.338228763310473468e-06
3.339999999999999858e+01,8.338255364725988272e-06
3.350000000000000000e+01,8.338275823555063582e-06
3.360000000000000142e+01,8.338289221615502456e-06
3.370000000000000284e+01,8.338294955737013403e-06
3.380000000000000426e+01,8.338292750917353224e-06
3.389999999999999858e+01,8.338282659184348411e-06
3.400000000000000000e+01,8.338265045412796006e-06
3.410000000000000142e+01,8.338240560804011103e-06
3.420000000000000284e+01,8.338210105873766764e-06
3.430000000000000426e+01,8.338174784711105403e-06
3.439999999999999858e+01,8.338135853019901234e-06
3.450000000000000000e+01,8.338094661788919559e-06
3.460000000000000142e+01,8.338052599976553125e-06
3.470000000000000284e+01,8.338011037625769895e-06
3.480000000000000426e+01,8.337971271935029627e-06
3.489999999999999858e+01,8.337934478880315581e-06
3.500000000000000000e+01,8.337901670929515063e-06
3.510000000000000142e+01,8.337873663333272845e-06
3.520000000000000284e+01,8.337851049117217528e-06
3.530000000000000426e+01,8.337834183913539476e-06
3.539999999999999858e+01,8.337823180562531356e-06
3.550000000000000000e+01,8.337817913539602444e-06
3.560000000000000142e+01,8.337818032430610593e-06
3.570000000000000284e+01,8.337822983858766968e-06
3.580000000000000426e+01,8.337832040655746013e-06
3.589999999999999858e+01,8.337844336889221886e-06
3.600000000000000000e+01,8.337858907206396886e-06
3.610000000000000142e+01,8.337874728883698516e-06
3.620000000000000284e+01,8.337890764611999295e-06
3.630000000000000426e+01,8.337906004796113990e-06
3.639999999999999858e+01,8.337919506870572484e-06
3.650000000000000000e+01,8.337930430868389919e-06
3.660000000000000142e+01,8.337938069771788641e-06
3.670000000000000284e+01,8.337941873118315250e-06
3.680000000000000426e+01,8.337941463640308193e-06
3.689999999999999858e+01,8.337936646257704254e-06
3.700000000000000000e+01,8.337927409535206280e-06
3.710000000000000142e+01,8.337913919229111848e-06
3.720000000000000284e+01,8.337896505325459451e-06
3.730000000000000426e+01,8.337875642819292388e-06
3.739999999999999858e+01,8.337851927095463189e-06
3.750000000000000000e+01,8.337826045909380035e-06
3.760000000000000142e+01,8.337798748203617549e-06
3.770000000000000284e+01,8.337770812022471389e-06
3.780000000000000426e+01,8.337743012495901773e-06
3.789999999999999858e+01,8.337716090850433304e-06
3.800000000000000000e+01,8.337690726334390234e-06
3.810000000000000142e+01,8.337667511418289656e-06
3.820000000000000284e+01,8.337646931561026875e-06
3.830000000000000426e+01,8.337629349625119701e-06
3.840000000000000568e+01,8.337614996106745835e-06
3.850000000000000000e+01,8.337603964750361918e-06
3.860000000000000142e+01,8.337596213547904256e-06
3.870000000000000284e+01,8.337591571414004754e-06
3.880000000000000426e+01,8.337589749454754617e-06
3.890000000000000568e+01,8.337590356677360148e-06
3.900000000000000000e+01,8.337592919099856559e-06
3.910000000000000142e+01,8.337596901483723677e-06
3.920000000000000284e+01,8.337601731023269735e-06
3.930000000000000426e+01,8.337606821381959854e-06
3.940000000000000568e+01,8.337611596645477796e-06
3.950000000000000000e+01,8.337615514164564701e-06
3.960000000000000142e+01,8.337618085080267250e-06
3.970000000000000284e+01,8.337618892059750486e-06
3.980000000000000426e+01,8.337617603562663682e-06
3.990000000000000568e+01,8.337613984180092253e-06
4.000000000000000000e+01,8.337607900782417758e-06
4.010000000000000142e+01,8.337599324059752348e-06
4.020000000000000284e+01,8.337588326190470411e-06
4.030000000000000426e+01,8.337575074290892729e-06
4.040000000000000568e+01,8.337559820201234650e-06
4.050000000000000000e+01,8.337542887537630065e-06
4.060000000000000142e+01,8.337524656079620122e-06
4.070000000000000284e+01,8.337505544395162893e-06
4.080000000000000426e+01,8.337485991993798251e-06
4.090000000000000568e+01,8.337466440827556724e-06
4.100000000000000000e+01,8.337447317569024463e-06
4.110000000000000142e+01,8.337429017332698145e-06
4.120000000000000284e+01,8.337411888811874228e-06
4.130000000000000426e+01,8.337396222315995864e-06
4.140000000000000568e+01,8.337382240014568069e-06
4.150000000000000000e+01,8.337370089886442237e-06
4.160000000000000142e+01,8.337359842069957949e-06
4.170000000000000284e+01,8.337351489098865365e-06
4.180000000000000426e+01,8.337344948788905086e-06
4.190000000000000568e+01,8.337340070205256914e-06
4.200000000000000000e+01,8.337336642016968113e-06
4.210000000000000142e+01,8.337334402988560988e-06
4.220000000000000284e+01,8.337333054261875098e-06
4.230000000000000426e+01,8.337332272470576733e-06
4.240000000000000568e+01,8.337331723534679995e-06
4.250000000000000000e+01,8.337331076524456819e-06
4.260000000000000142e+01,8.337330016594535209e-06
4.270000000000000284e+01,8.337328257224108086e-06
4.280000000000000426e+01,8.337325550597518564e-06
4.290000000000000568e+01,8.337321696305632912e-06
4.300000000000000000e+01,8.337316547687989576e-06
4.310000000000000142e+01,8.337310015732457558e-06
4.320000000000000284e+01,8.337302070962615552e-06
4.330000000000000426e+01,8.337292742119362110e-06
4.340000000000000568e+01,8.337282113399235861e-06
4.350000000000000000e+01,8.337270318722889151e-06
4.360000000000000142e+01,8.337257534934972014e-06
4.370000000000000284e+01,8.337243973033370281e-06
4.380000000000000426e+01,8.337229868593531990e-06
4.390000000000000568e+01,8.337215471596048921e-06
4.400000000000000000e+01,8.337201035643615477e-06
4.410000000000000142e+01,8.337186807941265876e-06
4.420000000000000284e+01,8.337173019581922695e-06
4.430000000000000426e+01,8.337159876886657273e-06
4.440000000000000568e+01,8.337147554049462173e-06
4.450000000000000000e+01,8.337136187364091455e-06
4.460000000000000142e+01,8.337125870963579821e-06
4.470000000000000284e+01,8.337116654821841166e-06
4.480000000000000426e+01,8.337108543948756889e-06
4.490000000000000568e+01,8.337101500041632640e-06
4.500000000000000000e+01,8.337095444371778186e-06
4.510000000000000142e+01,8.337090262308666233e-06
4.520000000000000284e+01,8.337085809190236674e-06
4.530000000000000426e+01,8.337081917095257033e-06
4.540000000000000568e+01,8.337078402309572311e-06
4.550000000000000000e+01,8.337075073402977488e-06
4.560000000000000142e+01,8.337071738778734087e-06
4.570000000000000284e+01,8.337068214819831624e-06
4.580000000000000426e+01,8.337064332536447964e-06
4.590000000000000568e+01,8.337059944046876225e-06
4.600000000000000000e+01,8.337054927837206364e-06
4.610000000000000142e+01,8.337049192466694514e-06
4.620000000000000284e+01,8.337042679565365155e-06
4.630000000000000426e+01,8.337035364625045020e-06
4.640000000000000568e+01,8.337027257152018755e-06
4.650000000000000000e+01,8.337018398876794301e-06
4.660000000000000142e+01,8.337008861214467714e-06
4.670000000000000284e+01,8.336998741059753470e-06
4.680000000000000426e+01,8.336988156359970148e-06
4.690000000000000568e+01,8.336977240341880702e-06
4.700000000000000000e+01,8.336966135849555037e-06
4.710000000000000142e+01,8.336954989349165679e-06
4.720000000000000284e+01,8.336943944808883344e-06
4.730000000000000426e+01,8.336933137981228370e-06
4.740000000000000568e+01,8.336922691545844977e-06
4.750000000000000000e+01,8.336912710363297840e-06
4.760000000000000142e+01,8.336903277991747352e-06
4.770000000000000284e+01,8.336894454286092326e-06
4.780000000000000426e+01,8.336886273455079710e-06
4.790000000000000568e+01,8.336878743908648914e-06
4.800000000000000000e+01,8.336871848549365360e-06
4.810000000000000142e+01,8.336865546590410680e-06
4.820000000000000284e+01,8.336859775748273194e-06
4.830000000000000426e+01,8.336854455615050341e-06
4.840000000000000568e+01,8.336849491308306881e-06
4.850000000000000000e+01,8.336844778050744864e-06
4.860000000000000142e+01,8.336840205347417765e-06
4.870000000000000284e+01,8.336835661940100728e-06
4.880000000000000426e+01,8.336831039984504699e-06
4.890000000000000568e+01,8.336826239407901795e-06
4.900000000000000000e+01,8.336821171628372440e-06
4.910000000000000142e+01,8.336815762649552042e-06
4.920000000000000284e+01,8.336809955683532891e-06
4.930000000000000426e+01,8.336803712566398517e-06
4.940000000000000568e+01,8.336797014910080073e-06
4.950000000000000000e+01,8.336789864046845189e-06
4.960000000000000142e+01,8.336782280266019640e-06
4.970000000000000284e+01,8.336774301481719718e-06
4.980000000000000426e+01,8.336765981012406179e-06
4.990000000000000568e+01,8.336757384846960051e-06
5.000000000000000000e+01,8.336748588827491702e-06
5.010000000000000142e+01,8.336739674916215925e-06
5.020000000000000284e+01,8.336730728017438530e-06
5.030000000000000426e+01,8.336721832383209296e-06
5.040000000000000568e+01,8.336713068157752815e-06
5.050000000000000000e+01,8.336704508504766409e-06
5.060000000000000142e+01,8.336696216609817967e-06
5.070000000000000284e+01,8.336688243973378043e-06
5.080000000000000426e+01,8.336680628287518324e-06
5.090000000000000568e+01,8.336673392672633298e-06
5.100000000000000000e+01,8.336666545108450954e-06
5.110000000000000142e+01,8.336660078669955176e-06
5.120000000000000284e+01,8.336653972401686374e-06
5.130000000000000426e+01,8.336648192386331147e-06
5.140000000000000568e+01,8.336642693826390449e-06
5.150000000000000000e+01,8.336637423042581041e-06
5.160000000000000142e+01,8.336632319833059412e-06
5.170000000000000284e+01,8.336627320304490496e-06
5.180000000000000426e+01,8.336622359425560624e-06
5.190000000000000568e+01,8.336617373636001638e-06
5.200000000000000000e+01,8.336612303413981628e-06
5.210000000000000142e+01,8.336607095496550990e-06
5.220000000000000284e+01,8.336601704753143771e-06
5.230000000000000426e+01,8.336596095809278850e-06
5.240000000000000568e+01,8.336590244031882868e-06
5.250000000000000000e+01,8.336584136209301832e-06
5.260000000000000142e+01,8.336577770676201204e-06
5.270000000000000284e+01,8.336571156952743422e-06
5.280000000000000426e+01,8.336564315078454079e-06
5.290000000000000568e+01,8.336557274335465451e-06
5.300000000000000000e+01,8.336550071902371073e-06
5.310000000000000142e+01,8.336542750883579878e-06
5.320000000000000284e+01,8.336535358602348289e-06
5.330000000000000426e+01,8.336527944463600903e-06
5.340000000000000568e+01,8.336520557886140104e-06
5.350000000000000000e+01,8.336513246415266920e-06
5.360000000000000142e+01,8.336506053738257371e-06
5.370000000000000284e+01,8.336499018157805807e-06
5.380000000000000426e+01,8.336492171315268429e-06
5.390000000000000568e+01,8.336485536858395662e-06
5.400000000000000000e+01,8.336479130288676487e-06
5.410000000000000142e+01,8.336472957948259932e-06
5.420000000000000284e+01,8.336467017672211099e-06
5.430000000000000426e+01,8.336461298733000014e-06
5.440000000000000568e+01,8.336455782770313405e-06
5.450000000000000000e+01,8.336450444762499856e-06
5.460000000000000142e+01,8.336445254178426190e-06
5.470000000000000284e+01,8.336440176379134037e-06
5.480000000000000426e+01,8.336435174283174376e-06
5.490000000000000568e+01,8.336430209657241797e-06
5.500000000000000000e+01,8.336425245003553641e-06
5.510000000000000142e+01,8.336420244753339759e-06
5.520000000000000284e+01,8.336415176737888011e-06
5.530000000000000426e+01,8.336410013437545174e-06
5.540000000000000568e+01,8.336404732717239696e-06
5.550000000000000000e+01,8.336399318881193565e-06
5.560000000000000142e+01,8.336393762617411163e-06
5.570000000000000284e+01,8.336388061552790774e-06
5.580000000000000426e+01,8.336382219906179891e-06
5.590000000000000568e+01,8.336376248113674947e-06
5.600000000000000000e+01,8.336370162287387586e-06
5.610000000000000142e+01,8.336363983396655186e-06
5.620000000000000284e+01,8.336357735991284379e-06
5.630000000000000426e+01,8.336351447507661661e-06
5.640000000000000568e+01,8.336345146714441157e-06
5.650000000000000000e+01,8.336338862741099476e-06
5.660000000000000142e+01,8.336332623801179231e-06
5.670000000000000284e+01,8.336326456123699380e-06
5.680000000000000426e+01,8.336320382926198924e-06
5.690000000000000568e+01,8.336314423651458583e-06
5.700000000000000000e+01,8.336308593231978037e-06
5.710000000000000142e+01,8.336302901701397872e-06
5.720000000000000284e+01,8.336297353958577183e-06
5.730000000000000426e+01,8.336291949712082427e-06
5.740000000000000568e+01,8.336286683674476450e-06
5.750000000000000000e+01,8.336281545839874241e-06
5.760000000000000142e+01,8.336276522302732417e-06
5.770000000000000284e+01,8.336271595590916128e-06
5.780000000000000426e+01,8.336266745748166507e-06
5.790000000000000568e+01,8.336261951125134573e-06
5.800000000000000000e+01,8.336257189267559653e-06
5.810000000000000142e+01,8.336252437873836740e-06
5.820000000000000284e+01,8.336247675641561550e-06
5.830000000000000426e+01,8.336242883155708938e-06
5.840000000000000568e+01,8.336238043554766719e-06
5.850000000000000000e+01,8.336233143099724963e-06
5.860000000000000142e+01,8.336228171590409630e-06
5.870000000000000284e+01,8.336223122781816208e-06
5.880000000000000426e+01,8.336217994397987496e-06
5.890000000000000568e+01,8.336212788104258031e-06
5.900000000000000000e+01,8.336207509285209483e-06
5.910000000000000142e+01,8.336202166794870472e-06
5.920000000000000284e+01,8.336196772318338333e-06
5.930000000000000426e+01,8.336191339997078842e-06
5.940000000000000568e+01,8.336185885735036827e-06
5.950000000000000000e+01,8.336180426338213323e-06
5.960000000000000142e+01,8.336174978987309636e-06
5.970000000000000284e+01,8.336169560516082377e-06
5.980000000000000426e+01,8.336164186620309557e-06
5.990000000000000568e+01,8.336158871441456952e-06
6.000000000000000000e+01,8.336153626914422077e-06
6.010000000000000142e+01,8.336148462420589489e-06
6.020000000000000284e+01,8.336143384538030610e-06
6.030000000000000426e+01,8.336138396694559027e-06
6.040000000000000568e+01,8.336133499348141740e-06
6.050000000000000000e+01,8.336128689986899154e-06
6.060000000000000142e+01,8.336123963226249600e-06
6.070000000000000284e+01,8.336119311211365179e-06
6.080000000000000426e+01,8.336114724005749821e-06
6.090000000000000568e+01,8.336110190090839644e-06
6.100000000000000000e+01,8.336105696796214382e-06
6.110000000000000142e+01,8.336101230868586676e-06
6.120000000000000284e+01,8.336096778971402443e-06
6.130000000000000426e+01,8.336092328406485841e-06
6.140000000000000568e+01,8.336087867363839443e-06
6.150000000000000000e+01,8.336083385462877970e-06
6.160000000000000142e+01,8.336078874154884133e-06
6.170000000000000284e+01,8.336074326958931024e-06
6.180000000000000426e+01,8.336069739656171151e-06
6.190000000000000568e+01,8.336065110345347584e-06
6.200000000000000000e+01,8.336060439567694047e-06
6.210000000000000142e+01,8.336055730015501375e-06
6.220000000000000284e+01,8.336050986518239725e-06
6.230000000000000426e+01,8.336046215640102730e-06
6.240000000000000568e+01,8.336041425513474046e-06
6.250000000000000000e+01,8.336036625283815837e-06
6.260000000000000142e+01,8.336031824832113024e-06
6.270000000000000284e+01,8.336027034372417432e-06
6.280000000000000426e+01,8.336022263841225133e-06
6.290000000000000568e+01,8.336017522758698561e-06
6.300000000000000000e+01,8.336012819715188371e-06
6.310000000000000142e+01,8.336008162038166525e-06
6.320000000000000284e+01,8.336003555570181689e-06
6.330000000000000426e+01,8.335999004599470297e-06
6.340000000000000568e+01,8.335994511513011851e-06
6.350000000000000000e+01,8.335990076963062378e-06
6.360000000000000142e+01,8.335985699700620977e-06
6.370000000000000284e+01,8.335981376908496721e-06
6.380000000000000426e+01,8.335977104187430875e-06
6.390000000000000568e+01,8.335972875916919378e-06
6.400000000000000000e+01,8.335968685338479567e-06
6.410000000000000853e+01,8.335964524999739389e-06
6.420000000000000284e+01,8.335960387115259884e-06
6.429999999999999716e+01,8.335956263733068639e-06
6.440000000000000568e+01,8.335952147164871207e-06
6.450000000000000000e+01,8.335948030208095716e-06
6.460000000000000853e+01,8.335943906548348714e-06
6.470000000000000284e+01,8.335939770856559683e-06
6.479999999999999716e+01,8.335935618955514492e-06
6.490000000000000568e+01,8.335931448041900005e-06
6.500000000000000000e+01,8.335927256658548501e-06
6.510000000000000853e+01,8.335923044833215556e-06
6.520000000000000284e+01,8.335918813967557739e-06
6.529999999999999716e+01,8.335914566531821279e-06
6.540000000000000568e+01,8.335910306259131097e-06
6.550000000000000000e+01,8.335906037840179472e-06
6.560000000000000853e+01,8.335901766576281346e-06
6.570000000000000284e+01,8.335897498171207509e-06
6.579999999999999716e+01,8.335893238772817959e-06
6.590000000000000568e+01,8.335888994279172515e-06
6.600000000000000000e+01,8.335884770394041965e-06
6.610000000000000853e+01,8.335880572377107889e-06
6.620000000000000284e+01,8.335876404738651324e-06
6.629999999999999716e+01,8.335872271100774888e-06
6.640000000000000568e+01,8.335868174225158356e-06
6.650000000000000000e+01,8.335864115735502899e-06
6.660000000000000853e+01,8.335860096214675607e-06
6.670000000000000284e+01,8.335856115190831694e-06
6.679999999999999716e+01,8.335852171068025562e-06
6.690000000000000568e+01,8.335848261487033284e-06
6.700000000000000000e+01,8.335844383117185785e-06
6.710000000000000853e+01,8.335840532128213631e-06
6.720000000000000284e+01,8.335836704106980299e-06
6.729999999999999716e+01,8.335832894432182449e-06
6.740000000000000568e+01,8.335829098288227712e-06
6.750000000000000000e+01,8.335825311109323899e-06
6.760000000000000853e+01,8.335821528496212274e-06
6.770000000000000284e+01,8.335817746521478888e-06
6.779999999999999716e+01,8.335813961868332456e-06
6.790000000000000568e+01,8.335810171899993293e-06
6.800000000000000000e+01,8.335806374729082258e-06
6.810000000000000853e+01,8.335802569356398628e-06
6.820000000000000284e+01,8.335798755559897799e-06
6.829999999999999716e+01,8.335794933977958010e-06
6.840000000000000568e+01,8.335791105928969102e-06
6.850000000000000000e+01,8.335787273577865975e-06
6.860000000000000853e+01,8.335783439519794946e-06
6.870000000000000284e+01,8.335779606835624911e-06
6.879999999999999716e+01,8.335775778980925033e-06
6.890000000000000568e+01,8.335771959425142263e-06
6.900000000000000000e+01,8.335768151762623646e-06
6.910000000000000853e+01,8.335764359462816131e-06
6.920000000000000284e+01,8.335760585689855340e-06
6.929999999999999716e+01,8.335756833219298834e-06
6.940000000000000568e+01,8.335753104299348237e-06
6.950000000000000000e+01,8.335749400692482602e-06
6.960000000000000853e+01,8.335745723495047166e-06
6.970000000000000284e+01,8.335742073234397864e-06
6.979999999999999716e+01,8.335738449619101154e-06
6.990000000000000568e+01,8.335734851885878705e-06
7.000000000000000000e+01,8.335731278730218463e-06
7.010000000000000853e+01,8.335727728209230136e-06
7.020000000000000284e+01,8.335724198074712099e-06
7.029999999999999716e+01,8.335720685731518032e-06
7.040000000000000568e+01,8.335717188445723735e-06
7.050000000000000000e+01,8.335713703358504922e-06
7.060000000000000853e+01,8.335710227666548455e-06
7.070000000000000284e+01,8.335706758663685711e-06
7.079999999999999716e+01,8.335703293976814976e-06
7.090000000000000568e+01,8.335699831468756926e-06
7.100000000000000000e+01,8.335696369488054813e-06
7.110000000000000853e+01,8.335692906841218885e-06
7.120000000000000284e+01,8.335689442723337450e-06
7.129999999999999716e+01,8.335685976981754841e-06
7.140000000000000568e+01,8.335682509783004512e-06
7.150000000000000000e+01,8.335679041959753732e-06
7.160000000000000853e+01,8.335675574525081011e-06
7.170000000000000284e+01,8.335672109130443097e-06
7.179999999999999716e+01,8.335668647455052316e-06
7.190000000000000568e+01,8.335665191469554536e-06
7.200000000000000000e+01,8.335661743380518018e-06
7.210000000000000853e+01,8.335658305241855359e-06
7.220000000000000284e+01,8.335654879176868093e-06
7.229999999999999716e+01,8.335651467045179785e-06
7.240000000000000568e+01,8.335648070623147277e-06
7.250000000000000000e+01,8.335644691298549347e-06
7.260000000000000853e+01,8.335641330139975658e-06
7.270000000000000284e+01,8.335637987938460114e-06
7.279999999999999716e+01,8.335634664943802896e-06
7.290000000000000568e+01,8.335631361211515156e-06
7.300000000000000000e+01,8.335628076311385470e-06
7.310000000000000853e+01,8.335624809424624360e-06
7.320000000000000284e+01,8.335621559496519950e-06
7.329999999999999716e+01,8.335618325208682400e-06
7.340000000000000568e+01,8.335615105076188414e-06
7.350000000000000000e+01,8.335611897378192303e-06
7.360000000000000853e+01,8.335608700407726168e-06
7.370000000000000284e+01,8.335605512513333260e-06
7.379999999999999716e+01,8.335602331988045677e-06
7.390000000000000568e+01,8.335599157402451276e-06
7.400000000000000000e+01,8.335595987382649064e-06
7.410000000000000853e+01,8.335592820915560530e-06
7.420000000000000284e+01,8.335589657140762831e-06
7.429999999999999716e+01,8.335586495600288970e-06
7.440000000000000568e+01,8.335583336058216553e-06
7.450000000000000000e+01,8.335580178611690094e-06
7.460000000000000853e+01,8.335577023566020927e-06
7.470000000000000284e+01,8.335573871628976228e-06
7.479999999999999716e+01,8.335570723577712116e-06
7.490000000000000568e+01,8.335567580508573826e-06
7.500000000000000000e+01,8.335564443545662172e-06
7.510000000000000853e+01,8.335561313924100268e-06
7.520000000000000284e+01,8.335558192962277957e-06
7.529999999999999716e+01,8.335555081895318352e-06
7.540000000000000568e+01,8.335551981833444479e-06
7.550000000000000000e+01,8.335548893859123787e-06
7.560000000000000853e+01,8.335545818832779119e-06
7.570000000000000284e+01,8.335542757462177654e-06
7.579999999999999716e+01,8.335539710274675329e-06
7.590000000000000568e+01,8.335536677422927809e-06
7.600000000000000000e+01,8.335533658920812883e-06
7.610000000000000853e+01,8.335530654657308247e-06
7.620000000000000284e+01,8.335527664077302390e-06
7.629999999999999716e+01,8.335524686639561587e-06
7.640000000000000568e+01,8.335521721553051933e-06
7.650000000000000000e+01,8.335518767901839432e-06
7.660000000000000853e+01,8.335515824700601151e-06
7.670000000000000284e+01,8.335512890880747428e-06
7.680000000000001137e+01,8.335509965415321965e-06
7.690000000000000568e+01,8.335507047346757403e-06
7.700000000000000000e+01,8.335504135717486385e-06
7.710000000000000853e+01,8.335501229680963853e-06
7.720000000000000284e+01,8.335498328557178205e-06
7.730000000000001137e+01,8.335495431832651292e-06
7.740000000000000568e+01,8.335492539132682843e-06
7.750000000000000000e+01,8.335489650346250556e-06
7.760000000000000853e+01,8.335486765376209917e-06
7.770000000000000284e+01,8.335483884472361105e-06
7.780000000000001137e+01,8.335481007967771028e-06
7.790000000000000568e+01,8.335478136292651108e-06
7.800000000000000000e+01,8.335475270071501797e-06
7.810000000000000853e+01,8.335472409998212484e-06
7.820000000000000284e+01,8.335469556780550349e-06
7.830000000000001137e+01,8.335466711154038144e-06
7.840000000000000568e+01,8.335463873923587563e-06
7.850000000000000000e+01,8.335461045755332421e-06
7.860000000000000853e+01,8.335458227259895381e-06
7.870000000000000284e+01,8.335455419020143530e-06
7.880000000000001137e+01,8.335452621452410504e-06
7.890000000000000568e+01,8.335449834862007634e-06
7.900000000000000000e+01,8.335447059429346162e-06
7.910000000000000853e+01,8.335444295154426086e-06
7.920000000000000284e+01,8.335441541898469531e-06
7.930000000000001137e+01,8.335438799508820829e-06
7.940000000000000568e+01,8.335436067624657497e-06
7.950000000000000000e+01,8.335433345676990236e-06
7.960000000000000853e+01,8.335430633221729835e-06
7.970000000000000284e+01,8.335427929620498055e-06
7.980000000000001137e+01,8.335425234221038870e-06
7.990000000000000568e+01,8.335422546426607404e-06
8.000000000000000000e+01,8.335419865626580993e-06
8.010000000000000853e+01,8.335417191182581398e-06
8.020000000000000284e+01,8.335414522664397197e-06
8.030000000000001137e+01,8.335411859530794665e-06
8.040000000000000568e+01,8.335409201504218046e-06
8.050000000000000000e+01,8.335406548320989373e-06
8.060000000000000853e+01,8.335403899828452978e-06
8.070000000000000284e+01,8.335401255998853287e-06
8.080000000000001137e+01,8.335398616957090390e-06
8.090000000000000568e+01,8.335395982841942164e-06
8.100000000000000000e+01,8.335393353917086579e-06
8.110000000000000853e+01,8.335390730473957177e-06
8.120000000000000284e+01,8.335388113012154321e-06
8.130000000000001137e+01,8.335385501878622705e-06
8.140000000000000568e+01,8.335382897545207115e-06
8.150000000000000000e+01,8.335380300400485609e-06
8.160000000000000853e+01,8.335377710999569700e-06
8.170000000000000284e+01,8.335375129564503993e-06
8.180000000000001137e+01,8.335372556539377698e-06
8.190000000000000568e+01,8.335369992173990994e-06
8.200000000000000000e+01,8.335367436634877336e-06
8.210000000000000853e+01,8.335364890060814602e-06
8.220000000000000284e+01,8.335362352451802792e-06
8.230000000000001137e+01,8.335359823780086330e-06
8.240000000000000568e+01,8.335357303879131763e-06
8.250000000000000000e+01,8.335354792526894485e-06
8.260000000000000853e+01,8.335352289473574317e-06
8.270000000000000284e+01,8.335349794386104350e-06
8.280000000000001137e+01,8.335347306903662101e-06
8.290000000000000568e+01,8.335344826637669513e-06
8.300000000000000000e+01,8.335342353227304102e-06
8.310000000000000853e+01,8.335339886256232234e-06
8.320000000000000284e+01,8.335337425391387001e-06
8.330000000000001137e+01,8.335334970188679193e-06
8.340000000000000568e+01,8.335332520509330934e-06
8.350000000000000000e+01,8.335330076048030890e-06
8.360000000000000853e+01,8.335327636638245608e-06
8.370000000000000284e+01,8.335325202196708361e-06
8.380000000000001137e+01,8.335322772723419149e-06
8.390000000000000568e+01,8.335320348218377973e-06
8.400000000000000000e+01,8.335317928737095983e-06
8.410000000000000853e+01,8.335315514418351057e-06
8.420000000000000284e+01,8.335313105428676650e-06
8.430000000000001137e+01,8.335310702073384093e-06
8.440000000000000568e+01,8.335308304574517990e-06
8.450000000000000000e+01,8.335305913154122948e-06
8.460000000000000853e+01,8.335303528089754721e-06
8.470000000000000284e+01,8.335301149631213491e-06
8.480000000000001137e+01,8.335298778083810589e-06
8.490000000000000568e+01,8.335296413586323894e-06
8.500000000000000000e+01,8.335294056249775707e-06
8.510000000000000853e+01,8.335291706323966210e-06
8.520000000000000284e+01,8.335289363725628675e-06
8.530000000000001137e+01,8.335287028538029830e-06
8.540000000000000568e+01,8.335284700844436401e-06
8.550000000000000000e+01,8.335282380422803783e-06
8.560000000000000853e+01,8.335280067134354098e-06
8.570000000000000284e+01,8.335277760868065045e-06
8.580000000000001137e+01,8.335275461457403168e-06
8.590000000000000568e+01,8.335273168652568287e-06
8.600000000000000000e+01,8.335270882176004648e-06
8.610000000000000853e+01,8.335268601833423219e-06
8.620000000000000284e+01,8.335266327347268245e-06
8.630000000000001137e+01,8.335264058578761848e-06
8.640000000000000568e+01,8.335261795167081544e-06
8.650000000000000000e+01,8.335259537056716184e-06
8.660000000000000853e+01,8.335257284053376736e-06
8.670000000000000284e+01,8.335255036073796475e-06
8.680000000000001137e+01,8.335252792895930796e-06
8.690000000000000568e+01,8.335250554658557576e-06
8.700000000000000000e+01,8.335248321278410089e-06
8.710000000000000853e+01,8.335246092810999485e-06
8.720000000000000284e+01,8.335243869339592493e-06
8.730000000000001137e+01,8.335241650919700263e-06
8.740000000000000568e+01,8.335239437690100672e-06
8.750000000000000000e+01,8.335237229817327176e-06
8.760000000000000853e+01,8.335235027495668803e-06
8.770000000000000284e+01,8.335232830808392279e-06
8.780000000000001137e+01,8.335230639922031060e-06
8.790000000000000568e+01,8.335228454947607446e-06
8.800000000000000000e+01,8.335226276107166044e-06
8.810000000000000853e+01,8.335224103372951276e-06
8.820000000000000284e+01,8.335221936855985447e-06
8.830000000000001137e+01,8.335219776695046434e-06
8.840000000000000568e+01,8.335217622779111935e-06
8.850000000000000000e+01,8.335215475135937524e-06
8.860000000000000853e+01,8.335213333710012051e-06
8.870000000000000284e+01,8.335211198445824365e-06
8.880000000000001137e+01,8.335209069176841012e-06
8.890000000000000568e+01,8.335206945875306417e-06
8.900000000000000000e+01,8.335204828346931549e-06
8.910000000000000853e+01,8.335202716480694107e-06
8.920000000000000284e+01,8.335200610054549486e-06
8.930000000000001137e+01,8.335198508957475383e-06
8.940000000000000568e+01,8.335196413050693920e-06
8.950000000000000000e+01,8.335194322195427219e-06
8.960000000000000853e+01,8.335192236252897402e-06
8.970000000000000284e+01,8.335190155167593318e-06
8.980000000000001137e+01,8.335188078772981513e-06
8.990000000000000568e+01,8.335186007096817562e-06
9.000000000000000000e+01,8.335183940055834739e-06
9.010000000000000853e+01,8.335181877677788620e-06
9.020000000000000284e+01,8.335179819907168053e-06
9.030000000000001137e+01,8.335177766854995340e-06
9.040000000000000568e+01,8.335175718493514907e-06
9.050000000000000000e+01,8.335173675044771358e-06
9.060000000000000853e+01,8.335171636425497965e-06
9.070000000000000284e+01,8.335169602774472608e-06
9.080000000000001137e+01,8.335167574202717589e-06
9.090000000000000568e+01,8.335165550737988482e-06
9.100000000000000000e+01,8.335163532546818743e-06
9.110000000000000853e+01,8.335161519629208371e-06
9.120000000000000284e+01,8.335159512068424092e-06
9.130000000000001137e+01,8.335157509947732635e-06
9.140000000000000568e+01,8.335155513211622846e-06
9.150000000000000000e+01,8.335153521915605879e-06
9.160000000000000853e+01,8.335151536031926156e-06
9.170000000000000284e+01,8.335149555532828103e-06
9.180000000000001137e+01,8.335147580390556143e-06
9.190000000000000568e+01,8.335145610494087975e-06
9.200000000000000000e+01,8.335143645843423599e-06
9.210000000000000853e+01,8.335141686272029560e-06
9.220000000000000284e+01,8.335139731696639132e-06
9.230000000000001137e+01,8.335137782033985587e-06
9.240000000000000568e+01,8.335135837256313351e-06
9.250000000000000000e+01,8.335133897141577819e-06
9.260000000000000853e+01,8.335131961689778990e-06
9.270000000000000284e+01,8.335130030762138986e-06
9.280000000000001137e+01,8.335128104330902232e-06
9.290000000000000568e+01,8.335126182312802001e-06
9.300000000000000000e+01,8.335124264735593869e-06
9.310000000000000853e+01,8.335122351460499956e-06
9.320000000000000284e+01,8.335120442543031416e-06
9.330000000000001137e+01,8.335118537955432672e-06
9.340000000000000568e+01,8.335116637753214874e-06
9.350000000000000000e+01,8.335114741936378024e-06
9.360000000000000853e+01,8.335112850477166546e-06
9.370000000000000284e+01,8.335110963486602742e-06
9.380000000000001137e+01,8.335109081047953339e-06
9.390000000000000568e+01,8.335107203161218337e-06
9.400000000000000000e+01,8.335105329909664462e-06
9.410000000000000853e+01,8.335103461237780564e-06
9.420000000000000284e+01,8.335101597284344521e-06
9.430000000000001137e+01,8.335099738049356333e-06
9.440000000000000568e+01,8.335097883560571574e-06
9.450000000000000000e+01,8.335096033790234671e-06
9.460000000000000853e+01,8.335094188821612349e-06
9.470000000000000284e+01,8.335092348599193457e-06
9.480000000000001137e+01,8.335090513067466844e-06
9.490000000000000568e+01,8.335088682254188086e-06
9.500000000000000000e+01,8.335086856076090456e-06
9.510000000000000853e+01,8.335085034505418378e-06
9.520000000000000284e+01,8.335083217458905125e-06
9.530000000000001137e+01,8.335081404908795122e-06
9.540000000000000568e+01,8.335079596799577217e-06
9.550000000000000000e+01,8.335077793075740260e-06
9.560000000000000853e+01,8.335075993542995221e-06
9.570000000000000284e+01,8.335074198312364402e-06
9.580000000000001137e+01,8.335072407245069925e-06
9.590000000000000568e+01,8.335070620341111791e-06
9.600000000000000000e+01,8.335068837517223272e-06
9.610000000000000853e+01,8.335067058717893218e-06
9.620000000000000284e+01,8.335065283998632779e-06
9.630000000000001137e+01,8.335063513248419653e-06
9.640000000000000568e+01,8.335061746495009416e-06
9.650000000000000000e+01,8.335059983821668794e-06
9.660000000000000853e+01,8.335058225145131061e-06
9.670000000000000284e+01,8.335056470520907368e-06
9.680000000000001137e+01,8.335054719948997715e-06
9.690000000000000568e+01,8.335052973484913252e-06
9.700000000000000000e+01,8.335051231128653981e-06
9.710000000000000853e+01,8.335049492907975477e-06
9.720000000000000284e+01,8.335047758822877739e-06
9.730000000000001137e+01,8.335046028984383071e-06
9.740000000000000568e+01,8.335044303336980320e-06
9.750000000000000000e+01,8.335042581852913912e-06
9.760000000000000853e+01,8.335040864615450573e-06
9.770000000000000284e+01,8.335039151569079152e-06
9.780000000000001137e+01,8.335037442769310800e-06
9.790000000000000568e+01,8.335035738160634367e-06
9.800000000000000000e+01,8.335034037659783124e-06
9.810000000000000853e+01,8.335032341350023799e-06
9.820000000000000284e+01,8.335030649120334090e-06
9.830000000000001137e+01,8.335028960970713996e-06
9.840000000000000568e+01,8.335027276845652366e-06
9.850000000000000000e+01,8.335025596717393626e-06
9.860000000000000853e+01,8.335023920530426622e-06
9.870000000000000284e+01,8.335022248229240205e-06
9.880000000000001137e+01,8.335020579786078798e-06
9.890000000000000568e+01,8.335018915145431251e-06
9.900000000000000000e+01,8.335017254335053138e-06
9.910000000000000853e+01,8.335015597243922159e-06
9.920000000000000284e+01,8.335013943899793887e-06
9.930000000000001137e+01,8.335012294247157172e-06
9.940000000000000568e+01,8.335010648341523165e-06
9.950000000000000000e+01,8.335009006099625140e-06
9.960000000000000853e+01,8.335007367549218671e-06
9.970000000000000284e+01,8.335005732690303759e-06
9.980000000000001137e+01,8.335004101522880404e-06
9.990000000000000568e+01,8.335002474074704182e-06
1.000000000000000000e+02,8.335000850345775092e-06


==> Code/NL_MSD/Data/constant/Plot/GMG_POD_energy_dif.dat <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,1.525250495614284518e-06,1.209353922272361908e-06,1.030733307867422669e-06,9.269852710046646261e-07,8.635040232866903232e-07,8.229587163681691766e-07,7.971319662044458838e-07,7.815505176491690450e-07
2.000000000000000111e-01,2.640168853820887718e-06,2.119628366484960016e-06,1.860022287313297198e-06,1.724548130181498051e-06,1.647591770116161794e-06,1.600536864656622551e-06,1.571400201372193150e-06,1.554368008867581849e-06
3.000000000000000444e-01,3.463972854562591863e-06,2.845624289199576878e-06,2.578400693083240925e-06,2.454319986322453398e-06,2.389030410919029375e-06,2.350789578954223802e-06,2.327746797914754075e-06,2.314602780130116291e-06
4.000000000000000222e-01,4.088840630440222432e-06,3.466393983042923661e-06,3.240754026485485667e-06,3.148890429751800553e-06,3.103666152818474876e-06,3.077829848940755717e-06,3.062430064942146596e-06,3.053606767338541662e-06
5.000000000000000000e-01,4.584215738170352092e-06,4.032878562511239351e-06,3.876124851287133665e-06,3.821500543039988980e-06,3.794766857206558321e-06,3.778650410002565904e-06,3.768542614348549188e-06,3.762292401849595463e-06
6.000000000000000888e-01,5.000746478765532785e-06,4.574695067646018061e-06,4.495941941625125572e-06,4.473692163181082612e-06,4.459187315829953643e-06,4.447800124737441314e-06,4.439479232178425439e-06,4.433624860375657596e-06
7.000000000000000666e-01,5.373829495235388828e-06,5.105986532845580884e-06,5.100637990991161407e-06,5.101012646259017042e-06,5.091588849268156424e-06,5.080245839649282120e-06,5.070752588217850281e-06,5.063667335730758293e-06
8.000000000000000444e-01,5.726743942034012713e-06,5.630307899258889769e-06,5.684719439523196020e-06,5.696975915001013715e-06,5.687022644162845805e-06,5.672798914504453231e-06,5.660574836562407269e-06,5.651595900615057066e-06
9.000000000000000222e-01,6.073377343380603061e-06,6.144571958655487172e-06,6.240429242619226387e-06,6.255549094864453104e-06,6.242226448759211239e-06,6.224495550932415168e-06,6.209607054287122341e-06,6.199067010626024311e-06
1.000000000000000000e+00,6.420556514174298630e-06,6.642118853493841381e-06,6.760194705960958714e-06,6.772467842372097320e-06,6.755988350887350523e-06,6.736296427864918099e-06,6.720233404397036626e-06,6.709264568133819009e-06
1.100000000000000089e+00,6.770006204082513329e-06,7.114999210846456069e-06,7.238078343508452805e-06,7.245685782976212484e-06,7.228905346332698510e-06,7.210422151838124724e-06,7.195652383615541541e-06,7.185884014320994065e-06
1.200000000000000178e+00,7.119964511041656369e-06,7.555575876970477278e-06,7.670453800282927420e-06,7.675240904029753675e-06,7.662816897772159810e-06,7.649576427860285341e-06,7.639003587904969611e-06,7.632237223545099147e-06
1.300000000000000044e+00,7.466487936325918659e-06,7.957554584343568688e-06,8.056116541478933191e-06,8.062782320976966469e-06,8.060134058705380883e-06,8.056238273750114878e-06,8.052674152966886670e-06,8.050591648733809030e-06
1.400000000000000133e+00,7.804480684971137894e-06,8.316552174170935979e-06,8.396015832291782097e-06,8.410952436020604356e-06,8.423221578047817779e-06,8.432136175634194486e-06,8.437861399955733088e-06,8.441795589581718717e-06
1.500000000000000000e+00,8.128482941071723394e-06,8.630304503959729950e-06,8.692765478070284615e-06,8.722768826854680746e-06,8.753930539934836469e-06,8.777956748457979574e-06,8.794411772583814874e-06,8.805191665922466882e-06
1.600000000000000089e+00,8.433251816121305200e-06,8.898606766187229858e-06,8.950059731568840021e-06,9.001102221412125154e-06,9.053327217019074488e-06,9.093291807929764631e-06,9.120913110374686411e-06,9.138783639594735830e-06
1.700000000000000178e+00,8.714166857933230287e-06,9.123068010300286468e-06,9.172090379731476228e-06,9.248304843370493827e-06,9.321622534012689865e-06,9.376792285104885993e-06,9.414988054257025091e-06,9.439597332390557011e-06
1.800000000000000044e+00,8.967489713642817079e-06,9.306750118120987736e-06,9.363032924362534731e-06,9.466008921401019433e-06,9.558276731731502746e-06,9.626475025560545656e-06,9.673720067729374428e-06,9.704163445629129109e-06
1.900000000000000133e+00,9.190504981236146537e-06,9.453749896679020104e-06,9.526644816601308186e-06,9.655088746394254601e-06,9.762235100812047262e-06,9.840118021592608039e-06,9.894138579483700846e-06,9.929047146823872377e-06
2.000000000000000000e+00,9.381566611581151210e-06,9.568771650777727067e-06,9.665997253934226902e-06,9.815761070669417471e-06,9.932241804747488773e-06,1.001567916969437963e-05,1.007369410429550735e-05,1.011135472139563368e-05
2.100000000000000089e+00,9.540071536689488652e-06,9.656726780474592098e-06,9.783344215516520670e-06,9.947787169478205377e-06,1.006717815634373264e-05,1.015168100829176925e-05,1.021066564757056386e-05,1.024915960495722395e-05
2.200000000000000178e+00,9.666379562848353979e-06,9.722386770957911623e-06,9.880118226067696047e-06,1.005073462165316858e-05,1.016637736701549513e-05,1.024751670244657478e-05,1.030445888074247446e-05,1.034180672012871560e-05
2.300000000000000266e+00,9.761696017085604027e-06,9.770106557583160822e-06,9.957031808331684442e-06,1.012425682630612583e-05,1.022987783166721953e-05,1.030364842759604049e-05,1.035577207224129548e-05,1.039007303556792328e-05
2.400000000000000355e+00,9.827931196819753024e-06,9.803626825177769177e-06,1.001425668933214608e-05,1.016835243812432704e-05,1.025858958969300821e-05,1.032168601849264844e-05,1.036662522446024637e-05,1.039618133680426937e-05
2.500000000000000000e+00,9.867548361968889181e-06,9.825956509362798741e-06,1.005164946710039586e-05,1.018357422778552734e-05,1.025436200885378873e-05,1.030434930903920132e-05,1.034026420359580867e-05,1.036368115616120161e-05
2.600000000000000089e+00,9.883409840896924259e-06,9.839330761674328074e-06,1.006899238620208997e-05,1.017116627602659279e-05,1.021995348302918993e-05,1.025533041139684021e-05,1.028096421285071976e-05,1.029722385618818403e-05
2.700000000000000178e+00,9.878628809819808843e-06,9.845235026928120248e-06,1.006622069980780271e-05,1.013311878830455703e-05,1.015891480896091714e-05,1.017908119917664000e-05,1.019376474006416372e-05,1.020226684967338870e-05
2.800000000000000266e+00,9.856432462817220352e-06,9.844482702821462372e-06,1.004361322050166538e-05,1.007214009029165636e-05,1.007540603980682653e-05,1.008055598117514606e-05,1.008417082640385154e-05,1.008474452391695808e-05
2.900000000000000355e+00,9.820040629261034271e-06,9.837332072484480938e-06,1.000192934691966629e-05,9.991554540731036049e-06,9.973971511628883235e-06,9.964939866086326703e-06,9.957853579975473046e-06,9.950741073159324879e-06
3.000000000000000000e+00,9.772562427117804928e-06,9.823627709449472833e-06,9.942483287155717830e-06,9.895142355838271175e-06,9.859299294194545649e-06,9.837390211403507223e-06,9.820377297661657401e-06,9.806194238629745152e-06
3.100000000000000089e+00,9.716912271429296866e-06,9.802952172317282165e-06,9.867153581525310579e-06,9.786942105045361162e-06,9.735989781084648798e-06,9.702812767331189803e-06,9.676972710374182052e-06,9.656650405865697950e-06
3.200000000000000178e+00,9.655745490488691629e-06,9.774775309182026639e-06,9.778332648193062415e-06,9.671038641760956733e-06,9.608354058140804177e-06,9.565686801495457137e-06,9.532367175487527211e-06,9.507082193916348289e-06
3.300000000000000266e+00,9.591412934871826335e-06,9.738590626701647268e-06,9.678826386815692073e-06,9.551358526399544857e-06,9.480256837215636501e-06,9.429945763569057282e-06,9.390674403884913257e-06,9.361770976950081757e-06
3.400000000000000355e+00,9.525933290557495048e-06,9.694030692957919526e-06,9.571717533957482815e-06,9.431491934053237713e-06,9.355011989420694563e-06,9.298912923078744841e-06,9.255339508776674884e-06,9.224249710212961695e-06
3.500000000000000000e+00,9.460981314046712498e-06,9.640956198054759230e-06,9.460208338481213008e-06,9.314555205522032089e-06,9.235331935985441332e-06,9.175285644634836868e-06,9.129130376407668113e-06,9.097296528618945000e-06
3.600000000000000089e+00,9.397889880032039844e-06,9.579515886580861062e-06,9.347458284500453907e-06,9.203102338520632864e-06,9.123326141819917967e-06,9.061158014021450380e-06,9.014163756499576907e-06,8.982966949353313191e-06
3.700000000000000178e+00,9.337663550790589739e-06,9.510176937302383671e-06,9.236431263656003088e-06,9.099087610897962919e-06,9.020539318782549998e-06,8.958069558105685726e-06,8.911953892140958566e-06,8.882651901447741194e-06
3.800000000000000266e+00,9.281001321160067818e-06,9.433727379529535662e-06,9.129764128252074173e-06,9.003875911267611443e-06,8.928017070424995594e-06,8.867067709987866420e-06,8.823472560806275289e-06,8.797149782340668578e-06
3.900000000000000355e+00,9.228326241304818378e-06,9.351253730142256027e-06,9.029665339756187681e-06,8.918292814692752035e-06,8.846385733250750061e-06,8.788773150846321269e-06,8.749211571658366271e-06,8.726742784756144622e-06
4.000000000000000000e+00,9.179819749779993820e-06,9.264098179247864939e-06,8.937848867121220287e-06,8.842703374648680503e-06,8.775933982982028758e-06,8.723439766072926815e-06,8.689241531552663322e-06,8.671270350375792635e-06
4.100000000000000533e+00,9.135458740868601657e-06,9.173800350370520107e-06,8.855504955622775509e-06,8.777107175674328521e-06,8.716686058073824794e-06,8.671004174454211011e-06,8.643263576210355459e-06,8.630195371671020577e-06
4.200000000000000178e+00,9.095053623217608241e-06,9.082028945119405283e-06,8.783306184248149129e-06,8.721237355303543271e-06,8.668459732491529124e-06,8.631123109687638406e-06,8.610653381419322572e-06,8.602661360244262534e-06
4.299999999999999822e+00,9.058285884619085571e-06,8.990508504190530825e-06,8.721444583624851643e-06,8.674652826667905714e-06,8.630905891598636415e-06,8.603199893011254096e-06,8.590498846661187571e-06,8.587541000254148016e-06
4.400000000000000355e+00,9.024743945044294557e-06,8.900946141168070147e-06,8.669693635953573674e-06,8.636815453825358313e-06,8.603530171936990545e-06,8.586403474990927931e-06,8.581634216731776066e-06,8.583478155285706457e-06
4.500000000000000000e+00,8.993956345073120251e-06,8.814962502561377033e-06,8.627487782669057692e-06,8.607147021187644409e-06,8.585700135871343619e-06,8.579684814470633913e-06,8.582674013652216716e-06,8.588926403619093208e-06
4.600000000000000533e+00,8.965421569452625139e-06,8.734030448438734329e-06,8.594011611439897336e-06,8.585064063039785087e-06,8.576643512983941897e-06,8.581795626039570579e-06,8.592050019547506357e-06,8.602187503014765979e-06
4.700000000000000178e+00,8.938634038790221892e-06,8.659424099350526705e-06,8.568291112518236496e-06,8.569991593328218915e-06,8.575443972057283926e-06,8.591313834441574593e-06,8.608053790590264320e-06,8.621452854492075990e-06
4.800000000000000711e+00,8.913106011157467812e-06,8.592180018042114287e-06,8.549280175759385592e-06,8.561359198935164505e-06,8.581040684241258987e-06,8.606678623380992210e-06,8.628885961758925305e-06,8.644850130311992897e-06
4.900000000000000355e+00,8.888385316541125292e-06,8.533071440405479158e-06,8.535936706386554329e-06,8.558584639327057597e-06,8.592236758777488381e-06,8.626236050079949536e-06,8.652712138460666447e-06,8.670495907281070003e-06
5.000000000000000000e+00,8.864068999204707811e-06,8.482595680953108896e-06,8.527284223427272769e-06,8.561050949183052206e-06,8.607719754255213629e-06,8.648294153527913419e-06,8.677723698773120997e-06,8.696553610016213853e-06
5.100000000000000533e+00,8.839813066315732604e-06,8.440974146354043861e-06,8.522456422122709485e-06,8.568083089676228892e-06,8.626095237896855283e-06,8.671184645279994552e-06,8.702200573688922969e-06,8.721294561080117358e-06
5.200000000000000178e+00,8.815338636392056060e-06,8.408163817204272750e-06,8.520723793517884226e-06,8.578929540236854279e-06,8.645932140107989716e-06,8.693326912596541223e-06,8.724572221070758804e-06,8.743158697014155600e-06
5.300000000000000711e+00,8.790434850089803853e-06,8.383878616128465078e-06,8.521502883709550225e-06,8.592753027811955713e-06,8.665816746529497738e-06,8.713289367421120368e-06,8.743472680244196438e-06,8.760810741836530524e-06
5.400000000000000355e+00,8.764958951443940771e-06,8.367618773458262993e-06,8.524350046886647325e-06,8.608633046375963049e-06,8.684410820731722214e-06,8.729843208588744519e-06,8.757785830518574621e-06,8.773187460035455909e-06
5.500000000000000000e+00,8.738833971913551046e-06,8.358706126341403086e-06,8.528942531695754559e-06,8.625581127255643743e-06,8.700508686922819868e-06,8.742004379627688060e-06,8.766677725879218341e-06,8.779532069288359386e-06
5.600000000000000533e+00,8.712044456272993731e-06,8.356323234075951900e-06,8.535050401940053044e-06,8.642568169594383454e-06,8.713088149748388078e-06,8.749060751704618166e-06,8.769614017911653292e-06,8.779412907163747226e-06
5.700000000000000178e+00,8.684630660740766395e-06,8.359554247855394138e-06,8.542503115754190857e-06,8.658561690629701380e-06,8.721350811480288456e-06,8.750583124911281985e-06,8.766361828119878519e-06,8.772724856283276029e-06
5.800000000000000711e+00,8.656681633304602608e-06,8.367425619482810051e-06,8.551154586432935245e-06,8.672569733417928584e-06,8.724748522693365205e-06,8.746420277254418618e-06,8.756976791639281554e-06,8.759673623699032463e-06
5.900000000000000355e+00,8.628327556384901564e-06,8.378944952376621291e-06,8.560850256834895422e-06,8.683687454991151355e-06,8.722994179564264039e-06,8.736679768472921381e-06,8.741777179025606026e-06,8.740744509305037324e-06
6.000000000000000000e+00,8.599731695313472812e-06,8.393136568640713335e-06,8.571399188764261545e-06,8.691142148582742255e-06,8.716056656990489593e-06,8.721697342582712675e-06,8.721307869993116801e-06,8.716658578232505672e-06
6.100000000000000533e+00,8.571082255329903754e-06,8.409072669978562287e-06,8.582553462612579898e-06,8.694332622381090170e-06,8.704141151019695322e-06,8.701998455960119339e-06,8.696297422831900104e-06,8.688320021866396958e-06
6.200000000000000178e+00,8.542584406197317737e-06,8.425899287737431687e-06,8.593996368468082014e-06,8.692859418971132790e-06,8.687657440605706105e-06,8.678255652982969082e-06,8.667611548034831470e-06,8.656758878632792031e-06
6.300000000000000711e+00,8.514452689602214353e-06,8.442856533879411485e-06,8.605340019115365058e-06,8.686543237254595873e-06,8.667179456762347245e-06,8.651245259450046632e-06,8.636206007078817137e-06,8.623073195324071349e-06
6.400000000000000355e+00,8.486903980878257592e-06,8.459292964099751622e-06,8.616132192239278620e-06,8.675430011036849853e-06,8.643400008119528355e-06,8.621806262661124709e-06,8.603081419707170330e-06,8.588374216734334654e-06
6.500000000000000000e+00,8.460151135585014526e-06,8.474674137122495399e-06,8.625871471157342540e-06,8.659782291333545379e-06,8.617084548283998613e-06,8.590803429252974466e-06,8.569241794438575699e-06,8.553737418211249111e-06
6.600000000000000533e+00,8.434397412118710413e-06,8.488585689744171381e-06,8.634029146956101464e-06,8.640057757500901880e-06,8.589027519524672361e-06,8.559095819732354116e-06,8.535657917994876609e-06,8.520161281506954953e-06
6.700000000000000178e+00,8.409831726927802231e-06,8.500731441676151467e-06,8.640075900567811829e-06,8.616876735523942843e-06,8.560014142362099010e-06,8.527511023190270656e-06,8.503236145204068341e-06,8.488534795476204708e-06
6.800000000000000711e+00,8.386624767119099655e-06,8.510927192156153565e-06,8.643511020690192170e-06,8.590981441073536340e-06,8.530789639631108923e-06,8.496824757307785969e-06,8.472792682533147879e-06,8.459613846770880352e-06
6.900000000000000355e+00,8.364925958220109647e-06,8.519090973029691538e-06,8.643891833675504399e-06,8.563190223909167287e-06,8.502036899005194215e-06,8.467745021303180186e-06,8.445033178060279422e-06,8.434006025133389262e-06
7.000000000000000000e+00,8.344861261930236473e-06,8.525230579797121733e-06,8.640861116838288725e-06,8.534350333735257754e-06,8.474362600333074091e-06,8.440899774694171631e-06,8.420537305160735730e-06,8.412162934349348697e-06
7.100000000000000533e+00,8.326531759618449602e-06,8.529429218050166295e-06,8.634170513756311838e-06,8.505292651752455191e-06,8.448290968743332741e-06,8.416827128068099517e-06,8.399748019818908951e-06,8.394378870964225303e-06
7.200000000000000178e+00,8.310012963141932829e-06,8.531830080194674482e-06,8.623698341436031312e-06,8.476791462569410740e-06,8.424263642788087925e-06,8.395967231226986183e-06,8.382965232464623107e-06,8.380794679609115949e-06
7.300000000000000711e+00,8.295354782989622366e-06,8.532620613930369524e-06,8.609460636826993252e-06,8.449531730330556156e-06,8.402643727600106471e-06,8.378655365820497636e-06,8.370343715573963506e-06,8.371405673501808309e-06
7.400000000000000355e+00,8.282582076794831050e-06,8.532017164459421155e-06,8.591614797871099940e-06,8.424085560135297079e-06,8.383721961182505344e-06,8.365116125501337319e-06,8.361895127675239570e-06,8.366072671218971468e-06
7.500000000000000000e+00,8.271695696723119218e-06,8.530250573748898724e-06,8.570455691359057937e-06,8.400898654056104808e-06,8.367723051416059432e-06,8.355458927682135606e-06,8.357494048233382600e-06,8.364535403246331491e-06
7.600000000000000533e+00,8.262673952784405085e-06,8.527553209399657552e-06,8.546404592843503956e-06,8.380286692730859466e-06,8.354810605612494889e-06,8.349675389152100280e-06,8.356887876717622454e-06,8.366427743131815697e-06
7.700000000000000178e+00,8.255474409867707974e-06,8.524147778320168012e-06,8.519991760262690672e-06,8.362440767812479026e-06,8.345089611762335213e-06,8.347639269743606372e-06,8.359710358073896286e-06,8.371294392239825299e-06
7.800000000000000711e+00,8.250035939127986495e-06,8.520238162411375438e-06,8.491833799157549878e-06,8.347440323616672764e-06,8.338606062831960264e-06,8.349109719335556790e-06,8.365498370622309610e-06,8.378608772282442052e-06
7.900000000000000355e+00,8.246280948923795373e-06,8.516002400552058482e-06,8.462607236532637689e-06,8.335271585505760195e-06,8.335343957999175046e-06,8.353738450241066094e-06,8.373711470156114389e-06,8.387791947297995598e-06
8.000000000000000000e+00,8.244117725715593981e-06,8.511587836507877869e-06,8.433019873129582455e-06,8.325849187477279978e-06,8.335220485038152827e-06,8.361081212965304488e-06,8.383753546500199993e-06,8.398232401805871827e-06
8.099999999999999645e+00,8.243442822391394698e-06,8.507108359888382321e-06,8.403781529563864039e-06,8.319038667943534637e-06,8.338080618047055692e-06,8.370613611866778436e-06,8.394995832331636487e-06,8.409306448846354254e-06
8.200000000000001066e+00,8.244143438151246839e-06,8.502643589789610212e-06,8.375575745667857008e-06,8.314677667851239073e-06,8.343692605338598467e-06,8.381750900163242868e-06,8.406800421884019769e-06,8.420398940913592645e-06
8.300000000000000711e+00,8.246099741829326923e-06,8.498239788275185891e-06,8.349033846603848286e-06,8.312594008651197353e-06,8.351745850895125889e-06,8.393870993449875639e-06,8.418543418001189771e-06,8.430923825551023265e-06
8.400000000000000355e+00,8.249187097950083647e-06,8.493912245992329968e-06,8.324712570281084245e-06,8.312619305238938550e-06,8.361852511205858374e-06,8.406339586645994455e-06,8.429636832230080756e-06,8.440343946945760845e-06
8.500000000000000000e+00,8.253278162142357877e-06,8.489648852829517756e-06,8.303076177842982908e-06,8.314597328373113383e-06,8.373553767121455493e-06,8.418535998241938323e-06,8.439548415978270768e-06,8.448189372262104868e-06
8.599999999999999645e+00,8.258244820005117282e-06,8.485414553147802019e-06,8.284483663464209391e-06,8.318386917671727332e-06,8.386331234046251470e-06,8.429878230364201697e-06,8.447818697313036473e-06,8.454073440980480747e-06
8.700000000000001066e+00,8.263959949773858060e-06,8.481156385607008241e-06,8.269181362815375413e-06,8.323859805370315001e-06,8.399623406478429199e-06,8.439845743279938972e-06,8.454074633221231316e-06,8.457705721148095490e-06
8.800000000000000711e+00,8.270298995811942167e-06,8.476808820448433757e-06,8.257300950616219826e-06,8.330894196623833681e-06,8.412846460616185684e-06,8.447998599277889431e-06,8.458039452381715950e-06,8.458901122394835159e-06
8.900000000000000355e+00,8.277141345360006230e-06,8.472299130046073712e-06,8.248862534764728194e-06,8.339365325408382157e-06,8.425418228510256347e-06,8.453991916079067748e-06,8.459538449405445970e-06,8.457584566124581871e-06
9.000000000000000000e+00,8.284371505903193045e-06,8.467552559187491168e-06,8.243782311220804182e-06,8.349134442385552912e-06,8.436783763866861907e-06,8.457584953231594982e-06,8.458500684701414363e-06,8.453790842303382513e-06
9.099999999999999645e+00,8.291880085220526553e-06,8.462497098314647470e-06,8.241884050567971354e-06,8.360037779125972790e-06,8.446440685008077542e-06,8.458644591272101998e-06,8.454956732080465276e-06,8.447659568634052762e-06
9.200000000000001066e+00,8.299564579487134219e-06,8.457067702263842968e-06,8.242913551094466218e-06,8.371876974937186855e-06,8.453962427920624911e-06,8.457143405641437406e-06,8.449032785112081667e-06,8.439425484181584114e-06
9.300000000000000711e+00,8.307329978085586930e-06,8.451209838580137079e-06,8.246555115616616138e-06,8.384412261450840953e-06,8.459017672900193130e-06,8.453152935971458559e-06,8.440941571503240981e-06,8.429404621489861027e-06
9.400000000000000355e+00,8.315089196284097817e-06,8.444882289564137334e-06,8.252449089866248366e-06,8.397359400728193757e-06,8.461384507225944152e-06,8.446833065778314165e-06,8.430970624789119183e-06,8.417977174070973012e-06
9.500000000000000000e+00,8.322763348559553132e-06,8.438059171288897486e-06,8.260209534177720414e-06,8.410390996707595157e-06,8.460958318471517581e-06,8.438418627958188534e-06,8.419468520658862642e-06,8.405568082070491442e-06
9.600000000000001421e+00,8.330281876928885554e-06,8.430731167120147918e-06,8.269441180482756115e-06,8.423142383463116944e-06,8.457752932952006253e-06,8.428204423139434853e-06,8.406829702885254552e-06,8.392626475429987298e-06
9.700000000000001066e+00,8.337582549405170296e-06,8.422906004851987705e-06,8.279754944197359467e-06,8.435221874228404637e-06,8.451895068907477881e-06,8.416529782926535086e-06,8.393478507288248958e-06,8.379605133699424835e-06
9.800000000000000711e+00,8.344611344017482946e-06,8.414608231810394301e-06,8.290781405528163672e-06,8.446224767238302844e-06,8.443612708054770710e-06,8.403763645168510488e-06,8.379852951545530004e-06,8.366941046764053702e-06
9.900000000000000355e+00,8.351322234034785907e-06,8.405878363100527384e-06,8.302181836280370097e-06,8.455750179197502048e-06,8.433218453552521199e-06,8.390290863077159988e-06,8.366388803804358787e-06,8.355038005804921175e-06
1.000000000000000000e+01,8.357676889683696153e-06,8.396771493106303108e-06,8.313656515747391840e-06,8.463419537543814819e-06,8.421089293407513221e-06,8.376500181768442577e-06,8.353504385182064507e-06,8.344251940003988288e-06
1.010000000000000142e+01,8.363644311108753282e-06,8.387355470325374984e-06,8.324950243776552128e-06,8.468895423989486471e-06,8.407644399431590809e-06,8.362774025043318016e-06,8.341586507185083654e-06,8.334879469447387113e-06
1.020000000000000107e+01,8.369200406657673064e-06,8.377708740188449799e-06,8.335855110626344544e-06,8.471899430796681063e-06,8.393322647765044664e-06,8.349479978651819234e-06,8.330977899241587270e-06,8.327149894640784034e-06
1.030000000000000071e+01,8.374327529342417975e-06,8.367917961306370334e-06,8.346210716936308671e-06,8.472227764871886890e-06,8.378561450521349041e-06,8.336963666207009016e-06,8.321966443070039077e-06,8.321220613227708895e-06
1.040000000000000036e+01,8.379013983941807631e-06,8.358075496678329941e-06,8.355902145901206168e-06,8.469763503035632191e-06,8.363778256199883021e-06,8.325542607906522008e-06,8.314776495696452052e-06,8.317175762877215828e-06
1.050000000000000000e+01,8.383253515160948854e-06,8.348276874896309874e-06,8.364856070940118737e-06,8.464484647065229073e-06,8.349355737728714200e-06,8.315500639718975684e-06,8.309562545924520371e-06,8.315027748298509103e-06
1.060000000000000142e+01,8.387044787214192887e-06,8.338618306728828866e-06,8.373035435250975045e-06,8.456467427676861437e-06,8.335631280151356570e-06,8.307082543838884003e-06,8.306405401357908058e-06,8.314721223791343707e-06
1.070000000000000107e+01,8.390390862748897671e-06,8.329194331802014517e-06,8.380433163243661276e-06,8.445884636699985126e-06,8.322890946779737398e-06,8.300488685317186643e-06,8.305311040859852945e-06,8.316139067536532092e-06
1.080000000000000071e+01,8.393298689311767813e-06,8.320095656898229830e-06,8.387065360868084518e-06,8.432999101526394981e-06,8.311367686218706918e-06,8.295869636180952522e-06,8.306212186344474890e-06,8.319109892442055898e-06
1.090000000000000036e+01,8.395778598860315078e-06,8.311407235027379325e-06,8.392964435076366581e-06,8.418152729561256820e-06,8.301243181886575062e-06,8.293320969618434013e-06,8.308972548443094297e-06,8.323416677682993203e-06
1.100000000000000000e+01,8.397843826245254828e-06,8.303206620950687178e-06,8.398172516126123366e-06,8.401751822352532262e-06,8.292652471521277935e-06,8.292878588465890655e-06,8.313393588782469479e-06,8.328806162943847013e-06
1.110000000000000142e+01,8.399510050390024407e-06,8.295562626110808413e-06,8.402735504495217889e-06,8.384249571197210926e-06,8.285690297059333798e-06,8.294515087908793660e-06,8.319223523373109330e-06,8.334998709079444179e-06
1.120000000000000107e+01,8.400794961678503814e-06,8.288534284389692530e-06,8.406697992187350810e-06,8.366126786923944181e-06,8.280418095918395949e-06,8.298137719929543632e-06,8.326168179369208833e-06,8.341698384990714477e-06
1.130000000000000071e+01,8.401717857917101462e-06,8.282170128812160748e-06,8.410099231088985494e-06,8.347871980916854451e-06,8.276870609370823306e-06,8.303588513967896656e-06,8.333903220462957062e-06,8.348603080993166614e-06
1.140000000000000036e+01,8.402299270425517275e-06,8.276507770341168246e-06,8.412970243273920623e-06,8.329961900324645008e-06,8.275061249396475915e-06,8.310647013662353366e-06,8.342087186037627777e-06,8.355414471819533340e-06
1.150000000000000000e+01,8.402560621394161711e-06,8.271573761521600066e-06,8.415332094079130965e-06,8.312843537139347205e-06,8.274985609561802402e-06,8.319035920745232460e-06,8.350374752962019809e-06,8.361847655208309860e-06
1.160000000000000142e+01,8.402523912709458642e-06,8.267383721713428280e-06,8.417195282155176539e-06,8.296918484085313850e-06,8.276622799681387921e-06,8.328429713481966257e-06,8.358429631760699863e-06,8.367640279387245084e-06
1.170000000000000107e+01,8.402211446122131999e-06,8.263942695346804257e-06,8.418560144038411686e-06,8.282530318891312415e-06,8.279934594741800158e-06,8.338466051735493600e-06,8.365936549924180010e-06,8.372560950667407020e-06
1.180000000000000071e+01,8.401645574258875815e-06,8.261245711474463072e-06,8.419418125932276453e-06,8.269955474822510144e-06,8.284862685906113633e-06,8.348759523463256116e-06,8.372611851124867055e-06,8.376416687043419795e-06
1.190000000000000036e+01,8.400848481526779210e-06,8.259278511016376889e-06,8.419753743764413212e-06,8.259397819308789135e-06,8.291324572820557570e-06,8.358917055813208652e-06,8.378212342771695909e-06,8.379059166105373713e-06
1.200000000000000000e+01,8.399841993481094171e-06,8.258018407050760068e-06,8.419547034017871301e-06,8.250986929643489010e-06,8.299208822358516979e-06,8.368554135010364270e-06,8.382542143983706673e-06,8.380389511335184505e-06
1.210000000000000142e+01,8.398647413476734158e-06,8.257435244123090268e-06,8.418776292186402888e-06,8.244779840869964627e-06,8.308370519904961782e-06,8.377310871984788854e-06,8.385457412052321757e-06,8.380361376979228449e-06
1.220000000000000107e+01,8.397285384903474537e-06,8.257492424022794264e-06,8.417420900998229261e-06,8.240765858674725663e-06,8.318627750220075612e-06,8.384866928418110987e-06,8.386868944602887677e-06,8.378982132503653979e-06
1.230000000000000071e+01,8.395775776985636707e-06,8.258147967218909535e-06,8.415464066796607412e-06,8.238873888954945102e-06,8.329759866906871757e-06,8.390954383090398760e-06,8.386742758478837878e-06,8.376312012420283892e-06
1.240000000000000036e+01,8.394137592883377241e-06,8.259355582358740566e-06,8.412895305724699124e-06,8.238981641747744611e-06,8.341508152771848206e-06,8.395367764667260868e-06,8.385098826578507580e-06,8.372461184368018561e-06
1.250000000000000000e+01,8.392388897715541418e-06,8.261065718884186282e-06,8.409712550748460469e-06,8.240926021439720639e-06,8.353579255125642700e-06,8.397970691728651182e-06,8.382008206429814035e-06,8.367584791328652738e-06
1.260000000000000142e+01,8.390546764984463390e-06,8.263226581720073405e-06,8.405923783517954551e-06,8.244514018283799484e-06,8.365651522769523840e-06,8.398698819626904122e-06,8.377588819129255793e-06,8.361876135787316144e-06
1.270000000000000107e+01,8.388627239522272738e-06,8.265785090139088354e-06,8.401548129581548618e-06,8.249533460659430606e-06,8.377384100123619337e-06,8.397559075085103686e-06,8.372000136723511954e-06,8.355558282345521004e-06
1.280000000000000071e+01,8.386645315092144948e-06,8.268687766731230848e-06,8.396616388940680853e-06,8.255763068967802987e-06,8.388428373917733438e-06,8.394625432416036315e-06,8.365437015753207639e-06,8.348874454743027140e-06
1.290000000000000036e+01,8.384614925124878049e-06,8.271881545715564776e-06,8.391171005629749491e-06,8.262981359558052574e-06,8.398441143211976545e-06,8.390031727374680504e-06,8.358122882377860829e-06,8.342077679066028928e-06
1.300000000000000000e+01,8.382548944821377468e-06,8.275314493086383116e-06,8.385265508004113855e-06,8.270974071883374634e-06,8.407098713116012423e-06,8.383962192104466027e-06,8.350302438418777395e-06,8.335420174386543035e-06
1.310000000000000142e+01,8.380459203177759164e-06,8.278936434125139243e-06,8.378963474504896869e-06,8.279539923876366725e-06,8.414111009956426468e-06,8.376640512425259644e-06,8.342234025092432059e-06,8.329143006975681107e-06
1.320000000000000107e+01,8.378356503545292266e-06,8.282699486515665566e-06,8.372337097946325191e-06,8.288494629755949195e-06,8.419234789856788748e-06,8.368318249053763314e-06,8.334181760868974997e-06,8.323466504138454791e-06
1.330000000000000071e+01,8.376250651247196810e-06,8.286558499562279856e-06,8.365465433951557728e-06,8.297673232758595585e-06,8.422285061211731705e-06,8.359263426384322404e-06,8.326407562334048329e-06,8.318581870864205641e-06
1.340000000000000036e+01,8.374150487301668111e-06,8.290471402112864485e-06,8.358432425761841422e-06,8.306930905838116885e-06,8.423143961051871020e-06,8.349749985030185950e-06,8.319163168020449195e-06,8.314644370302493037e-06
1.350000000000000000e+01,8.372063926738448902e-06,8.294399463371071590e-06,8.351324800204285026e-06,8.316142452419184039e-06,8.421766501849614617e-06,8.340048631587382300e-06,8.312682309087604526e-06,8.311768326413337959e-06
1.360000000000000142e+01,8.369998001037104451e-06,8.298307472107135929e-06,8.344229926168789113e-06,8.325200791754749918e-06,8.418182823391462399e-06,8.330419420256307550e-06,8.307173206274776067e-06,8.310024092017531672e-06
1.370000000000000107e+01,8.367958903160443995e-06,8.302163840866183531e-06,8.337233720977221818e-06,8.334014741359641043e-06,8.412496824997117706e-06,8.321106190901927935e-06,8.302811611161919902e-06,8.309437008371944877e-06
1.380000000000000071e+01,8.365952034981860574e-06,8.305940642237830129e-06,8.330418679265705340e-06,8.342506411337935468e-06,8.404881295824562226e-06,8.312332785739839913e-06,8.299734643682499247e-06,8.309988272510449026e-06
1.390000000000000036e+01,8.363982055746566058e-06,8.309613584833730471e-06,8.323862088217837130e-06,8.350608506089984839e-06,8.395569887381659768e-06,8.304300796652119843e-06,8.298035700730899134e-06,8.311617534277615515e-06
1.400000000000000000e+01,8.362052931559782465e-06,8.313161936834845278e-06,8.317634478317847968e-06,8.358261791151233577e-06,8.384846464142003963e-06,8.297188470014760231e-06,8.297760712136503791e-06,8.314226971985194670e-06
1.410000000000000142e+01,8.360167984812483244e-06,8.316568404789781432e-06,8.311798345622678497e-06,8.365412931810034536e-06,8.373032514330525089e-06,8.291150329811647346e-06,8.298905999022665458e-06,8.317686548048319750e-06
1.420000000000000107e+01,8.358329943336517687e-06,8.319818975276171980e-06,8.306407167285589921e-06,8.372012850650645266e-06,8.360473392664269365e-06,8.286317072093984937e-06,8.301417939789168532e-06,8.321840123649837384e-06
1.430000000000000071e+01,8.356540988879723741e-06,8.322902726683178987e-06,8.301504718685737139e-06,8.378015688585704890e-06,8.347524198579203691e-06,8.282795336357617888e-06,8.305194574002860985e-06,8.326512113972228679e-06
1.440000000000000036e+01,8.354802804373673286e-06,8.325811617901357486e-06,8.297124689408963416e-06,8.383378392443074922e-06,8.334536067057529696e-06,8.280667058456481211e-06,8.310089177523960480e-06,8.331514386991645260e-06
1.450000000000000000e+01,8.353116619758127470e-06,8.328540260310601795e-06,8.293290583896717472e-06,8.388060896875881856e-06,8.321843571301723586e-06,8.279988244278002618e-06,8.315915730305878384e-06,8.336653145563088785e-06
1.460000000000000142e+01,8.351483256341385442e-06,8.331085678679739370e-06,8.290015884884760489e-06,8.392026821305020867e-06,8.309753815931297805e-06,8.280787154896218638e-06,8.322456082482387885e-06,8.341735576962439058e-06
1.470000000000000107e+01,8.349903169051209328e-06,8.333447066410926141e-06,8.287304451022603491e-06,8.395244567173387740e-06,8.298537649012449613e-06,8.283062043271116615e-06,8.329468512133231251e-06,8.346576100173863644e-06
1.480000000000000071e+01,8.348376486916331274e-06,8.335625539347690793e-06,8.285151115151878631e-06,8.397688677365400256e-06,8.288423254107502025e-06,8.286778714373943533e-06,8.336697274402560254e-06,8.351002084558412086e-06
1.490000000000000036e+01,8.346903051195675438e-06,8.337623892365475520e-06,8.283542447390379593e-06,8.399341309042740455e-06,8.279592212764863568e-06,8.291868276812108807e-06,8.343882671443814125e-06,8.354858948830812260e-06
1.500000000000000000e+01,8.345482451516117450e-06,8.339446362186364592e-06,8.282457645558682913e-06,8.400193672472577866e-06,8.272177968483840349e-06,8.298225507068213158e-06,8.350771136381163195e-06,8.358014575056416096e-06
1.510000000000000142e+01,8.344114059567753205e-06,8.341098398929880364e-06,8.281869516672812903e-06,8.400247299873708773e-06,8.266266482731543519e-06,8.305708249070620219e-06,8.357124824491524162e-06,8.360362987520908451e-06
1.520000000000000107e+01,8.342797060634232764e-06,8.342586449133770898e-06,8.281745513857852181e-06,8.399515029011705991e-06,8.261898764010122687e-06,8.314138223261546834e-06,8.362730242066074293e-06,8.361827253750009348e-06
1.530000000000000071e+01,8.341530482749992537e-06,8.343917751701956931e-06,8.282048796777463640e-06,8.398021612766870536e-06,8.259074875074934319e-06,8.323303525251124491e-06,8.367405514367320940e-06,8.362361564297204897e-06
1.540000000000000036e+01,8.340313223657858099e-06,8.345100148493544978e-06,8.282739285971063570e-06,8.395803895916431614e-06,8.257758983283569609e-06,8.332962964582857346e-06,8.371005992546809438e-06,8.361952446772624725e-06
1.550000000000000000e+01,8.339144075483750917e-06,8.346141910288429333e-06,8.283774686104750096e-06,8.392910532194208795e-06,8.257885016682564583e-06,8.342852241272069591e-06,8.373428016981987465e-06,8.360619067532271131e-06
1.560000000000000142e+01,8.338021747246460169e-06,8.347051578774800085e-06,8.285111456778071481e-06,8.389401245395555762e-06,8.259362515139478944e-06,8.352691798378664156e-06,8.374610777892033120e-06,8.358412579505258844e-06
1.570000000000000107e+01,8.336944885285746398e-06,8.347837825051218630e-06,8.286705713692055220e-06,8.385345665683219263e-06,8.262082320575903083e-06,8.362196036372504526e-06,8.374536336765159295e-06,8.355414485738954511e-06
1.580000000000000071e+01,8.335912091581021421e-06,8.348509324379582708e-06,8.288514047306849708e-06,8.380821795939130681e-06,8.265921823076560759e-06,8.371083446125082705e-06,8.373227978447639330e-06,8.351734010023093013e-06
1.590000000000000036e+01,8.334921940210404667e-06,8.349074647265308791e-06,8.290494249309221519e-06,8.375914180895616123e-06,8.270749563055179721e-06,8.379087121847261788e-06,8.370747149218094041e-06,8.347504497241420296e-06
1.600000000000000000e+01,8.333972991880767012e-06,8.349542165990431197e-06,8.292605941470632125e-06,8.370711863762980709e-06,8.276429075915192612e-06,8.385965063369138495e-06,8.367189292333987449e-06,8.342878905963357905e-06
1.610000000000000142e+01,8.333063806653662198e-06,8.349919976557984569e-06,8.294811103676247299e-06,8.365306221252977181e-06,8.282821947661056505e-06,8.391509672141250764e-06,8.362678917822607971e-06,8.338024502042851172e-06
1.619999999999999929e+01,8.332192955130823808e-06,8.350215834750096544e-06,8.297074501506518374e-06,8.359788768258491487e-06,8.289790121136786372e-06,8.395555886983596672e-06,8.357364236689923676e-06,8.333116909953197649e-06
1.630000000000000071e+01,8.331359028002083278e-06,8.350437105716923547e-06,8.299364015161569963e-06,8.354249018724391185e-06,8.297197548939871936e-06,8.397987490617320194e-06,8.351411656164209329e-06,8.328333725243775021e-06
1.640000000000000213e+01,8.330560644136120185e-06,8.350590726145801224e-06,8.301650874315003037e-06,8.348772480702704168e-06,8.304911327243480468e-06,8.398741236946560829e-06,8.345000377850408935e-06,8.323847930785666094e-06
1.650000000000000000e+01,8.329796457318128233e-06,8.350683177796303092e-06,8.303909803789033539e-06,8.343438851511619792e-06,8.312802465167135058e-06,8.397808592394695459e-06,8.338317271573691958e-06,8.319821387700598869e-06
1.660000000000000142e+01,8.329065161821747054e-06,8.350720471485273411e-06,8.306119087440888560e-06,8.338320465060833353e-06,8.320746445925064627e-06,8.395235039274084876e-06,8.331552125484531501e-06,8.316398685585812967e-06
1.669999999999999929e+01,8.328365496752809793e-06,8.350708140418550141e-06,8.308260557365887422e-06,8.333481028445499650e-06,8.328623722624051151e-06,8.391117042913509572e-06,8.324893303962577207e-06,8.313701632602088498e-06
1.680000000000000071e+01,8.327696249359195502e-06,8.350651241703643812e-06,8.310319516813269303e-06,8.328974670242239586e-06,8.336320265256436102e-06,8.385596923787819179e-06,8.318523788554410547e-06,8.311824644433030151e-06
1.690000000000000213e+01,8.327056257480258683e-06,8.350554364988660438e-06,8.312284605113684499e-06,8.324845308299577695e-06,8.343728241128056666e-06,8.378855993119993517e-06,8.312617539085742635e-06,8.310831251592820657e-06
1.700000000000000000e+01,8.326444411101141529e-06,8.350421647249084423e-06,8.314147613416866811e-06,8.321126332588857366e-06,8.350746871964298546e-06,8.371106394747251933e-06,8.307336094345862954e-06,8.310751889707701512e-06
1.710000000000000142e+01,8.325859653143807826e-06,8.350256792424848307e-06,8.315903259628609767e-06,8.317840587246383421e-06,8.357283472294751991e-06,8.362582145496344488e-06,8.302825337175301357e-06,8.311583071525519006e-06
1.719999999999999929e+01,8.325300979654393085e-06,8.350063095435844573e-06,8.317548931255358546e-06,8.315000627659441257e-06,8.363254637711037276e-06,8.353529877706822315e-06,8.299212373150122168e-06,8.313287966417448605e-06
1.730000000000000071e+01,8.324767439289726401e-06,8.349843469111772887e-06,8.319084404101451113e-06,8.312609221114430902e-06,8.368587522920856170e-06,8.344199763775372869e-06,8.296602512211648239e-06,8.315798338244528853e-06
1.740000000000000213e+01,8.324258132491602069e-06,8.349600473522844624e-06,8.320511544840369922e-06,8.310660055972640681e-06,8.373221128052388273e-06,8.334837047978271851e-06,8.295076391925948478e-06,8.319017722267785242e-06
1.750000000000000000e+01,8.323772210078184131e-06,8.349336346892555216e-06,8.321834004614003799e-06,8.309138620835043731e-06,8.377107500699698672e-06,8.325674532197457900e-06,8.294687332190131546e-06,8.322825660322941133e-06
1.760000000000000142e+01,8.323308871516221785e-06,8.349053037232101460e-06,8.323056910557180554e-06,8.308023214900761566e-06,8.380212759208360840e-06,8.316926268125968136e-06,8.295459056277543208e-06,8.327082764943150028e-06
1.769999999999999929e+01,8.322867362978159100e-06,8.348752234231537894e-06,8.324186561478597035e-06,8.307286051285889261e-06,8.382517849285509026e-06,8.308782607671649778e-06,8.297383946934133725e-06,8.331636351568971754e-06
1.780000000000000071e+01,8.322446975059238916e-06,8.348435400734599554e-06,8.325230133277017330e-06,8.306894416408583393e-06,8.384018961200834230e-06,8.301406663732691094e-06,8.300422021219333590e-06,8.336326363274360052e-06
1.790000000000000213e+01,8.322047040390523343e-06,8.348103803436368597e-06,8.326195398873637021e-06,8.306811851564732674e-06,8.384727554204551847e-06,8.294932144090050308e-06,8.304500802761016764e-06,8.340991316038715020e-06
1.800000000000000000e+01,8.321666931078441909e-06,8.347758542248673308e-06,8.327090466907216548e-06,8.306999325517760990e-06,8.384669959254908989e-06,8.289462445978945659e-06,8.309516242921421991e-06,8.345474012405595943e-06
1.810000000000000142e+01,8.321306056074950774e-06,8.347400578097297075e-06,8.327923542578163918e-06,8.307416370430253938e-06,8.383886555607400481e-06,8.285070843806752183e-06,8.315334795040707494e-06,8.349626804154963722e-06
1.819999999999999929e+01,8.320963858526875256e-06,8.347030758935891637e-06,8.328702713319979800e-06,8.308022157371697247e-06,8.382430541409302549e-06,8.281801568130187086e-06,8.321796682142501567e-06,8.353316228039420199e-06
1.830000000000000071e+01,8.320639813062802315e-06,8.346649843539444280e-06,8.329435761171566366e-06,8.308776490710545470e-06,8.380366340793310442e-06,8.279671560564028088e-06,8.328720323177996043e-06,8.356426886596546311e-06
1.840000000000000213e+01,8.320333423177117549e-06,8.346258523313221378e-06,8.330130003161850816e-06,8.309640704952381274e-06,8.377767707561101229e-06,8.278672694976563218e-06,8.335907804427056256e-06,8.358864496897655538e-06
1.850000000000000000e+01,8.320044218537714364e-06,8.345857441645343489e-06,8.330792160095301657e-06,8.310578450416994389e-06,8.374715599279713985e-06,8.278774276698763757e-06,8.343151205736365483e-06,8.360558076278556960e-06
1.860000000000000142e+01,8.319771752508808849e-06,8.345447210969525464e-06,8.331428253689765473e-06,8.311556358484017970e-06,8.371295904252562536e-06,8.279925663649823075e-06,8.350239525459213219e-06,8.361461276903958684e-06
1.869999999999999929e+01,8.319515599729265798e-06,8.345028427621248301e-06,8.332043531365795896e-06,8.312544579308633885e-06,8.367597106283264363e-06,8.282058892215837798e-06,8.356965897508839003e-06,8.361552913123404540e-06
1.880000000000000071e+01,8.319275353663169170e-06,8.344601684293073696e-06,8.332642417376023847e-06,8.313517189245667183e-06,8.363707971012490638e-06,8.285091231165220282e-06,8.363134763995916376e-06,8.360836749612965413e-06
1.890000000000000213e+01,8.319050624455703868e-06,8.344167580338901491e-06,8.333228488775767939e-06,8.314452467399202629e-06,8.359715331716921494e-06,8.288927624340580724e-06,8.368568660634123635e-06,8.359340632223266621e-06
1.900000000000000000e+01,8.318841036837609781e-06,8.343726729961864486e-06,8.333804473896477827e-06,8.315333044267569917e-06,8.355702042800450258e-06,8.293463015077162659e-06,8.373114288744154532e-06,8.357115047930019358e-06
1.910000000000000142e+01,8.318646228154535915e-06,8.343279768431577370e-06,8.334372271344425709e-06,8.316145927771134705e-06,8.351745158619028331e-06,8.298584568161571084e-06,8.376647587543528672e-06,8.354231198104411504e-06
1.920000000000000284e+01,8.318465846569866873e-06,8.342827356545845507e-06,8.334932986693577295e-06,8.316882414732829076e-06,8.347914381610921364e-06,8.304173819091709152e-06,8.379077578488103306e-06,8.350778661278535075e-06
1.930000000000000071e+01,8.318299549350816058e-06,8.342370183218872359e-06,8.335486984520357190e-06,8.317537898219762305e-06,8.344270810763110280e-06,8.310108784860548159e-06,8.380348825366701337e-06,8.346862711887392816e-06
1.940000000000000213e+01,8.318147001452891320e-06,8.341908966751077070e-06,8.336033952650867551e-06,8.318111582965304063e-06,8.340866008461900183e-06,8.316266065476474179e-06,8.380442434861856693e-06,8.342601350977418839e-06
1.950000000000000000e+01,8.318007874076605024e-06,8.341444454593172075e-06,8.336572976476441799e-06,8.318606122631466704e-06,8.337741391160891080e-06,8.322522954504196768e-06,8.379375604022909485e-06,8.338122096898659130e-06
1.960000000000000142e+01,8.317881843460106506e-06,8.340977421986139895e-06,8.337102620284420063e-06,8.319027194315931073e-06,8.334927938710712247e-06,8.328759560929932526e-06,8.377199799548817882e-06,8.333558579882993644e-06
1.970000000000000284e+01,8.317768589824470205e-06,8.340508669511803586e-06,8.337621013397578107e-06,8.319383025909288243e-06,8.332446208007826538e-06,8.334860926308140794e-06,8.373997721772274971e-06,8.329046985174060058e-06
1.980000000000000071e+01,8.317667796409189407e-06,8.340039019831546607e-06,8.338125938658902392e-06,8.319683892407669923e-06,8.330306628133443692e-06,8.340719103896998554e-06,8.369879260908263952e-06,8.324722395099126704e-06
1.990000000000000213e+01,8.317579148646447873e-06,8.339569313675632145e-06,8.338614921318820983e-06,8.319941597306756975e-06,8.328510049018800210e-06,8.346235150780145773e-06,8.364976690329595232e-06,8.320715090250063728e-06
2.000000000000000000e+01,8.317502333578252749e-06,8.339100405173327513e-06,8.339085316319549968e-06,8.320168954016604612e-06,8.327048510427259576e-06,8.351320973758180610e-06,8.359439360783316175e-06,8.317146883596304718e-06
2.010000000000000142e+01,8.317437039155606282e-06,8.338633156947106162e-06,8.339534392408365360e-06,8.320379281688550233e-06,8.325906194782406455e-06,8.355900963499807155e-06,8.353428160780274059e-06,8.314127575008434246e-06
2.020000000000000284e+01,8.317382953870744444e-06,8.338168434658677075e-06,8.339959411712838389e-06,8.320585928062174119e-06,8.325060525969651959e-06,8.359913352705417022e-06,8.347109992874746087e-06,8.311751627507191209e-06
2.030000000000000071e+01,8.317339766451825600e-06,8.337707101582769731e-06,8.340357703577605530e-06,8.320801830101476337e-06,8.324483374483326870e-06,8.363311239115156503e-06,8.340652486990562942e-06,8.310095176031206954e-06
2.040000000000000213e+01,8.317307165488230236e-06,8.337250012896424423e-06,8.340726731705105923e-06,8.321039121732265453e-06,8.324142329478589897e-06,8.366063226274145226e-06,8.334219133258879975e-06,8.309213484790356485e-06
2.050000000000000000e+01,8.317284839444438749e-06,8.336798010225021649e-06,8.341064154059052438e-06,8.321308795140869297e-06,8.324001999467089963e-06,8.368153649677967376e-06,8.327964972097701146e-06,8.309138966322571207e-06
2.060000000000000142e+01,8.317272476396353476e-06,8.336351916000961371e-06,8.341367874940830429e-06,8.321620420671804741e-06,8.324025303839410750e-06,8.369582373754513860e-06,8.322032933376355412e-06,8.309879865768532436e-06
2.070000000000000284e+01,8.317269764204771043e-06,8.335912528294187052e-06,8.341636088815551631e-06,8.321981927746080476e-06,8.324174720637789182e-06,8.370364164206334223e-06,8.316550871564909464e-06,8.311419695455901646e-06
2.080000000000000071e+01,8.317276390494565685e-06,8.335480615719037534e-06,8.341867316026541079e-06,8.322399447598105571e-06,8.324413458375701236e-06,8.370527659111448582e-06,8.311629304626200199e-06,8.313717478398985339e-06
2.090000000000000213e+01,8.317292042786528228e-06,8.335056912674165819e-06,8.342060430065190157e-06,8.322877216561386238e-06,8.324706522989944180e-06,8.370113978500848262e-06,8.307359831989657994e-06,8.316708827664498482e-06
2.100000000000000000e+01,8.317316408670838435e-06,8.334642115019608166e-06,8.342214676944348373e-06,8.323417537363375640e-06,8.325021655888886762e-06,8.369175027639341735e-06,8.303814183062419030e-06,8.320307851174268965e-06
2.110000000000000142e+01,8.317349176029109614e-06,8.334236876052225629e-06,8.342329686480964845e-06,8.324020794363284903e-06,8.325330123140628480e-06,8.367771559318615271e-06,8.301043832252552601e-06,8.324409833039558837e-06
2.120000000000000284e+01,8.317390033346638845e-06,8.333841803022379313e-06,8.342405476209624471e-06,8.324685517653584998e-06,8.325607341451435328e-06,8.365971068180488857e-06,8.299080109755441192e-06,8.328894604045511407e-06
2.130000000000000071e+01,8.317438669920573791e-06,8.333457453990611441e-06,8.342442448100451102e-06,8.325408490467145484e-06,8.325833331900012180e-06,8.363845593190033512e-06,8.297934736611889406e-06,8.333630479140374803e-06
2.140000000000000213e+01,8.317494776220735186e-06,8.333084335301887968e-06,8.342441378809961616e-06,8.326184893527044384e-06,8.325992998159392755e-06,8.361469504253316032e-06,8.297600718083775195e-06,8.338478610432631388e-06
2.150000000000000000e+01,8.317558044201867062e-06,8.332722899406785899e-06,8.342403403686915464e-06,8.327008479892816784e-06,8.326076231510159964e-06,8.358917344762628598e-06,8.298053537053595718e-06,8.343297582966147097e-06
2.160000000000000142e+01,8.317628167685275908e-06,8.332373543251669901e-06,8.342329995650321628e-06,8.327871773926298626e-06,8.326077850270841019e-06,8.356261795981756446e-06,8.299252598896467159e-06,8.347948068282429190e-06
2.170000000000000284e+01,8.317704842705775370e-06,8.332036607189285959e-06,8.342222938995114134e-06,8.328766287861444351e-06,8.325997386413042101e-06,8.353571820059191300e-06,8.301142888536561237e-06,8.352297348586390502e-06
2.180000000000000071e+01,8.317787767810058686e-06,8.331712374270994204e-06,8.342084299221841359e-06,8.329682750066180752e-06,8.325838735938340118e-06,8.350911029061935942e-06,8.303656807269466089e-06,8.356223532748896510e-06
2.190000000000000213e+01,8.317876644535482367e-06,8.331401070080235449e-06,8.341916389396908382e-06,8.330611339098237256e-06,8.325609693410340739e-06,8.348336316015003700e-06,8.306716162038985107e-06,8.359619302109044803e-06
2.200000000000000000e+01,8.317971177680683059e-06,8.331102863072537001e-06,8.341721733848284082e-06,8.331541918454865581e-06,8.325321393512497004e-06,8.345896773516436884e-06,8.310234281119766031e-06,8.362395050171000932e-06
2.210000000000000142e+01,8.318071075708033391e-06,8.330817865193074212e-06,8.341503029779540057e-06,8.332464266923300666e-06,8.324987683605566957e-06,8.343632913992982125e-06,8.314118229081624012e-06,8.364481311480542747e-06
2.220000000000000284e+01,8.318176051042014407e-06,8.330546133070160231e-06,8.341263107579377500e-06,8.333368300542098872e-06,8.324624452410445130e-06,8.341576195960986873e-06,8.318271089879925029e-06,8.365830411194430383e-06
2.230000000000000071e+01,8.318285820471671421e-06,8.330287669527924876e-06,8.341004890576042552e-06,8.334244281892055906e-06,8.324248939012290904e-06,8.339748850817729764e-06,8.322594281594264398e-06,8.366417304596363014e-06
2.240000000000000213e+01,8.318400105358780827e-06,8.330042425411243734e-06,8.340731354694597144e-06,8.335083013608080016e-06,8.323879045285531575e-06,8.338163996070291351e-06,8.326989860356348583e-06,8.366239612110637491e-06
2.250000000000000000e+01,8.318518632081939312e-06,8.329810301799245309e-06,8.340445489044001626e-06,8.335876013072784918e-06,8.323532672771527530e-06,8.336826013789766510e-06,8.331362765359728861e-06,8.365316890933394145e-06
2.260000000000000142e+01,8.318641132210036204e-06,8.329591152475557259e-06,8.340150257496459218e-06,8.336615665717472812e-06,8.323227102563501845e-06,8.335731166118909297e-06,8.335622952632126825e-06,8.363689213128355782e-06
2.270000000000000284e+01,8.318767342814503696e-06,8.329384786689986164e-06,8.339848562341489746e-06,8.337295355050067247e-06,8.322978433512873142e-06,8.334868415144081055e-06,8.339687363419223676e-06,8.361415144979289504e-06
2.280000000000000071e+01,8.318897006712178133e-06,8.329190972121425229e-06,8.339543210243716143e-06,8.337909567751600193e-06,8.322801091253939632e-06,8.334220409522696826e-06,8.343481673882269245e-06,8.358569239128033068e-06
2.290000000000000213e+01,8.319029872652650148e-06,8.329009437944845384e-06,8.339236880858247325e-06,8.338453972606130193e-06,8.322707416796859548e-06,8.333764598029980153e-06,8.346941776593563844e-06,8.355239161740579679e-06
2.300000000000000000e+01,8.319165695595820420e-06,8.328839878175842149e-06,8.338932098797546821e-06,8.338925473014291434e-06,8.322707340815971300e-06,8.333474428155740465e-06,8.350014951329087776e-06,8.351522580204995272e-06
2.310000000000000142e+01,8.319304236809044184e-06,8.328681955091510325e-06,8.338631208998359412e-06,8.339322232382706535e-06,8.322808146367377535e-06,8.333320587632087051e-06,8.352660692226288042e-06,8.347523933936729090e-06
2.320000000000000284e+01,8.319445264075298052e-06,8.328535302665196483e-06,8.338336355717679282e-06,8.339643673256624812e-06,8.323014320341104444e-06,8.333272247175449454e-06,8.354851169907473452e-06,8.343351203254911752e-06
2.330000000000000071e+01,8.319588551845835678e-06,8.328399530091457059e-06,8.338049465636543367e-06,8.339890450653753007e-06,8.323327491559229241e-06,8.333298265147948136e-06,8.356571320540517878e-06,8.339112778532609127e-06
2.340000000000000213e+01,8.319733881274882226e-06,8.328274225324894253e-06,8.337772234648377356e-06,8.340064401146651818e-06,8.323746451384395062e-06,8.333368317584022300e-06,8.357818567131247711e-06,8.334914517175995297e-06
2.350000000000000000e+01,8.319881040386167825e-06,8.328158958591236338e-06,8.337506118880066985e-06,8.340168469449238398e-06,8.324267251343109297e-06,8.333453921628708461e-06,8.358602192198860692e-06,8.330857059264673570e-06
2.360000000000000142e+01,8.320029824114560935e-06,8.328053285794334570e-06,8.337252329418398666e-06,8.340206614596001877e-06,8.324883370533497917e-06,8.333529325131594501e-06,8.358942392996948634e-06,8.327033456316523807e-06
2.370000000000000284e+01,8.320180034396273960e-06,8.327956751957854564e-06,8.337011831116569738e-06,8.340183698558878422e-06,8.325585945052893511e-06,8.333572241191189445e-06,8.358869061565743497e-06,8.323527150799758800e-06
2.380000000000000071e+01,8.320331480092535426e-06,8.327868894465739746e-06,8.336785344766062256e-06,8.340105360236937937e-06,8.326364050653678461e-06,8.333564412980887237e-06,8.358420340214001154e-06,8.320410330123206855e-06
2.390000000000000213e+01,8.320483977114490060e-06,8.327789246191652506e-06,8.336573352842047147e-06,8.339977877767912329e-06,8.327205029190487551e-06,8.333492000273112765e-06,8.357641009613947514e-06,8.317742665395200241e-06
2.400000000000000000e+01,8.320637348374626541e-06,8.327717338545148618e-06,8.336376108364351722e-06,8.339808022950201405e-06,8.328094849255340826e-06,8.333345786315504711e-06,8.356580769468269221e-06,8.315570435173114117e-06
2.410000000000000142e+01,8.320791423765960815e-06,8.327652704247234805e-06,8.336193646471534713e-06,8.339602910988064277e-06,8.329018491112782918e-06,8.333121209284921616e-06,8.355292473109787732e-06,8.313926025460549596e-06
2.420000000000000284e+01,8.320946040064891580e-06,8.327594880022659574e-06,8.336025798666435449e-06,8.339369849168221105e-06,8.329960345526687959e-06,8.332818228998228882e-06,8.353830375638915395e-06,8.312827791109866915e-06
2.430000000000000071e+01,8.321101040972833651e-06,8.327543409077098335e-06,8.335872208865835464e-06,8.339116187805473146e-06,8.330904616868362034e-06,8.332441043888694221e-06,8.352248451228005965e-06,8.312280258042370473e-06
2.440000000000000213e+01,8.321256276991317868e-06,8.327497843310660564e-06,8.335732351510971583e-06,8.338849176600660051e-06,8.331835720049030058e-06,8.331997677898939081e-06,8.350598829490185615e-06,8.312274642610639752e-06
2.450000000000000000e+01,8.321411605297091008e-06,8.327457745455069116e-06,8.335605550788272033e-06,8.338575829630601177e-06,8.332738662117367134e-06,8.331499459585112177e-06,8.348930394128095678e-06,8.312789660444575013e-06
2.460000000000000142e+01,8.321566889721299098e-06,8.327422690787567028e-06,8.335491000904804437e-06,8.338302800989239039e-06,8.333599398932522995e-06,8.330960418231891929e-06,8.347287578480688808e-06,8.313792594860647256e-06
2.470000000000000284e+01,8.321722000576015077e-06,8.327392268886457671e-06,8.335387786911896413e-06,8.338036274105342649e-06,8.334405159071689440e-06,8.330396622055480371e-06,8.345709383933419545e-06,8.315240591777461887e-06
2.480000000000000071e+01,8.321876814570972059e-06,8.327366085011944641e-06,8.335294905806311938e-06,8.337781865735971465e-06,8.335144726701049223e-06,8.329825484362785026e-06,8.344228638393347275e-06,8.317082145839482799e-06
2.490000000000000213e+01,8.322031214702541035e-06,8.327343761257988142e-06,8.335211287499588728e-06,8.337544546446751248e-06,8.335808677692457813e-06,8.329265062043123002e-06,8.342871502975413023e-06,8.319258738870294323e-06
2.500000000000000000e+01,8.322185090059441848e-06,8.327324937579261288e-06,8.335135815384919766e-06,8.337328578411629110e-06,8.336389563226576094e-06,8.328733369436513989e-06,8.341657226171306228e-06,8.321706589986543889e-06
2.510000000000000142e+01,8.322338335711720880e-06,8.327309272596061795e-06,8.335067346126878718e-06,8.337137470670885619e-06,8.336882037718318372e-06,8.328247728520143944e-06,8.340598137437926773e-06,8.324358473366100242e-06
2.520000000000000284e+01,8.322490852558095398e-06,8.327296444163301281e-06,8.335004728590722500e-06,8.336973952111081942e-06,8.337282928802536297e-06,8.327824173245956807e-06,8.339699864731708878e-06,8.327145558553739058e-06
2.530000000000000071e+01,8.322642547173297878e-06,8.327286149772961110e-06,8.334946821605959677e-06,8.336839961736730586e-06,8.337591248630538132e-06,8.327476923863930125e-06,8.338961753950879796e-06,8.329999226217021935e-06
2.540000000000000213e+01,8.322793331613786982e-06,8.327278106803892577e-06,8.334892510217239980e-06,8.336736655206733460e-06,8.337808148364822536e-06,8.327217942680209539e-06,8.338377463820711988e-06,8.332852813194846497e-06
2.550000000000000000e+01,8.322943123306725255e-06,8.327272052549572479e-06,8.334840720575220629e-06,8.336664426900064484e-06,8.337936818328395283e-06,8.327056581144964831e-06,8.337935705163279643e-06,8.335643241541568216e-06
2.560000000000000142e+01,8.323091844814056728e-06,8.327267744176469755e-06,8.334790433203731475e-06,8.336622945706584353e-06,8.337982338263438820e-06,8.326999323543526899e-06,8.337621091064617573e-06,8.338312489225563340e-06
2.570000000000000284e+01,8.323239423735362408e-06,8.327264958502000880e-06,8.334740694435072150e-06,8.336611203474397769e-06,8.337951483583516676e-06,8.327049630996175011e-06,8.337415062703579238e-06,8.340808864928939137e-06
2.580000000000000071e+01,8.323385792471937883e-06,8.327263491536562867e-06,8.334690626124463542e-06,8.336627574087596138e-06,8.337852494474939924e-06,8.327207885294729550e-06,8.337296855343012680e-06,8.343088055043357265e-06
2.590000000000000213e+01,8.323530888129648808e-06,8.327263158108832997e-06,8.334639433699164712e-06,8.336669881342517741e-06,8.337694815299667717e-06,8.327471430757960036e-06,8.337244469316940076e-06,8.345113918215019133e-06
2.600000000000000000e+01,8.323674652241375149e-06,8.327263791227390577e-06,8.334586412236943964e-06,8.336735473846168532e-06,8.337488812945603733e-06,8.327834708471426595e-06,8.337235613595228578e-06,8.346859011632012937e-06
2.610000000000000142e+01,8.323817030642111092e-06,8.327265241470094281e-06,8.334530950976359875e-06,8.336821305243713454e-06,8.337245482409327835e-06,8.328289476264294500e-06,8.337248591297474754e-06,8.348304841643283680e-06
2.620000000000000284e+01,8.323957973385698317e-06,8.327267376165292667e-06,8.334472535981296559e-06,8.336924017457447711e-06,8.336976148215491378e-06,8.328825104514381295e-06,8.337263101024228185e-06,8.349441841012938958e-06
2.630000000000000071e+01,8.324097434425636877e-06,8.327270078614668058e-06,8.334410751389964567e-06,8.337040025480080274e-06,8.336692169819137632e-06,8.329428937331462279e-06,8.337260931745582582e-06,8.350269084231309868e-06
2.640000000000000213e+01,8.324235371559574048e-06,8.327273247288324853e-06,8.334345278887544950e-06,8.337165602140261811e-06,8.336404658637608378e-06,8.330086705893302579e-06,8.337226534260722133e-06,8.350793760811270339e-06
2.650000000000000000e+01,8.324371746193381938e-06,8.327276794797833226e-06,8.334275896054732513e-06,8.337296960772566656e-06,8.336124213637052804e-06,8.330782980472961619e-06,8.337147456932703093e-06,8.351030434214368192e-06
2.660000000000000142e+01,8.324506523202379604e-06,8.327280647119073009e-06,8.334202473189722404e-06,8.337430334875994831e-06,8.335860681413231887e-06,8.331501646544059447e-06,8.337014639370199376e-06,8.351000120490614798e-06
2.670000000000000284e+01,8.324639670806432967e-06,8.327284742482010671e-06,8.334124969242018288e-06,8.337562052929126111e-06,8.335622945540577255e-06,8.332226389698438318e-06,8.336822562432510964e-06,8.350729225420350232e-06
2.680000000000000071e+01,8.324771160389543567e-06,8.327289030551909832e-06,8.334043426413972888e-06,8.337688607862325796e-06,8.335418749408352035e-06,8.332941174749031177e-06,8.336569258152182194e-06,8.350248381805425169e-06
2.690000000000000213e+01,8.324900966291681748e-06,8.327293471444008333e-06,8.333957964165583654e-06,8.337806719355134177e-06,8.335254554778237512e-06,8.333630704113192955e-06,8.336256187763124714e-06,8.349591230930042407e-06
2.700000000000000000e+01,8.325029065767153291e-06,8.327298034710439723e-06,8.333868772483765675e-06,8.337913388944961923e-06,8.335135438158891574e-06,8.334280842209329521e-06,8.335887999977309448e-06,8.348793190462999725e-06
2.710000000000000142e+01,8.325155438720921453e-06,8.327302698479810417e-06,8.333776104346712899e-06,8.338005946684212688e-06,8.335065025316668041e-06,8.334878993335181896e-06,8.335472184831105302e-06,8.347890250448575244e-06
2.720000000000000284e+01,8.325280067750240320e-06,8.327307448569021275e-06,8.333680268049481477e-06,8.338082089401344099e-06,8.335045463603307780e-06,8.335414422883102858e-06,8.335018641600355771e-06,8.346917834634037803e-06
2.730000000000000071e+01,8.325402937728321184e-06,8.327312277539578034e-06,8.333581619127117257e-06,8.338139909774833214e-06,8.335077431101400869e-06,8.335878513149319602e-06,8.334539180213096365e-06,8.345909760662517662e-06
2.740000000000000213e+01,8.325524035984743776e-06,8.327317183864924033e-06,8.333480552097372041e-06,8.338177916428213265e-06,8.335160180186762524e-06,8.336264947977900519e-06,8.334046977545583879e-06,8.344897326664768578e-06
2.750000000000000000e+01,8.325643351944633785e-06,8.327322171264306405e-06,8.333377492272808773e-06,8.338195045004548334e-06,8.335291613495443563e-06,8.336569822603445701e-06,8.333556009917919560e-06,8.343908545788147890e-06
2.760000000000000142e+01,8.325760877128662862e-06,8.327327247717453140e-06,8.333272887586784528e-06,8.338190660345246030e-06,8.335468388215305779e-06,8.336791677485133611e-06,8.333080482328392158e-06,8.342967544011647973e-06
2.770000000000000284e+01,8.325876604972637374e-06,8.327332424923339360e-06,8.333167200710867029e-06,8.338164550314441925e-06,8.335686046259671578e-06,8.336931457797458478e-06,8.332634274715866596e-06,8.342094129865085250e-06
2.780000000000000071e+01,8.325990530771987252e-06,8.327337717634053504e-06,8.333060901519195873e-06,8.338116911574267043e-06,8.335939164993977357e-06,8.336992402616094644e-06,8.332230423166442357e-06,8.341303538078603808e-06
2.790000000000000213e+01,8.326102651487476969e-06,8.327343142891519001e-06,8.332954459844277295e-06,8.338048328171421275e-06,8.336221525448439529e-06,8.336979869322247438e-06,8.331880652343026661e-06,8.340606344109380288e-06
2.800000000000000000e+01,8.326212965786838893e-06,8.327348719597282845e-06,8.332848338829523804e-06,8.337959743393019707e-06,8.336526292743173805e-06,8.336901101385629786e-06,8.331594972751932282e-06,8.340008539872711957e-06
2.810000000000000142e+01,8.326321473767217540e-06,8.327354467985159658e-06,8.332742988753638613e-06,8.337852426099079395e-06,8.336846204728964871e-06,8.336764948602137792e-06,8.331381353712807858e-06,8.339511757354811650e-06
2.820000000000000284e+01,8.326428177052314084e-06,8.327360409052242396e-06,8.332638841576645028e-06,8.337727932183902624e-06,8.337173763875438404e-06,8.336581550166810572e-06,8.331245479886728589e-06,8.339113622135574388e-06
2.830000000000000071e+01,8.326533078500952811e-06,8.327366564239713220e-06,8.332536305930005049e-06,8.337588062234946307e-06,8.337501428368199186e-06,8.336361991545526706e-06,8.331190596358450939e-06,8.338808216143411833e-06
2.840000000000000213e+01,8.326636182248714491e-06,8.327372954988754294e-06,8.332435762967160819e-06,8.337434816457767184e-06,8.337821797571587368e-06,8.336117946164400827e-06,8.331217443507954457e-06,8.338586626674415747e-06
2.850000000000000000e+01,8.326737493652425215e-06,8.327379602462992025e-06,8.332337562852454305e-06,8.337270347880121335e-06,8.338127788165561327e-06,8.335861313449322019e-06,8.331324281379837160e-06,8.338437557126043842e-06
2.860000000000000142e+01,8.326837019081989588e-06,8.327386527257063520e-06,8.332242021819036282e-06,8.337096914765029787e-06,8.338412796821126349e-06,8.335603863457441420e-06,8.331506998221493987e-06,8.338347974964910314e-06
2.870000000000000284e+01,8.326934765975901875e-06,8.327393749132938616e-06,8.332149420128831530e-06,8.336916833384666603e-06,8.338670846180784579e-06,8.335356898189760777e-06,8.331759297403040776e-06,8.338303772059685315e-06
2.880000000000000071e+01,8.327030742702468125e-06,8.327401286825630855e-06,8.332060000545982170e-06,8.336732432015492300e-06,8.338896711035381770e-06,8.335130938535995071e-06,8.332072953087799050e-06,8.338290414286464447e-06
2.890000000000000213e+01,8.327124958518172804e-06,8.327409157862786238e-06,8.331973967434791462e-06,8.336546006862399771e-06,8.339086022240982388e-06,8.334935444651025982e-06,8.332438124078467290e-06,8.338293558673992578e-06
2.900000000000000000e+01,8.327217423470534285e-06,8.327417378467538711e-06,8.331891486593190344e-06,8.336359781008217951e-06,8.339235346793705261e-06,8.334778576174484144e-06,8.332843712835491523e-06,8.338299618881883646e-06
2.910000000000000142e+01,8.327308148384227060e-06,8.327425963502999018e-06,8.331812685585804346e-06,8.336175866985318095e-06,8.339342242147385065e-06,8.334666997594775140e-06,8.333277756261692204e-06,8.338296262469513387e-06
2.920000000000000284e+01,8.327397144805570584e-06,8.327434926222454514e-06,8.331737654521109704e-06,8.335996233219122864e-06,8.339405284982226441e-06,8.334605732365774067e-06,8.333727834278215063e-06,8.338272826910464453e-06
2.930000000000000071e+01,8.327484424877629188e-06,8.327444278435902625e-06,8.331666447480845505e-06,8.335822675203941046e-06,8.339424074091383865e-06,8.334598067927245779e-06,8.334181481287061821e-06,8.338220644665828019e-06
2.940000000000000213e+01,8.327570001409601019e-06,8.327454030357395176e-06,8.331599084268614952e-06,8.335656791674805888e-06,8.339399207954456550e-06,8.334645512919625077e-06,8.334626586989357655e-06,8.338133271265646407e-06
2.950000000000000000e+01,8.327653887724162374e-06,8.327464190660549548e-06,8.331535552408286804e-06,8.335499965747561468e-06,8.339332239065688768e-06,8.334747805704978418e-06,8.335051773486479298e-06,8.338006614080906154e-06
2.960000000000000142e+01,8.327736097615834332e-06,8.327474766520182037e-06,8.331475809669752763e-06,8.335353351332508431e-06,8.339225605974442956e-06,8.334902972639834928e-06,8.335446736382201571e-06,8.337838962854671188e-06
2.970000000000000284e+01,8.327816645420371700e-06,8.327485763556796705e-06,8.331419786733462729e-06,8.335217864932631393e-06,8.339082546535148133e-06,8.335107432991262222e-06,8.335802540213044232e-06,8.337630926849581847e-06
2.980000000000000071e+01,8.327895545862107340e-06,8.327497185933729895e-06,8.331367389854960059e-06,8.335094182132518625e-06,8.338906994531658512e-06,8.335356146291217350e-06,8.336111859158501503e-06,8.337385286008580643e-06
2.990000000000000213e+01,8.327972814081707753e-06,8.327509036454294744e-06,8.331318504056772767e-06,8.334982739416352260e-06,8.338703463214858225e-06,8.335642797271947124e-06,8.336369157674328179e-06,8.337106766509450040e-06
3.000000000000000000e+01,8.328048465483517404e-06,8.327521316575658972e-06,8.331272996056626745e-06,8.334883740079845893e-06,8.338476919111936780e-06,8.335960011721099683e-06,8.336570806219412155e-06,8.336801752981126690e-06
3.010000000000000142e+01,8.328122515943725546e-06,8.327534026478233820e-06,8.331230717306681299e-06,8.334797164583074291e-06,8.338232649673926744e-06,8.336299597261342953e-06,8.336715131063154871e-06,8.336477951717546908e-06
3.020000000000000284e+01,8.328194981518932671e-06,8.327547165190574141e-06,8.331191507060520252e-06,8.334722784456016775e-06,8.337976128508506335e-06,8.336652801033128668e-06,8.336802398534182146e-06,8.336144019474578393e-06
3.030000000000000071e+01,8.328265878571050607e-06,8.327560730631011765e-06,8.331155195426265259e-06,8.334660179437625160e-06,8.337712881362202566e-06,8.337010577036396697e-06,8.336834736333287310e-06,8.335809173753983004e-06
3.040000000000000213e+01,8.328335223656280206e-06,8.327574719690922223e-06,8.331121605975599920e-06,8.334608757376571475e-06,8.337448356571242059e-06,8.337363855123736123e-06,8.336815996948243601e-06,8.335482799756710470e-06
3.050000000000000000e+01,8.328403033608378081e-06,8.327589128345747049e-06,8.331090558644227428e-06,8.334567776005497031e-06,8.337187802673340364e-06,8.337703804095486504e-06,8.336751569262834671e-06,8.335174068757611465e-06
3.060000000000000142e+01,8.328469325399878720e-06,8.327603951696627149e-06,8.331061872229872378e-06,8.334536366505496119e-06,8.336936155747820543e-06,8.338022081125218143e-06,8.336648146686775895e-06,8.334891581252001913e-06
3.070000000000000284e+01,8.328534116197605641e-06,8.327619184081425097e-06,8.331035366668237963e-06,8.334513557889389190e-06,8.336697939592685458e-06,8.338311061034664462e-06,8.336513460077688009e-06,8.334643047128165172e-06
3.080000000000000071e+01,8.328597423279404666e-06,8.327634819171869651e-06,8.331010865170185298e-06,8.334498301870718606e-06,8.336477179488044342e-06,8.338564038881668417e-06,8.336355986474086599e-06,8.334435012746777005e-06
3.090000000000000213e+01,8.328659264048021704e-06,8.327650849945800182e-06,8.330988196067479201e-06,8.334489497788255541e-06,8.336277331932873125e-06,8.338775400754117051e-06,8.336184642313004822e-06,8.334272642310236456e-06
3.100000000000000000e+01,8.328719656072736122e-06,8.327667268867577910e-06,8.330967194408733789e-06,8.334486016628450678e-06,8.336101230577153132e-06,8.338940758703672351e-06,8.336008472956124571e-06,8.334159560072218476e-06
3.110000000000000142e+01,8.328778616895071707e-06,8.327684067915841482e-06,8.330947703458213560e-06,8.334486724451140027e-06,8.335951049334711094e-06,8.339057046599651635e-06,8.335836347558855941e-06,8.334097755122171769e-06
3.120000000000000284e+01,8.328836164250841279e-06,8.327701238639018122e-06,8.330929575625645178e-06,8.334490504122160637e-06,8.335828282482471430e-06,8.339122575293234085e-06,8.335676669551927986e-06,8.334087550201929595e-06
3.130000000000000071e+01,8.328892315834224291e-06,8.327718772169201422e-06,8.330912673465418194e-06,8.334496275311242819e-06,8.335733741482442838e-06,8.339137046620148652e-06,8.335537111034407864e-06,8.334127633166654725e-06
3.140000000000000213e+01,8.328947089436544715e-06,8.327736659388684792e-06,8.330896870301085499e-06,8.334503012671912181e-06,8.335667567693771929e-06,8.339101527379821910e-06,8.335424379335432121e-06,8.334215146232892835e-06
3.150000000000000000e+01,8.329000502863004307e-06,8.327754890777305796e-06,8.330882050572308017e-06,8.334509761426245333e-06,8.335629259947907599e-06,8.339018384512231208e-06,8.335344021767610023e-06,8.334345828323042049e-06
3.160000000000000142e+01,8.329052573918804825e-06,8.327773456690001908e-06,8.330868110056899312e-06,8.334515650867957426e-06,8.335617715710119668e-06,8.338891185635799452e-06,8.335300273998313969e-06,8.334514202942844285e-06
3.170000000000000284e+01,8.329103320395270238e-06,8.327792347190277056e-06,8.330854955856947797e-06,8.334519904978909821e-06,8.335631284023259369e-06,8.338724568304756168e-06,8.335295955536059509e-06,8.334713802959914375e-06
3.180000000000000071e+01,8.329152760097602304e-06,8.327811552202857293e-06,8.330842506190649921e-06,8.334521850700271628e-06,8.335667828554549352e-06,8.338524082995846243e-06,8.335332414385887567e-06,8.334937422763144532e-06
3.190000000000000213e+01,8.329200910858758355e-06,8.327831061444301852e-06,8.330830690100876623e-06,8.334520923386490310e-06,8.335724798941290814e-06,8.338296015555912710e-06,8.335409521220693563e-06,8.335177388130166065e-06
3.200000000000000000e+01,8.329247790345162272e-06,8.327850864547903242e-06,8.330819446775161730e-06,8.334516669941671729e-06,8.335799308076263792e-06,8.338047194536568618e-06,8.335525711999913767e-06,8.335425833200238444e-06
3.210000000000000142e+01,8.329293416278749085e-06,8.327870950980420517e-06,8.330808725143246107e-06,8.334508749360813873e-06,8.335888213584219386e-06,8.337784789771984784e-06,8.335678076204500186e-06,8.335674974643825230e-06
3.220000000000000284e+01,8.329337806367576036e-06,8.327891310139223791e-06,8.330798483002777033e-06,8.334496930967327799e-06,8.335988201296773425e-06,8.337516108070097687e-06,8.335862486913425684e-06,8.335917373675227893e-06
3.230000000000000426e+01,8.329380978153166915e-06,8.327911931324538664e-06,8.330788686297663226e-06,8.334481090638279355e-06,8.336095868574644463e-06,8.337248391721008289e-06,8.336073766920804040e-06,8.336146176596281876e-06
3.239999999999999858e+01,8.329422949149289934e-06,8.327932803697812858e-06,8.330779308202140854e-06,8.334461205031229447e-06,8.336207806047823965e-06,8.336988625665120445e-06,8.336305885231487522e-06,8.336355326876709881e-06
3.250000000000000000e+01,8.329463736828079945e-06,8.327953916351105157e-06,8.330770328301984051e-06,8.334437344229006506e-06,8.336320675303432459e-06,8.336743357928444453e-06,8.336552176094191857e-06,8.336539741721216146e-06
3.260000000000000142e+01,8.329503358536771707e-06,8.327975258362596556e-06,8.330761731636937562e-06,8.334409662885677861e-06,8.336431281383283043e-06,8.336518538001880252e-06,8.336805573327943364e-06,8.336695448488140592e-06
3.270000000000000284e+01,8.329541831553211040e-06,8.327996818671690171e-06,8.330753507784782741e-06,8.334378390359442612e-06,8.336536638592351167e-06,8.336319376772705070e-06,8.337058851712320084e-06,8.336819677684514929e-06
3.280000000000000426e+01,8.329579173030343675e-06,8.328018586162277970e-06,8.330745650000914715e-06,8.334343820040612805e-06,8.336634028230371918e-06,8.336150230825456475e-06,8.337304867517270068e-06,8.336910910150541199e-06
3.289999999999999858e+01,8.329615400037848616e-06,8.328040549621107402e-06,8.330738154357919534e-06,8.334306297819171760e-06,8.336721047441653099e-06,8.336014513679601556e-06,8.337536790206656612e-06,8.336968879210648886e-06
3.300000000000000000e+01,8.329650529562138139e-06,8.328062697779414769e-06,8.330731018926784692e-06,8.334266210677232500e-06,8.336795648267170122e-06,8.335914635032581899e-06,8.337748318196225306e-06,8.336994528582164499e-06
3.310000000000000142e+01,8.329684578381457705e-06,8.328085019354558582e-06,8.330724242999743012e-06,8.334223974948429259e-06,8.336856166649142530e-06,8.335851968591101446e-06,8.337933872101799260e-06,8.336989929344507111e-06
3.320000000000000284e+01,8.329717563260174984e-06,8.328107502869608325e-06,8.330717826493527767e-06,8.334180024868742542e-06,8.336901341027269652e-06,8.335826848657190702e-06,8.338088759538009320e-06,8.336958160021223918e-06
3.330000000000000426e+01,8.329749500796124195e-06,8.328130136847633480e-06,8.330711769172216563e-06,8.334134801751824639e-06,8.336930320651525506e-06,8.335838594247801936e-06,8.338209307304222939e-06,8.336903155659047826e-06
3.339999999999999858e+01,8.329780407392850528e-06,8.328152909770070167e-06,8.330706070244775496e-06,8.334088743414125311e-06,8.336942663889068683e-06,8.335885559193623173e-06,8.338292957377202441e-06,8.336829531926936987e-06
3.350000000000000000e+01,8.329810299426143594e-06,8.328175809993454415e-06,8.330700727865458788e-06,8.334042274932285110e-06,8.336938326775067409e-06,8.335965206371365177e-06,8.338338324767602394e-06,8.336742391229501337e-06
3.360000000000000142e+01,8.329839193063626190e-06,8.328198825846566677e-06,8.330695738745230727e-06,8.333995799969518004e-06,8.336917643236851916e-06,8.336074202905385810e-06,8.338345216352127665e-06,8.336647118800666334e-06
3.370000000000000284e+01,8.329867104320265447e-06,8.328221945574920682e-06,8.330691097846454340e-06,8.333949693350994892e-06,8.336881297033027494e-06,8.336208533507583063e-06,8.338314611153196942e-06,8.336549175702590020e-06
3.380000000000000426e+01,8.329894049113883980e-06,8.328245157437907942e-06,8.330686798285746875e-06,8.333904294902105825e-06,8.336830287059004974e-06,8.336363628028142791e-06,8.338248604314313361e-06,8.336453896556905718e-06
3.389999999999999858e+01,8.329920043168015376e-06,8.328268449570019882e-06,8.330682831098057406e-06,8.333859904285922937e-06,8.336765887018149357e-06,8.336534500025249983e-06,8.338150316658521355e-06,8.336366298891673132e-06
3.400000000000000000e+01,8.329945102122926492e-06,8.328291810105747928e-06,8.330679185139522325e-06,8.333816777422731192e-06,8.336689600707547498e-06,8.336715891427148861e-06,8.338023774867586724e-06,8.336290910487820227e-06
3.410000000000000142e+01,8.329969241327450646e-06,8.328315227179583502e-06,8.330675847226243214e-06,8.333775123881004276e-06,8.336603114139640169e-06,8.336902420441605344e-06,8.337873765681957927e-06,8.336231620109657570e-06
3.420000000000000284e+01,8.329992476088787789e-06,8.328338688898262454e-06,8.330672802175920211e-06,8.333735105642281482e-06,8.336508246067908523e-06,8.337088727383701325e-06,8.337705670533046565e-06,8.336191556435057493e-06
3.430000000000000426e+01,8.330014821519848844e-06,8.328362183326887269e-06,8.330670032932752100e-06,8.333696837017900982e-06,8.336406897999082410e-06,8.337269615646403231e-06,8.337525285603830660e-06,8.336172998155144676e-06
3.439999999999999858e+01,8.330036292525377917e-06,8.328385698586071584e-06,8.330667520733969766e-06,8.333660385703711704e-06,8.336301004926993663e-06,8.337440183484035039e-06,8.337338633437885171e-06,8.336177317366799677e-06
3.450000000000000000e+01,8.330056903940730173e-06,8.328409222865817974e-06,8.330665245415147524e-06,8.333625774653574680e-06,8.336192488120341970e-06,8.337595943902487150e-06,8.337151772619399992e-06,8.336204957798409865e-06
3.460000000000000142e+01,8.330076670295949448e-06,8.328432744272862287e-06,8.330663185548980998e-06,8.333592985187987523e-06,8.336083210810918409e-06,8.337732929158958584e-06,8.336970610742233667e-06,8.336255446494966748e-06
3.470000000000000284e+01,8.330095606065568425e-06,8.328456251122107190e-06,8.330661318847742969e-06,8.333561960532920310e-06,8.335974937878631863e-06,8.337847778178142377e-06,8.336800726843618392e-06,8.336327438171475812e-06
3.480000000000000426e+01,8.330113725529830759e-06,8.328479731714577561e-06,8.330659622454716917e-06,8.333532610191318746e-06,8.335869300199472143e-06,8.337937804386852392e-06,8.336647208243008755e-06,8.336418789375854566e-06
3.489999999999999858e+01,8.330131042746935499e-06,8.328503174434565004e-06,8.330658073193997204e-06,8.333504814689307594e-06,8.335767764364176990e-06,8.338001043634024612e-06,8.336514506476766506e-06,8.336526658769827236e-06
3.500000000000000000e+01,8.330147571650181604e-06,8.328526567860650154e-06,8.330656648000700493e-06,8.333478430849750040e-06,8.335671607878625267e-06,8.338036280627902919e-06,8.336406316117317417e-06,8.336647629295090844e-06
3.510000000000000142e+01,8.330163325978579003e-06,8.328549900585291432e-06,8.330655324059743627e-06,8.333453297135196003e-06,8.335581900886790407e-06,8.338043054612054306e-06,8.336325479793571525e-06,8.336777847256504614e-06
3.520000000000000284e+01,8.330178319249093022e-06,8.328573161436869654e-06,8.330654079319321781e-06,8.333429239087974949e-06,8.335499493652975822e-06,8.338021644571647073e-06,8.336273921147330235e-06,8.336913172743432021e-06
3.530000000000000426e+01,8.330192564867666682e-06,8.328596339438054663e-06,8.330652892671319698e-06,8.333406074770288718e-06,8.335425010191910289e-06,8.337973035205115124e-06,8.336252607779592871e-06,8.337049335893631508e-06
3.539999999999999858e+01,8.330206076101465129e-06,8.328619423667027455e-06,8.330651744228867450e-06,8.333383620065526465e-06,8.335358848102214502e-06,8.337898865187765018e-06,8.336261543867573565e-06,8.337182093448580744e-06
3.550000000000000000e+01,8.330218865884586599e-06,8.328642403507280356e-06,8.330650615562262828e-06,8.333361693577123752e-06,8.335301183673426983e-06,8.337801360155938646e-06,8.336299792563450772e-06,8.337307379813196917e-06
3.560000000000000142e+01,8.330230947123373753e-06,8.328665268536594724e-06,8.330649489962649312e-06,8.333340121319254834e-06,8.335251982252711578e-06,8.337683252382377397e-06,8.336365526065425691e-06,8.337421447915382977e-06
3.570000000000000284e+01,8.330242332502124647e-06,8.328688008568674306e-06,8.330648352497527220e-06,8.333318740755268905e-06,8.335211013385523948e-06,8.337547690251412291e-06,8.336456102167599802e-06,8.337520994883274028e-06
3.580000000000000426e+01,8.330253034510848309e-06,8.328710613680900821e-06,8.330647190413209557e-06,8.333297404489181659e-06,8.335177869550625118e-06,8.337398140309537631e-06,8.336568163097579642e-06,8.337603268959714597e-06
3.589999999999999858e+01,8.330263065417509161e-06,8.328733074158822802e-06,8.330645992871144045e-06,8.333275983291033029e-06,8.335151988517197630e-06,8.337238284736314675e-06,8.336697754338096011e-06,8.337666154031864174e-06
3.600000000000000000e+01,8.330272437420682685e-06,8.328755380621055693e-06,8.330644751447513485e-06,8.333254368483866692e-06,8.335132677908529963e-06,8.337071917399740961e-06,8.336840458270100562e-06,8.337708230096718687e-06
3.610000000000000142e+01,8.330281162469144185e-06,8.328777523991526266e-06,8.330643459786291061e-06,8.333232473761720271e-06,8.335119141861246916e-06,8.336902841285520616e-06,8.336991539042992727e-06,8.337728807442101875e-06
3.620000000000000284e+01,8.330289252331257721e-06,8.328799495471717051e-06,8.330642113849040520e-06,8.333210236355359513e-06,8.335110508253529282e-06,8.336734769992526495e-06,8.337146093342906461e-06,8.337727934806804519e-06
3.630000000000000426e+01,8.330296718650487264e-06,8.328821286582299699e-06,8.330640711845527235e-06,8.333187617448611917e-06,8.335105856585589557e-06,8.336571235834089322e-06,8.337299202632042494e-06,8.337706381492115959e-06
3.639999999999999858e+01,8.330303572862129968e-06,8.328842889163134977e-06,8.330639254108818115e-06,8.333164602220000106e-06,8.335104245069113738e-06,8.336415506751682081e-06,8.337446082209987175e-06,8.337665594743137731e-06
3.650000000000000000e+01,8.330309826221071745e-06,8.328864295387150563e-06,8.330637743025892661e-06,8.333141199065585702e-06,8.335104736717502405e-06,8.336270513623067480e-06,8.337582222267547749e-06,8.337607634814614421e-06
3.660000000000000142e+01,8.330315489801787265e-06,8.328885497760341039e-06,8.330636182982131821e-06,8.333117438391601794e-06,8.335106423659754959e-06,8.336138789949432137e-06,8.337703517297123668e-06,8.337535090122139003e-06
3.670000000000000284e+01,8.330320574581606685e-06,8.328906489205034624e-06,8.330634580042128867e-06,8.333093371018507334e-06,8.335108449164518873e-06,8.336022424434985645e-06,8.337806379946077762e-06,8.337450976267368752e-06
3.680000000000000426e+01,8.330325091232548829e-06,8.328927262851726354e-06,8.330632942046833911e-06,8.333069066071563391e-06,8.335110027082870410e-06,8.335923027555369735e-06,8.337887835996315999e-06,8.337358622462209823e-06
3.689999999999999858e+01,8.330329050412754732e-06,8.328947812399900563e-06,8.330631278224975844e-06,8.333044608524464714e-06,8.335110457863281752e-06,8.335841711892832961e-06,8.337945598846374651e-06,8.337261550084296147e-06
3.700000000000000000e+01,8.330332462502809676e-06,8.328968131687819465e-06,8.330629599082040038e-06,8.333020096520926678e-06,8.335109141902052876e-06,8.335779086918182479e-06,8.337978120970257478e-06,8.337163347180154283e-06
3.710000000000000142e+01,8.330335337730643275e-06,8.328988214997834483e-06,8.330627916205979311e-06,8.332995638529738791e-06,8.335105588730407078e-06,8.335735266720711856e-06,8.337984622033833837e-06,8.337067543565113148e-06
3.720000000000000284e+01,8.330337686227040628e-06,8.329008057028630674e-06,8.330626241961902601e-06,8.332971350277773581e-06,8.335099423217862125e-06,8.335709890755493845e-06,8.337965093016541651e-06,8.336977490960850723e-06
3.730000000000000426e+01,8.330339517900742230e-06,8.329027652742571064e-06,8.330624589436563809e-06,8.332947351807895586e-06,8.335090388070232059e-06,8.335702155817803494e-06,8.337920277587396178e-06,8.336896252056358314e-06
3.739999999999999858e+01,8.330340842507832910e-06,8.329046997504474525e-06,8.330622972008150384e-06,8.332923764328703520e-06,8.335078343066348872e-06,8.335710858398126533e-06,8.337851631137760400e-06,8.336826501767480302e-06
3.750000000000000000e+01,8.330341669637864044e-06,8.329066087026104626e-06,8.330621403415672255e-06,8.332900707369583770e-06,8.335063261061259610e-06,8.335734445266695936e-06,8.337761260218679027e-06,8.336770444344887565e-06
3.760000000000000142e+01,8.330342008755486916e-06,8.329084917352291839e-06,8.330619897259361473e-06,8.332878296005152841e-06,8.335045221213865929e-06,8.335771071260600351e-06,8.337651844117499600e-06,8.336729748342763813e-06
3.770000000000000284e+01,8.330341869131063781e-06,8.329103484833177973e-06,8.330618467042305575e-06,8.332856638260111026e-06,8.335024399730439626e-06,8.335818661567295784e-06,8.337526541918327538e-06,8.336705501460484058e-06
3.780000000000000426e+01,8.330341259896179018e-06,8.329121786207482891e-06,8.330617125809625101e-06,8.332835832847163005e-06,8.335001058443203270e-06,8.335874977366541927e-06,8.337388888099428463e-06,8.336698186187097015e-06
3.789999999999999858e+01,8.330340190043639126e-06,8.329139818519237792e-06,8.330615886120718017e-06,8.332815967154738601e-06,8.334975531584798425e-06,8.335937682471539212e-06,8.337242680220291469e-06,8.336707676762089569e-06
3.800000000000000000e+01,8.330338668427472726e-06,8.329157579103907416e-06,8.330614759771703959e-06,8.332797115512269315e-06,8.334948211521919781e-06,8.336004409303932050e-06,8.337091862042900203e-06,8.336733256716910567e-06
3.810000000000000142e+01,8.330336703707419410e-06,8.329175065643901199e-06,8.330613757753790871e-06,8.332779337927309626e-06,8.334919533461992991e-06,8.336072822495710355e-06,8.336940406000747927e-06,8.336773656344997896e-06
3.820000000000000284e+01,8.330334304390563105e-06,8.329192276085306545e-06,8.330612890100619339e-06,8.332762679100214065e-06,8.334889959896174538e-06,8.336140678355530298e-06,8.336792198207487736e-06,8.336827107949251747e-06
3.830000000000000426e+01,8.330331478914598797e-06,8.329209208665644404e-06,8.330612165791118073e-06,8.332747167716370029e-06,8.334859965111740543e-06,8.336205878825553306e-06,8.336650929696709511e-06,8.336891416688141376e-06
3.840000000000000568e+01,8.330328235522932445e-06,8.329225861969380418e-06,8.330611592596848247e-06,8.332732816460075576e-06,8.334830020259587080e-06,8.336266518985113727e-06,8.336519996168800795e-06,8.336964044397543461e-06
3.850000000000000000e+01,8.330324582306314340e-06,8.329242234719758109e-06,8.330611177206903584e-06,8.332719621764739237e-06,8.334800579171131041e-06,8.336320926644047447e-06,8.336402409575560668e-06,8.337042202988254047e-06
3.860000000000000142e+01,8.330320527258350261e-06,8.329258326000843482e-06,8.330610924950354601e-06,8.332707564617791718e-06,8.334772065562989773e-06,8.336367693831392423e-06,8.336300723443823557e-06,8.337122954185649526e-06
3.870000000000000284e+01,8.330316078178356953e-06,8.329274135118747147e-06,8.330610839935026490e-06,8.332696611060286251e-06,8.334744861587806142e-06,8.336405699332916086e-06,8.336216973575671929e-06,8.337203312253071985e-06
3.880000000000000426e+01,8.330311242796262228e-06,8.329289661546113166e-06,8.330610924978110177e-06,8.332686713394266143e-06,8.334719298092041484e-06,8.336434122235836242e-06,8.336152635554650026e-06,8.337280345702136053e-06
3.890000000000000568e+01,8.330306028661582651e-06,8.329304905102530299e-06,8.330611181675551258e-06,8.332677811334621154e-06,8.334695647066459046e-06,8.336452446716657860e-06,8.336108599557578991e-06,8.337351275269910822e-06
3.900000000000000000e+01,8.330300443212812489e-06,8.329319865704731818e-06,8.330611610346538853e-06,8.332669833563399742e-06,8.334674115692553009e-06,8.336460457919470102e-06,8.336085162652384639e-06,8.337413564374340780e-06
3.910000000000000142e+01,8.330294493777423703e-06,8.329334543560884541e-06,8.330612210158405695e-06,8.332662699367388015e-06,8.334654842873101543e-06,8.336458230104315525e-06,8.336082038623571222e-06,8.337464999619292882e-06
3.920000000000000284e+01,8.330288187530232591e-06,8.329348938962422011e-06,8.330612979154383702e-06,8.332656320456099941e-06,8.334637897580710053e-06,8.336446107370942826e-06,8.336098383673884449e-06,8.337503758740205662e-06
3.930000000000000426e+01,8.330281531521155358e-06,8.329363052478333529e-06,8.330613914239726192e-06,8.332650602765889758e-06,8.334623279385167116e-06,8.336424677901632663e-06,8.336132837821752517e-06,8.337528464200105738e-06
3.940000000000000568e+01,8.330274532675208121e-06,8.329376884788630697e-06,8.330615011417630278e-06,8.332645448375086694e-06,8.334610920798790623e-06,8.336394742847197392e-06,8.336183579149558653e-06,8.337538220520857024e-06
3.950000000000000000e+01,8.330267197834140269e-06,8.329390436753736360e-06,8.330616265747603499e-06,8.332640757433007472e-06,8.334600691481397483e-06,8.336357281257811280e-06,8.336248389972933381e-06,8.337532635419031557e-06
3.960000000000000142e+01,8.330259533673167738e-06,8.329403709331217875e-06,8.330617671539752855e-06,8.332636429977946513e-06,8.334592403957952200e-06,8.336313411655416061e-06,8.336324731822442047e-06,8.337511823386378751e-06
3.970000000000000284e+01,8.330251546770361948e-06,8.329416703700687208e-06,8.330619222313151440e-06,8.332632367782921712e-06,8.334585820807260959e-06,8.336264352176714354e-06,8.336409827336410672e-06,8.337476392797360525e-06
3.980000000000000426e+01,8.330243243634405381e-06,8.329429421083389684e-06,8.330620911031760834e-06,8.332628475896108888e-06,8.334580662711088550e-06,8.336211380119418202e-06,8.336500746136676909e-06,8.337427417001719299e-06
3.990000000000000568e+01,8.330234630551935915e-06,8.329441862867104085e-06,8.330622730173820045e-06,8.332624664389443048e-06,8.334576617780031782e-06,8.336155791849320096e-06,8.336594492175386506e-06,8.337366390664957549e-06
4.000000000000000000e+01,8.330225713795713638e-06,8.329454030508998130e-06,8.330624671787356661e-06,8.332620849538230345e-06,8.334573350823881732e-06,8.336098864927810048e-06,8.336688090110344618e-06,8.337295173438397100e-06
4.010000000000000142e+01,8.330216499527476337e-06,8.329465925591139630e-06,8.330626727670598086e-06,8.332616955056271202e-06,8.334570513621186727e-06,8.336041822584738803e-06,8.336778667961119993e-06,8.337215922749052766e-06
4.020000000000000284e+01,8.330206993728550557e-06,8.329477549764985334e-06,8.330628889358093758e-06,8.332612913122816600e-06,8.334567754508803716e-06,8.335985802090939423e-06,8.336863534061378367e-06,8.337131018290588891e-06
4.030000000000000426e+01,8.330197202380262844e-06,8.329488904793014292e-06,8.330631148328881963e-06,8.332608665173601992e-06,8.334564728193494254e-06,8.335931827238574066e-06,8.336940246086999018e-06,8.337042980990916341e-06
4.040000000000000568e+01,8.330187131228017350e-06,8.329499992493216709e-06,8.330633496020367623e-06,8.332604162386569868e-06,8.334561104897386663e-06,8.335880785831362161e-06,8.337006670522395524e-06,8.336954388871165023e-06
4.050000000000000000e+01,8.330176786031096015e-06,8.329510814725216150e-06,8.330635923967100176e-06,8.332599366042692246e-06,8.334556578767915447e-06,8.335833412420612376e-06,8.337061031052361848e-06,8.336867792946289768e-06
4.060000000000000142e+01,8.330166172410002901e-06,8.329521373431902909e-06,8.330638423856284724e-06,8.332594247817404209e-06,8.334550875260804403e-06,8.335790276550736344e-06,8.337101945171676576e-06,8.336785635720822540e-06
4.070000000000000284e+01,8.330155295901975343e-06,8.329531670597800641e-06,8.330640987569415401e-06,8.332588789447537003e-06,8.334543757745893622e-06,8.335751776514244149e-06,8.337128448013264581e-06,8.336710174833283915e-06
4.080000000000000426e+01,8.330144161905472799e-06,8.329541708276821943e-06,8.330643607265542094e-06,8.332582982648051306e-06,8.334535032544776456e-06,8.335718138671732724e-06,8.337140003408793909e-06,8.336643414347255643e-06
4.090000000000000568e+01,8.330132775763443576e-06,8.329551488550634986e-06,8.330646275478414964e-06,8.332576828667948021e-06,8.334524552872091263e-06,8.335689421615222194e-06,8.337136502389874693e-06,8.336587045368326621e-06
4.100000000000000000e+01,8.330121142666180312e-06,8.329561013542541303e-06,8.330648985116484440e-06,8.332570337568623309e-06,8.334512221513934449e-06,8.335665525535662645e-06,8.337118249449049223e-06,8.336542398207358318e-06
4.110000000000000142e+01,8.330109267859486799e-06,8.329570285361964643e-06,8.330651729421267859e-06,8.332563527585490348e-06,8.334497991771550041e-06,8.335646205448465906e-06,8.337085937587529472e-06,8.336510407103148168e-06
4.120000000000000284e+01,8.330097156339366649e-06,8.329579306187717691e-06,8.330654502175516285e-06,8.332556424295312070e-06,8.334481867475207473e-06,8.335631088304817915e-06,8.337040613440316328e-06,8.336491588031846867e-06
4.130000000000000426e+01,8.330084813060190108e-06,8.329588078240246496e-06,8.330657297592192201e-06,8.332549059492100341e-06,8.334463901388255991e-06,8.335619692892426436e-06,8.336983633394634552e-06,8.336486030741108166e-06
4.140000000000000568e+01,8.330072242948571848e-06,8.329596603698363744e-06,8.330660110383858452e-06,8.332541470368326486e-06,8.334444192611978330e-06,8.335611451984470399e-06,8.336916613199685244e-06,8.336493404162426124e-06
4.150000000000000000e+01,8.330059450792348663e-06,8.329604884796393272e-06,8.330662935679411518e-06,8.332533698196531446e-06,8.334422882783076858e-06,8.335605735890205814e-06,8.336841371900383102e-06,8.336512975437582185e-06
4.160000000000000142e+01,8.330046441337723984e-06,8.329612923754781129e-06,8.330665769176737179e-06,8.332525787482780721e-06,8.334400151327470141e-06,8.335601876574560976e-06,8.336759872468180177e-06,8.336543640907745356e-06
4.170000000000000284e+01,8.330033219164367786e-06,8.329620722807851152e-06,8.330668606990054847e-06,8.332517784745419043e-06,8.334376209978566763e-06,8.335599191777731676e-06,8.336674161030233066e-06,8.336583968454602811e-06
4.180000000000000426e+01,8.330019788879705622e-06,8.329628284217682754e-06,8.330671445747062087e-06,8.332509737349336199e-06,8.334351296532260811e-06,8.335597008107820116e-06,8.336586306181836825e-06,8.336632249097974956e-06
4.190000000000000568e+01,8.330006154910751803e-06,8.329635610232477561e-06,8.330674282394645580e-06,8.332501692631666401e-06,8.334325668352127181e-06,8.335594682884472917e-06,8.336498340519304939e-06,8.336686556364991674e-06
4.200000000000000000e+01,8.329992321670642852e-06,8.329642703044926044e-06,8.330677114420925733e-06,8.332493696902587565e-06,8.334299595444405462e-06,8.335591623595539623e-06,8.336412205656174024e-06,8.336744810905072356e-06
4.210000000000000142e+01,8.329978293530881928e-06,8.329649564972618769e-06,8.330679939688723223e-06,8.332485794432242798e-06,8.334273353505228243e-06,8.335587304911240558e-06,8.336329702429701172e-06,8.336804848740886342e-06
4.220000000000000284e+01,8.329964074724194312e-06,8.329656198166612846e-06,8.330682756352292273e-06,8.332478026729095433e-06,8.334247217092749516e-06,8.335581282783999235e-06,8.336252447255221298e-06,8.336864490240958325e-06
4.230000000000000426e+01,8.329949669441671922e-06,8.329662604930621050e-06,8.330685562954465162e-06,8.332470431832161850e-06,8.334221453035195459e-06,8.335573205134338970e-06,8.336181836085532204e-06,8.336921608356751001e-06
4.240000000000000568e+01,8.329935081749506587e-06,8.329668787443456068e-06,8.330688358246240988e-06,8.332463043742022180e-06,8.334196314352393387e-06,8.335562819178354843e-06,8.336119015836529478e-06,8.336974193320911830e-06
4.250000000000000000e+01,8.329920315741645709e-06,8.329674747911686161e-06,8.330691141353319118e-06,8.332455891865708786e-06,8.334172034496489800e-06,8.335549975188594196e-06,8.336064864791770113e-06,8.337020412252371671e-06
4.260000000000000142e+01,8.329905375345503238e-06,8.329680488583512954e-06,8.330693911498543436e-06,8.332449000711394937e-06,8.334148822689013691e-06,8.335534626993656993e-06,8.336019981361464382e-06,8.337058661919694025e-06
4.270000000000000284e+01,8.329890264474615336e-06,8.329686011623871345e-06,8.330696668182313580e-06,8.332442389680227990e-06,8.334126859563251166e-06,8.335516828716915683e-06,8.335984681515085093e-06,8.337087612816929116e-06
4.280000000000000426e+01,8.329874986973129225e-06,8.329691319211574019e-06,8.330699410974418129e-06,8.332436072885918144e-06,8.334106293958476464e-06,8.335496728947844325e-06,8.335959004360238289e-06,8.337106244052372439e-06
4.290000000000000568e+01,8.329859546629680978e-06,8.329696413497678087e-06,8.330702139652812477e-06,8.332430059182494020e-06,8.334087240630116966e-06,8.335474561874112176e-06,8.335942725479217330e-06,8.337113867468159967e-06
4.300000000000000000e+01,8.329843947149639938e-06,8.329701296619362871e-06,8.330704854023207595e-06,8.332424352233691600e-06,8.334069778598296452e-06,8.335450636068331143e-06,8.335935377301595395e-06,8.337110141198866842e-06
4.310000000000000142e+01,8.329828192155108724e-06,8.329705970755441058e-06,8.330707553891314454e-06,8.332418950748876618e-06,8.334053950787012610e-06,8.335425321526201969e-06,8.335936275166710985e-06,8.337095071905831212e-06
4.320000000000000284e+01,8.329812285268189953e-06,8.329710438001458606e-06,8.330710239159988539e-06,8.332413848774478105e-06,8.334039764315570586e-06,8.335399034969936949e-06,8.335944548798490672e-06,8.337069006533748272e-06
4.330000000000000426e+01,8.329796229999963941e-06,8.329714700425205898e-06,8.330712909732085336e-06,8.332409035999299718e-06,8.334027191650439370e-06,8.335372224582693335e-06,8.335959177138696496e-06,8.337032613658923452e-06
4.340000000000000568e+01,8.329780029805999852e-06,8.329718760163862257e-06,8.330715565427193603e-06,8.332404498309631258e-06,8.334016172700797753e-06,8.335345354118506300e-06,8.335979026066753228e-06,8.336986855608796709e-06
4.350000000000000000e+01,8.329763688072477912e-06,8.329722619285218066e-06,8.330718206092657674e-06,8.332400218150071147e-06,8.334006617469191802e-06,8.335318887067733051e-06,8.336002887215920865e-06,8.336932952171527411e-06
4.360000000000000142e+01,8.329747208199456132e-06,8.329726279801552558e-06,8.330720831478677368e-06,8.332396175148026884e-06,8.333998409396081719e-06,8.335293271585775265e-06,8.336029517136411826e-06,8.336872337713630010e-06
4.370000000000000284e+01,8.329730593462092436e-06,8.329729743780656115e-06,8.330723441279941355e-06,8.332392346599437616e-06,8.333991409231744640e-06,8.335268926254468802e-06,8.336057675195629457e-06,8.336806612524449989e-06
4.380000000000000426e+01,8.329713847093911383e-06,8.329733013234807970e-06,8.330726035010727060e-06,8.332388708107152375e-06,8.333985459255122130e-06,8.335246227397785646e-06,8.336086159521638450e-06,8.336737490885481883e-06
4.390000000000000568e+01,8.329696972286804169e-06,8.329736090190165143e-06,8.330728612213067485e-06,8.332385234052774869e-06,8.333980387659201128e-06,8.335225498007359235e-06,8.336113839657599556e-06,8.336666746835974529e-06
4.400000000000000000e+01,8.329679972177150837e-06,8.329738976603495715e-06,8.330731172290217756e-06,8.332381898332186232e-06,8.333976013352728529e-06,8.335206998819066904e-06,8.336139685510834951e-06,8.336596159619347191e-06
4.410000000000000142e+01,8.329662849887453646e-06,8.329741674417689978e-06,8.330733714562166270e-06,8.332378674716367506e-06,8.333972150567636739e-06,8.335190921429647126e-06,8.336162791514056813e-06,8.336527460670040135e-06
4.420000000000000284e+01,8.329645608345925822e-06,8.329744185589516015e-06,8.330736238210123545e-06,8.332375537503655671e-06,8.333968613466469222e-06,8.335177383966829723e-06,8.336182395846103432e-06,8.336462283500822856e-06
4.430000000000000426e+01,8.329628250661191835e-06,8.329746512061864117e-06,8.330738742332033375e-06,8.332372461894443916e-06,8.333965220638783755e-06,8.335166429118689990e-06,8.336197894101560202e-06,8.336402117933849887e-06
4.440000000000000568e+01,8.329610779664320397e-06,8.329748655735991214e-06,8.330741225928695037e-06,8.332369424476904207e-06,8.333961799028566375e-06,8.335158024258548792e-06,8.336208847575798941e-06,8.336348269896709517e-06
4.450000000000000000e+01,8.329593198311280311e-06,8.329750618540909812e-06,8.330743687876007719e-06,8.332366403573931990e-06,8.333958187875523116e-06,8.335152064248285697e-06,8.336214985832368640e-06,8.336301828198999786e-06
4.460000000000000142e+01,8.329575509391506927e-06,8.329752402294610114e-06,8.330746127022115033e-06,8.332363379576213092e-06,8.333954241795948903e-06,8.335148376142909044e-06,8.336216204218871439e-06,8.336263638428209610e-06
4.470000000000000284e+01,8.329557715722191169e-06,8.329754008884471261e-06,8.330748542131893863e-06,8.332360335205901691e-06,8.333949833780329719e-06,8.335146725782505150e-06,8.336212556261934914e-06,8.336234285269417121e-06
4.480000000000000426e+01,8.329539820092768387e-06,8.329755440128483457e-06,8.330750931845321006e-06,8.332357255641520410e-06,8.333944857150110685e-06,8.335146826146666577e-06,8.336204241662925618e-06,8.336214082915738288e-06
4.490000000000000568e+01,8.329521825112262690e-06,8.329756697914025843e-06,8.330753294844006618e-06,8.332354128753882705e-06,8.333939227320175114e-06,8.335148346971799072e-06,8.336191590477270985e-06,8.336203073902592742e-06
4.500000000000000000e+01,8.329503733514598274e-06,8.329757784031333046e-06,8.330755629698538556e-06,8.332350945161604017e-06,8.333932882811923015e-06,8.335150925437018188e-06,8.336175044226790121e-06,8.336201036143742193e-06
4.510000000000000142e+01,8.329485547881043672e-06,8.329758700215128542e-06,8.330757935007260251e-06,8.332347698092323895e-06,8.333925785475315706e-06,8.335154177488424132e-06,8.336155134264222610e-06,8.336207497572356573e-06
4.520000000000000284e+01,8.329467270820622993e-06,8.329759448297280322e-06,8.330760209201981681e-06,8.332344383576995028e-06,8.333917920613775898e-06,8.335157709385421221e-06,8.336132459291212271e-06,8.336221757804240795e-06
4.530000000000000426e+01,8.329448904845215829e-06,8.329760029984756287e-06,8.330762450867168489e-06,8.332341000089060756e-06,8.333909295873964673e-06,8.335161129455204154e-06,8.336107661197078578e-06,8.336242915754632499e-06
4.540000000000000568e+01,8.329430452411190622e-06,8.329760447053913275e-06,8.330764658504019593e-06,8.332337548641599589e-06,8.333899940357603064e-06,8.335164059083965959e-06,8.336081401619233056e-06,8.336269902473047999e-06
4.550000000000000000e+01,8.329411916044304753e-06,8.329760701239474763e-06,8.330766830641489484e-06,8.332334032482013875e-06,8.333889902539803884e-06,8.335166143402794603e-06,8.336054338947684883e-06,8.336301517766764313e-06
4.560000000000000142e+01,8.329393298062148787e-06,8.329760794220653075e-06,8.330768965794654868e-06,8.332330456842229616e-06,8.333879248464959311e-06,8.335167060669057548e-06,8.336027106869980940e-06,8.336336469474958655e-06
4.570000000000000284e+01,8.329374600893335590e-06,8.329760727704416112e-06,8.330771062575736963e-06,8.332326828786040807e-06,8.333868059068327838e-06,8.335166530593074441e-06,8.336000294859036153e-06,8.336373414116748926e-06
4.580000000000000426e+01,8.329355826869333512e-06,8.329760503383853987e-06,8.330773119569201413e-06,8.332323156806653586e-06,8.333856427691910262e-06,8.335164321124355347e-06,8.335974431422643605e-06,8.336410997733523232e-06
4.590000000000000568e+01,8.329336978307733119e-06,8.329760122924301236e-06,8.330775135401147224e-06,8.332319450674030570e-06,8.333844456961947422e-06,8.335160253808426845e-06,8.335949970322831248e-06,8.336447895426757349e-06
4.600000000000000000e+01,8.329318057456736035e-06,8.329759587991092395e-06,8.330777108780940132e-06,8.332315721101823947e-06,8.333832256054996002e-06,8.335154207131378890e-06,8.335927279806698564e-06,8.336482848758652864e-06
4.610000000000000142e+01,8.329299066536788310e-06,8.329758900138539701e-06,8.330779038445701445e-06,8.332311979428186355e-06,8.333819937519915122e-06,8.335146118573777407e-06,8.335906635653644869e-06,8.336514699835984032e-06
4.620000000000000284e+01,8.329280007740580416e-06,8.329758061073611053e-06,8.330780923188063625e-06,8.332308237338215129e-06,8.333807614419042054e-06,8.335135984402497478e-06,8.335888217511633336e-06,8.336542420966930322e-06
4.630000000000000426e+01,8.329260883205291677e-06,8.329757072392252049e-06,8.330782761883925858e-06,8.332304506641907693e-06,8.333795397511001291e-06,8.335123858338455705e-06,8.335872108661268598e-06,8.336565139571705529e-06
4.640000000000000568e+01,8.329241695095856990e-06,8.329755935662652711e-06,8.330784553423065120e-06,8.332300798871705716e-06,8.333783392544535928e-06,8.335109848156552204e-06,8.335858299152176798e-06,8.336582157514316194e-06
4.650000000000000000e+01,8.329222445521700102e-06,8.329754652522392000e-06,8.330786296820158476e-06,8.332297125185350595e-06,8.333771697913161525e-06,8.335094111133756201e-06,8.335846691909232220e-06,8.336592964300337805e-06
4.660000000000000142e+01,8.329203136439589095e-06,8.329753224484148788e-06,8.330787991131516357e-06,8.332293496074449912e-06,8.333760402629009079e-06,8.335076848178801789e-06,8.335837111309030156e-06,8.336597244668064732e-06
4.670000000000000284e+01,8.329183769931192138e-06,8.329751653185502036e-06,8.330789635399571402e-06,8.332289921267332922e-06,8.333749584366056951e-06,8.335058296823905089e-06,8.335829314365383880e-06,8.336594879740366615e-06
4.680000000000000426e+01,8.329164348008788465e-06,8.329749940083619464e-06,8.330791228847167496e-06,8.332286409409861427e-06,8.333739308169496596e-06,8.335038723453203069e-06,8.335823003288722610e-06,8.336585942236851565e-06
4.690000000000000568e+01,8.329144872629146157e-06,8.329748086746691094e-06,8.330792770683270732e-06,8.332282968051551997e-06,8.333729625401020691e-06,8.335018415142614323e-06,8.335817839502657201e-06,8.336570686814925857e-06
4.700000000000000000e+01,8.329125345693522142e-06,8.329746094715151372e-06,8.330794260172358356e-06,8.332279603548431446e-06,8.333720572989422593e-06,8.334997670750299292e-06,8.335813458271168486e-06,8.336549534582182730e-06
4.710000000000000142e+01,8.329105769117051139e-06,8.329743965487801383e-06,8.330795696703807707e-06,8.332276320952014537e-06,8.333712173250185096e-06,8.334976792562232006e-06,8.335809483603351389e-06,8.336523054180977610e-06
4.720000000000000284e+01,8.329086144787112289e-06,8.329741700591197784e-06,8.330797079597607180e-06,8.332273123981548402e-06,8.333704433968747161e-06,8.334956077493682614e-06,8.335805542825092118e-06,8.336491938709666982e-06
4.730000000000000426e+01,8.329066474507818008e-06,8.329739301468630508e-06,8.330798408326400839e-06,8.332270015065645907e-06,8.333697348664181881e-06,8.334935809192756118e-06,8.335801280109911282e-06,8.336456980270745554e-06
4.740000000000000568e+01,8.329046760152669648e-06,8.329736769702167365e-06,8.330799682348954960e-06,8.332266995286774502e-06,8.333690897616152782e-06,8.334916250588020326e-06,8.335796369232650882e-06,8.336419042520581968e-06
4.750000000000000000e+01,8.329027003414757324e-06,8.329734106665709348e-06,8.330800901207302545e-06,8.332264064561667460e-06,8.333685048739214452e-06,8.334897637213289912e-06,8.335790524408026592e-06,8.336379032580776283e-06
4.760000000000000142e+01,8.329007206125949025e-06,8.329731313858057540e-06,8.330802064443476596e-06,8.332261221516423788e-06,8.333679758915080171e-06,8.334880171809166960e-06,8.335783509352823195e-06,8.336337872755228418e-06
4.770000000000000284e+01,8.328987369993212653e-06,8.329728392750257449e-06,8.330803171627265691e-06,8.332258463791819558e-06,8.333674975505300786e-06,8.334864019590715323e-06,8.335775144086010613e-06,8.336296472968851567e-06
4.780000000000000426e+01,8.328967496765149470e-06,8.329725344785599006e-06,8.330804222383969559e-06,8.332255787987796758e-06,8.333670638085988180e-06,8.334849305097202787e-06,8.335765309702702908e-06,8.336255705232442637e-06
4.790000000000000568e+01,8.328947588051582862e-06,8.329722171365738781e-06,8.330805216338887931e-06,8.332253189913263469e-06,8.333666680071516453e-06,8.334836110221455208e-06,8.335753950691748848e-06,8.336216380050442964e-06
4.800000000000000000e+01,8.328927645531725155e-06,8.329718873961722281e-06,8.330806153145076109e-06,8.332250664683238384e-06,8.333663030851701237e-06,8.334824473252289145e-06,8.335741074894098546e-06,8.336179226048345825e-06
4.810000000000000142e+01,8.328907670843155309e-06,8.329715453961328286e-06,8.330807032483344976e-06,8.332248206732728590e-06,8.333659617304478573e-06,8.334814389443501170e-06,8.335726751323990769e-06,8.336144872861384059e-06
4.820000000000000284e+01,8.328887665581818922e-06,8.329711912766213366e-06,8.330807854006749835e-06,8.332245810191429847e-06,8.333656365822061929e-06,8.334805812817980275e-06,8.335711105880716509e-06,8.336113838075531746e-06
4.830000000000000426e+01,8.328867631315906017e-06,8.329708251805789665e-06,8.330808617479368294e-06,8.332243468869848790e-06,8.333653204059543462e-06,8.334798658637954105e-06,8.335694315297903501e-06,8.336086517790608497e-06
4.840000000000000568e+01,8.328847569571973253e-06,8.329704472495591538e-06,8.330809322609766809e-06,8.332241176467469757e-06,8.333650062544717407e-06,8.334792807429547423e-06,8.335676599427466194e-06,8.336063181624275842e-06
4.850000000000000000e+01,8.328827481945966227e-06,8.329700576195642192e-06,8.330809969037122897e-06,8.332238926586632566e-06,8.333646876107492218e-06,8.334788109368163056e-06,8.335658212454966076e-06,8.336043971671203145e-06
4.860000000000000142e+01,8.328807369895052659e-06,8.329696564252087043e-06,8.330810556581025317e-06,8.332236713023966068e-06,8.333643585337058290e-06,8.334784389718574715e-06,8.335639432949237815e-06,8.336028905320258531e-06
4.870000000000000284e+01,8.328787234904155845e-06,8.329692438108216024e-06,8.330811084936162736e-06,8.332234529798143718e-06,8.333640137622722044e-06,8.334781454455431060e-06,8.335620553620581852e-06,8.336017881693802423e-06
4.880000000000000426e+01,8.328767078402687929e-06,8.329688199096296763e-06,8.330811553866612762e-06,8.332232371274783667e-06,8.333636487944939830e-06,8.334779096494382422e-06,8.335601870787523460e-06,8.336010691473161316e-06
4.890000000000000568e+01,8.328746901917205570e-06,8.329683848548596892e-06,8.330811963094819639e-06,8.332230232277471060e-06,8.333632599680229625e-06,8.334777101950963107e-06,8.335583674162760914e-06,8.336007029152714409e-06
4.900000000000000000e+01,8.328726706766098609e-06,8.329679387880650765e-06,8.330812312398738761e-06,8.332228108004491318e-06,8.333628445031382448e-06,8.334775256302329183e-06,8.335566236805647122e-06,8.336006508069537801e-06
4.910000000000000142e+01,8.328706494406534766e-06,8.329674818383092649e-06,8.330812601556325525e-06,8.332225994334141461e-06,8.333624005110729094e-06,8.334773350493485111e-06,8.335549806476327817e-06,8.336008676543271712e-06
4.920000000000000284e+01,8.328686266184659459e-06,8.329670141402067962e-06,8.330812830317779749e-06,8.332223887713707811e-06,8.333619269967895704e-06,8.334771186502276663e-06,8.335534597586624628e-06,8.336013035584177722e-06
4.930000000000000426e+01,8.328666023474373681e-06,8.329665358283722121e-06,8.330812998502690192e-06,8.332221785173343775e-06,8.333614238367759164e-06,8.334768582626828071e-06,8.335520784913397208e-06,8.336019056753851686e-06
4.940000000000000568e+01,8.328645767552433909e-06,8.329660470332567179e-06,8.330813105847378885e-06,8.332219684437092155e-06,8.333608917332480104e-06,8.334765377843167400e-06,8.335508498144572620e-06,8.336026200067570002e-06
4.950000000000000000e+01,8.328625499764985562e-06,8.329655478880870767e-06,8.330813152185312376e-06,8.332217583797985050e-06,8.333603321419857934e-06,8.334761435649373773e-06,8.335497819006443265e-06,8.336033931147235343e-06
4.960000000000000142e+01,8.328605221444296269e-06,8.329650385177633787e-06,8.330813137363834997e-06,8.332215482173555010e-06,8.333597472057197031e-06,8.334756646993790596e-06,8.335488779334654375e-06,8.336041737305732724e-06
4.970000000000000284e+01,8.328584933756100206e-06,8.329645190610635019e-06,8.330813061174779932e-06,8.332213379036446099e-06,8.333591396694761677e-06,8.334750932356693731e-06,8.335481360990937283e-06,8.336049142021462188e-06
4.980000000000000426e+01,8.328564638018787214e-06,8.329639896428875367e-06,8.330812923507124879e-06,8.332211274400536105e-06,8.333585127598408526e-06,8.334744242971536821e-06,8.335475497583955118e-06,8.336055717178547653e-06
4.990000000000000568e+01,8.328544335495235984e-06,8.329634503895233522e-06,8.330812724152703019e-06,8.332209168793180964e-06,8.333578700947530393e-06,8.334736560949851381e-06,8.335471077675071783e-06,8.336061093530688915e-06
5.000000000000000000e+01,8.328524027337302904e-06,8.329629014341977111e-06,8.330812463069880991e-06,8.332207063047047946e-06,8.333572155641566503e-06,8.334727898878790953e-06,8.335467949177610691e-06,8.336064968000878039e-06
5.010000000000000142e+01,8.328503714738477726e-06,8.329623429004229251e-06,8.330812140119880915e-06,8.332204958494404679e-06,8.333565532245290619e-06,8.334718298197429931e-06,8.335465925268792375e-06,8.336067109177003331e-06
5.020000000000000284e+01,8.328483398947761351e-06,8.329617749144868633e-06,8.330811755261069429e-06,8.332202856634052246e-06,8.333558871836954651e-06,8.334707827184484330e-06,8.335464790995561479e-06,8.336067359532295384e-06
5.030000000000000426e+01,8.328463081019865655e-06,8.329611976040651733e-06,8.330811308424057593e-06,8.332200759186836336e-06,8.333552214981332362e-06,8.334696578057854133e-06,8.335464310657569875e-06,8.336065635480838232e-06
5.040000000000000568e+01,8.328442762162158175e-06,8.329606110898946092e-06,8.330810799567212044e-06,8.332198668026258304e-06,8.333545600744396431e-06,8.334684663588443065e-06,8.335464235828538015e-06,8.336061924907323117e-06
5.050000000000000000e+01,8.328422443470984149e-06,8.329600154996508188e-06,8.330810228732166145e-06,8.332196585039697290e-06,8.333539065777384458e-06,8.334672213103355709e-06,8.335464313460883012e-06,8.336056282545745155e-06
5.060000000000000142e+01,8.328402126042688813e-06,8.329594109568461135e-06,8.330809595918919896e-06,8.332194512211676951e-06,8.333532643595153999e-06,8.334659368516850186e-06,8.335464293768302113e-06,8.336048823401331909e-06
5.070000000000000284e+01,8.328381810973617405e-06,8.329587975849928050e-06,8.330808901182984449e-06,8.332192451360187491e-06,8.333526363854537600e-06,8.334646279875568275e-06,8.335463938136111750e-06,8.336039714632037523e-06
5.080000000000000426e+01,8.328361499346237373e-06,8.329581755034398682e-06,8.330808144593748743e-06,8.332190404150563445e-06,8.333520251868620221e-06,8.334633100876009948e-06,8.335463026046263657e-06,8.336029166208791530e-06
5.090000000000000568e+01,8.328341192229138379e-06,8.329575448315362785e-06,8.330807326248357292e-06,8.332188372150994837e-06,8.333514328162650031e-06,8.334619984548541360e-06,8.335461361572149563e-06,8.336017420534913569e-06
5.100000000000000000e+01,8.328320890635398932e-06,8.329569056927943471e-06,8.330806446285587974e-06,8.332186356610482569e-06,8.333508608238116011e-06,8.334607079052425149e-06,8.335458778749305075e-06,8.336004741982261379e-06
5.110000000000000142e+01,8.328300595564219755e-06,8.329562582065630494e-06,8.330805504844218667e-06,8.332184358528227364e-06,8.333503102447847866e-06,8.334594523762284268e-06,8.335455145822012746e-06,8.335991405997167369e-06
5.120000000000000284e+01,8.328280308042557145e-06,8.329556024894158028e-06,8.330804502118538402e-06,8.332182378625874186e-06,8.333497816120916113e-06,8.334582445757021674e-06,8.335450368518459996e-06,8.335977688705975552e-06
5.130000000000000426e+01,8.328260029083489613e-06,8.329549386634771402e-06,8.330803438316713994e-06,8.332180417319756671e-06,8.333492749562632085e-06,8.334570956766707006e-06,8.335444391674440290e-06,8.335963857020178835e-06
5.140000000000000568e+01,8.328239759630706729e-06,8.329542668411571427e-06,8.330802313660790048e-06,8.332178474651508182e-06,8.333487898484759349e-06,8.334560150619063634e-06,8.335437199899486949e-06,8.335950159726879249e-06
5.150000000000000000e+01,8.328219500655653640e-06,8.329535871390292279e-06,8.330801128386688958e-06,8.332176550315817387e-06,8.333483254213680524e-06,8.334550101421478452e-06,8.335428816896861548e-06,8.335936819842126866e-06
5.160000000000000142e+01,8.328199253115897704e-06,8.329528996736668134e-06,8.330799882799722056e-06,8.332174643715939411e-06,8.333478804287142161e-06,8.334540862117711946e-06,8.335419303395763535e-06,8.335924028171626254e-06
5.170000000000000284e+01,8.328179017899617342e-06,8.329522045602555380e-06,8.330798577205200672e-06,8.332172753880429106e-06,8.333474532856710582e-06,8.334532463849519957e-06,8.335408754320261515e-06,8.335911938481266326e-06
5.180000000000000426e+01,8.328158795964379912e-06,8.329515019084299254e-06,8.330797211880680564e-06,8.332170879615796721e-06,8.333470421423294638e-06,8.334524915984409255e-06,8.335397294625956910e-06,8.335900664457884801e-06
5.190000000000000568e+01,8.328138588184486046e-06,8.329507918347633932e-06,8.330795787145350850e-06,8.332169019381607811e-06,8.333466449378379437e-06,8.334518206518093386e-06,8.335385074553780527e-06,8.335890277932911374e-06
5.200000000000000000e+01,8.328118395475869740e-06,8.329500744516660227e-06,8.330794303387789590e-06,8.332167171443138898e-06,8.333462594684037938e-06,8.334512303254104637e-06,8.335372264162144162e-06,8.335880808993390012e-06
5.210000000000000142e+01,8.328098218698953836e-06,8.329493498687723374e-06,8.330792760941063690e-06,8.332165333801988538e-06,8.333458834469675836e-06,8.334507155385861843e-06,8.335359047331736271e-06,8.335872247577924554e-06
5.220000000000000284e+01,8.328078058672527817e-06,8.329486181943290823e-06,8.330791160235384574e-06,8.332163504348732985e-06,8.333455145725920943e-06,8.334502695619971924e-06,8.335345615645417539e-06,8.335864546196725122e-06
5.230000000000000426e+01,8.328057916284770101e-06,8.329478795407463387e-06,8.330789501603819147e-06,8.332161680751903887e-06,8.333451505859734709e-06,8.334498842535453811e-06,8.335332162184849736e-06,8.335857624330866855e-06
5.240000000000000568e+01,8.328037792340592382e-06,8.329471340134952939e-06,8.330787785448823257e-06,8.332159860735544044e-06,8.333447893346668245e-06,8.334495503276029282e-06,8.335318875382635717e-06,8.335851373275637854e-06
5.250000000000000000e+01,8.328017687644906353e-06,8.329463817208226928e-06,8.330786012145097175e-06,8.332158041815529437e-06,8.333444288063929228e-06,8.334492576603236280e-06,8.335305933276915269e-06,8.335845662163499092e-06
5.260000000000000142e+01,8.327997603044257069e-06,8.329456227709752802e-06,8.330784182164485685e-06,8.332156221618758352e-06,8.333440671873248995e-06,8.334489955838519926e-06,8.335293498348828045e-06,8.335840344403377955e-06
5.270000000000000284e+01,8.327977539315800648e-06,8.329448572666486861e-06,8.330782295909444635e-06,8.332154397744373497e-06,8.333437028953949444e-06,8.334487531888590262e-06,8.335281712776310137e-06,8.335835264286495239e-06
5.280000000000000426e+01,8.327957497222815419e-06,8.329440853133140976e-06,8.330780353768552082e-06,8.332152567916417674e-06,8.333433346052743218e-06,8.334485196381802297e-06,8.335270694756480303e-06,8.335830263675458873e-06
5.290000000000000568e+01,8.327937477542457501e-06,8.329433070164427022e-06,8.330778356172019450e-06,8.332150729969955982e-06,8.333429612650267160e-06,8.334482844443713567e-06,8.335260535410893290e-06,8.335825188290901799e-06
5.300000000000000000e+01,8.327917481038005221e-06,8.329425224787301296e-06,8.330776303563935947e-06,8.332148881795564677e-06,8.333425821197004701e-06,8.334480377333863821e-06,8.335251296870405113e-06,8.335819893956486482e-06
5.310000000000000142e+01,8.327897508472736909e-06,8.329417317973208945e-06,8.330774196360635209e-06,8.332147021505864615e-06,8.333421967030019140e-06,8.334477704916021246e-06,8.335243011192705609e-06,8.335814251761441973e-06
5.320000000000000284e+01,8.327877560498908593e-06,8.329409350790739630e-06,8.330772034964573081e-06,8.332145147477154623e-06,8.333418048345198059e-06,8.334474747642706127e-06,8.335235680209662767e-06,8.335808152654111680e-06
5.330000000000000426e+01,8.327857637907554178e-06,8.329401324197460710e-06,8.330769819805960985e-06,8.332143258224511406e-06,8.333414066100108819e-06,8.334471438234403173e-06,8.335229276526523456e-06,8.335801511022422616e-06
5.340000000000000568e+01,8.327837741364807478e-06,8.329393239220328482e-06,8.330767551370521495e-06,8.332141352471178486e-06,8.333410023875220674e-06,8.334467722942440204e-06,8.335223745145614593e-06,8.335794267191887208e-06
5.350000000000000000e+01,8.327817871550680096e-06,8.329385096816910306e-06,8.330765229977443731e-06,8.332139429231832928e-06,8.333405927513082290e-06,8.334463562381655422e-06,8.335219006089245042e-06,8.335786389104815619e-06
5.360000000000000142e+01,8.327798029186816997e-06,8.329376897972529115e-06,8.330762856084694690e-06,8.332137487673807463e-06,8.333401784854643779e-06,8.334458932029997769e-06,8.335214957660985746e-06,8.335777872486849205e-06
5.370000000000000284e+01,8.327778214925474209e-06,8.329368643644752268e-06,8.330760430066974642e-06,8.332135527297501731e-06,8.333397605586601031e-06,8.334453822159137992e-06,8.335211480262061379e-06,8.335768740361237938e-06
5.380000000000000426e+01,8.327758429418907760e-06,8.329360334777269337e-06,8.330757952326739435e-06,8.332133547797604400e-06,8.333393400533628537e-06,8.334448237390379433e-06,8.335208440665708984e-06,8.335759041272483572e-06
5.390000000000000568e+01,8.327738673333251462e-06,8.329351972341525467e-06,8.330755423280322702e-06,8.332131549076970956e-06,8.333389181561234871e-06,8.334442196000768632e-06,8.335205696582970170e-06,8.335748846913237919e-06
5.400000000000000000e+01,8.327718947306883557e-06,8.329343557253454655e-06,8.330752843330180291e-06,8.332129531232745911e-06,8.333384961145551273e-06,8.334435728785116737e-06,8.335203101422772320e-06,8.335738248710367060e-06
5.410000000000000142e+01,8.327699251936548919e-06,8.329335090484502047e-06,8.330750212837134683e-06,8.332127494570240600e-06,8.333380751776586770e-06,8.334428877543320624e-06,8.335200508968743094e-06,8.335727353939170747e-06
5.420000000000000284e+01,8.327679587832870212e-06,8.329326572867334910e-06,8.330747532217519513e-06,8.332125439575177595e-06,8.333376565916594814e-06,8.334421693581561819e-06,8.335197777889491455e-06,8.335716281268612526e-06
5.430000000000000426e+01,8.327659955648103463e-06,8.329318005345642817e-06,8.330744801832157265e-06,8.332123366858179558e-06,8.333372415403328404e-06,8.334414235797171777e-06,8.335194776137866413e-06,8.335705156278794270e-06
5.440000000000000568e+01,8.327640355937360184e-06,8.329309388863115338e-06,8.330742022027992633e-06,8.332121277182524821e-06,8.333368311255751060e-06,8.334406568707986018e-06,8.335191384559181849e-06,8.335694106548219295e-06
5.450000000000000000e+01,8.327620789325140827e-06,8.329300724280175316e-06,8.330739193179725888e-06,8.332119171339247288e-06,8.333364263382603276e-06,8.334398760426187103e-06,8.335187500513319137e-06,8.335683257046366812e-06
5.460000000000000142e+01,8.327601256366556903e-06,8.329292012485001173e-06,8.330736315689812876e-06,8.332117050299792105e-06,8.333360280207702253e-06,8.334390880659903189e-06,8.335183040414362310e-06,8.335672725651166459e-06
5.470000000000000284e+01,8.327581757588964351e-06,8.329283254324137964e-06,8.330733389849687143e-06,8.332114914993971055e-06,8.333356368753208621e-06,8.334382998714806590e-06,8.335177941812266234e-06,8.335662619055050904e-06
5.480000000000000426e+01,8.327562293575230257e-06,8.329274450699641896e-06,8.330730416047926745e-06,8.332112766379351498e-06,8.333352534264926170e-06,8.334375181523467901e-06,8.335172164739002021e-06,8.335653029337142250e-06
5.490000000000000568e+01,8.327542864894343921e-06,8.329265602402546875e-06,8.330727394645354167e-06,8.332110605427378580e-06,8.333348780240057430e-06,8.334367492104921560e-06,8.335165692374690849e-06,8.335644030854627573e-06
5.500000000000000000e+01,8.327523472045905706e-06,8.329256710362664684e-06,8.330724326016669679e-06,8.332108433109497447e-06,8.333345108399448087e-06,8.334359987788308999e-06,8.335158530839437141e-06,8.335635678202724108e-06
5.510000000000000142e+01,8.327504115557271547e-06,8.329247775371029228e-06,8.330721210453306824e-06,8.332106250286130944e-06,8.333341518604320264e-06,8.334352719116533414e-06,8.335150708402294661e-06,8.335628004646489231e-06
5.520000000000000284e+01,8.327484795955797381e-06,8.329238798246429987e-06,8.330718048329965875e-06,8.332104057748312975e-06,8.333338009092194909e-06,8.334345728638892226e-06,8.335142274024098796e-06,8.335621021524075580e-06
5.530000000000000426e+01,8.327465513754961357e-06,8.329229779821534230e-06,8.330714839965835949e-06,8.332101856300955234e-06,8.333334576351991707e-06,8.334339050092287593e-06,8.335133295192531655e-06,8.335614718371631149e-06
5.540000000000000568e+01,8.327446269412730473e-06,8.329220720929009225e-06,8.330711585749495107e-06,8.332099646568558171e-06,8.333331215554240501e-06,8.334332708068159512e-06,8.335123855535142567e-06,8.335609063839233279e-06
5.550000000000000000e+01,8.327427063484216241e-06,8.329211622346011090e-06,8.330708285986254680e-06,8.332097429064599936e-06,8.333327920412303413e-06,8.334326717568396603e-06,8.335114051641334676e-06,8.335604007148056382e-06
5.560000000000000142e+01,8.327407896385752295e-06,8.329202484877451518e-06,8.330704941023059362e-06,8.332095204191536375e-06,8.333324683709730785e-06,8.334321084269014079e-06,8.335103989773329225e-06,8.335599480532862593e-06
5.570000000000000284e+01,8.327388768603061209e-06,8.329193309314364413e-06,8.330701551192976062e-06,8.332092972296312183e-06,8.333321497272505596e-06,8.334315804547909323e-06,8.335093782507740912e-06,8.335595401698370210e-06
5.580000000000000426e+01,8.327369680621865555e-06,8.329184096406150317e-06,8.330698116856827262e-06,8.332090733517705239e-06,8.333318352357621528e-06,8.334310866303651366e-06,8.335083545016330753e-06,8.335591677302578439e-06
5.590000000000000568e+01,8.327350632858498969e-06,8.329174846943843136e-06,8.330694638389313234e-06,8.332088487827959966e-06,8.333315239805738628e-06,8.334306249496714614e-06,8.335073391638192497e-06,8.335588206273558676e-06
5.600000000000000000e+01,8.327331625798684023e-06,8.329165561704598986e-06,8.330691116054111944e-06,8.332086235185443002e-06,8.333312150415883579e-06,8.334301927259701870e-06,8.335063432313161158e-06,8.335584883320534821e-06
5.610000000000000142e+01,8.327312659858754351e-06,8.329156241423940621e-06,8.330687550253679241e-06,8.332083975423620892e-06,8.333309075000960853e-06,8.334297866882667272e-06,8.335053769445432970e-06,8.335581602736397144e-06
5.620000000000000284e+01,8.327293735441165801e-06,8.329146886837390795e-06,8.330683941321082031e-06,8.332081708181671154e-06,8.333306004776330767e-06,8.334294031006606041e-06,8.335044495128007824e-06,8.335578261964293745e-06
5.630000000000000426e+01,8.327274852990007581e-06,8.329137498708227838e-06,8.330680289603265010e-06,8.332079433071015728e-06,8.333302931512465150e-06,8.334290378983477687e-06,8.335035688603054105e-06,8.335574764956055205e-06
5.640000000000000568e+01,8.327256012935491114e-06,8.329128077730341140e-06,8.330676595447172872e-06,8.332077149550420891e-06,8.333299847715358588e-06,8.334286868111329127e-06,8.335027414221873876e-06,8.335571025086530028e-06
5.650000000000000000e+01,8.327237215638438883e-06,8.329118624667009030e-06,8.330672859171994737e-06,8.332074857023141767e-06,8.333296746779184083e-06,8.334283454911051159e-06,8.335019720043246316e-06,8.335566967915264414e-06
5.660000000000000142e+01,8.327218461529062310e-06,8.329109140184365323e-06,8.330669081166308665e-06,8.332072554934066844e-06,8.333293623180582088e-06,8.334280096458646092e-06,8.335012636834226996e-06,8.335562533254292639e-06
5.670000000000000284e+01,8.327199750968183878e-06,8.329099625017932773e-06,8.330665261749303774e-06,8.332070242478284428e-06,8.333290472464782717e-06,8.334276751439939623e-06,8.335006177723203180e-06,8.335557676666938143e-06
5.680000000000000426e+01,8.327181084358259433e-06,8.329090079861600771e-06,8.330661401295680335e-06,8.332067918948027341e-06,8.333287291439894773e-06,8.334273381413459525e-06,8.335000338213771620e-06,8.335552370647425491e-06
5.690000000000000568e+01,8.327162462032355883e-06,8.329080505423136493e-06,8.330657500166260832e-06,8.332065583538383891e-06,8.333284078093639025e-06,8.334269951545958399e-06,8.334995096975772455e-06,8.335546604787413827e-06
5.700000000000000000e+01,8.327143884392929074e-06,8.329070902368673757e-06,8.330653558707989959e-06,8.332063235541586899e-06,8.333280831690492718e-06,8.334266431514469886e-06,8.334990416872245511e-06,8.335540385678852360e-06
5.710000000000000142e+01,8.327125351800801489e-06,8.329061271392101951e-06,8.330649577253934623e-06,8.332060874124969096e-06,8.333277552674545063e-06,8.334262796089175751e-06,8.334986246638642626e-06,8.335533736164579821e-06
5.720000000000000284e+01,8.327106864561284461e-06,8.329051613131799314e-06,8.330645556164917309e-06,8.332058498553007730e-06,8.333274242641741658e-06,8.334259025605250670e-06,8.334982522797962368e-06,8.335526693895034533e-06
5.730000000000000426e+01,8.327088423076833834e-06,8.329041928240021875e-06,8.330641495829516074e-06,8.332056108117935622e-06,8.333270904228862186e-06,8.334255106240417987e-06,8.334979171908951656e-06,8.335519309621286510e-06
5.740000000000000568e+01,8.327070027666638730e-06,8.329032217396781235e-06,8.330637396594675614e-06,8.332053702111985594e-06,8.333267541030253689e-06,8.334251030001071925e-06,8.334976113077985360e-06,8.335511645085613708e-06
5.750000000000000000e+01,8.327051678594377115e-06,8.329022481282088997e-06,8.330633258821218412e-06,8.332051279841268254e-06,8.333264157472930478e-06,8.334246794750033160e-06,8.334973260470945888e-06,8.335503770440233495e-06
5.760000000000000142e+01,8.327033376234749262e-06,8.329012720478812248e-06,8.330629082828333587e-06,8.332048840820061031e-06,8.333260758622285103e-06,8.334242403804092980e-06,8.334970526130414115e-06,8.335495761568889606e-06
5.770000000000000284e+01,8.327015120893066502e-06,8.329002935611451441e-06,8.330624869018476986e-06,8.332046384409985684e-06,8.333257350015554898e-06,8.334237865753602037e-06,8.334967822515304547e-06,8.335487697339050150e-06
5.780000000000000426e+01,8.326996912888517954e-06,8.328993127360018178e-06,8.330620617738593303e-06,8.332043910208586368e-06,8.333253937647944198e-06,8.334233193699192022e-06,8.334965065193156164e-06,8.335479656812472271e-06
5.790000000000000568e+01,8.326978752526414951e-06,8.328983296307379547e-06,8.330616329335627235e-06,8.332041417855040599e-06,8.333250527542412911e-06,8.334228404807686452e-06,8.334962175005067309e-06,8.335471716316988910e-06
5.800000000000000000e+01,8.326960640042679884e-06,8.328973443091913786e-06,8.330612004184279051e-06,8.332038907016281470e-06,8.333247125874576611e-06,8.334223519396166679e-06,8.334959080438797407e-06,8.335463947212184976e-06
5.810000000000000142e+01,8.326942575770379662e-06,8.328963568282610197e-06,8.330607642645371236e-06,8.332036377400875438e-06,8.333243738625761843e-06,8.334218560279715859e-06,8.334955719238590355e-06,8.335456413224862082e-06
5.820000000000000284e+01,8.326924560014825616e-06,8.328953672531724806e-06,8.330603245065848483e-06,8.332033828856166835e-06,8.333240371444228245e-06,8.334213551952629473e-06,8.334952040181531352e-06,8.335449168755948435e-06
5.830000000000000426e+01,8.326906592998062351e-06,8.328943756380491337e-06,8.330598811792655489e-06,8.332031261285011148e-06,8.333237029548024033e-06,8.334208519700236906e-06,8.334948003854703025e-06,8.335442257118019782e-06
5.840000000000000568e+01,8.326888675011523411e-06,8.328933820411776878e-06,8.330594343200492524e-06,8.332028674631897225e-06,8.333233717711108213e-06,8.334203488821745331e-06,8.334943583696019509e-06,8.335435709425076389e-06
5.850000000000000000e+01,8.326870806291131188e-06,8.328923865222326306e-06,8.330589839664059859e-06,8.332026068910702854e-06,8.333230439944161461e-06,8.334198483908594746e-06,8.334938766174637692e-06,8.335429543829264709e-06
5.860000000000000142e+01,8.326852987114441440e-06,8.328913891408884496e-06,8.330585301474791038e-06,8.332023444218572550e-06,8.333227199577852851e-06,8.334193528025668485e-06,8.334933550679934910e-06,8.335423765312710565e-06
5.870000000000000284e+01,8.326835217731254346e-06,8.328903899512685172e-06,8.330580729021264119e-06,8.332020800666528615e-06,8.333223999110184188e-06,8.334188642197815078e-06,8.334927949285586557e-06,8.335418365881808178e-06
5.880000000000000426e+01,8.326817498377492299e-06,8.328893890088839846e-06,8.330576122636546010e-06,8.332018138407226715e-06,8.333220840289756737e-06,8.334183844813103370e-06,8.334921985653220844e-06,8.335413325177842836e-06
5.890000000000000568e+01,8.326799829316833268e-06,8.328883863692460032e-06,8.330571482695336982e-06,8.332015457634955879e-06,8.333217723935359977e-06,8.334179151206488889e-06,8.334915694088729232e-06,8.335408611490069397e-06
5.900000000000000000e+01,8.326782210757444069e-06,8.328873820892535029e-06,8.330566809530703942e-06,8.332012758557882925e-06,8.333214650074749485e-06,8.334174573326746938e-06,8.334909118098976499e-06,8.335404183282268953e-06
5.910000000000000142e+01,8.326764642907491520e-06,8.328863762202542986e-06,8.330562103503469373e-06,8.332010041439685821e-06,8.333211617903013568e-06,8.334170119500550200e-06,8.334902308865244080e-06,8.335399990774816636e-06
5.920000000000000284e+01,8.326747126016775802e-06,8.328853688219228779e-06,8.330557364932822395e-06,8.332007306530164747e-06,8.333208625865839991e-06,8.334165794418590956e-06,8.334895323230950837e-06,8.335395977901449704e-06
5.930000000000000426e+01,8.326729660279585943e-06,8.328843599358926042e-06,8.330552594179585491e-06,8.332004554106875460e-06,8.333205671659515978e-06,8.334161599107825502e-06,8.334888222050196305e-06,8.335392084377057920e-06
5.940000000000000568e+01,8.326712245848577609e-06,8.328833496232257438e-06,8.330547791632336718e-06,8.332001784405740352e-06,8.333202752397461666e-06,8.334157531084129822e-06,8.334881068203237042e-06,8.335388247987518540e-06
5.950000000000000000e+01,8.326694883056817709e-06,8.328823379366578905e-06,8.330542957540876259e-06,8.331998997718192967e-06,8.333199864610230101e-06,8.334153584657610914e-06,8.334873924542574031e-06,8.335384406560342185e-06
5.960000000000000142e+01,8.326677572015328543e-06,8.328813249219857440e-06,8.330538092293782171e-06,8.331996194210766760e-06,8.333197004398162910e-06,8.334149751015873520e-06,8.334866852213740351e-06,8.335380500379407920e-06
5.970000000000000284e+01,8.326660312918399143e-06,8.328803106319448979e-06,8.330533196251876937e-06,8.331993374244284212e-06,8.333194167528534813e-06,8.334146018987298454e-06,8.334859908837310982e-06,8.335376473891931148e-06
5.980000000000000426e+01,8.326643105974196324e-06,8.328792951192709459e-06,8.330528269720471890e-06,8.331990537902012051e-06,8.333191349602087072e-06,8.334142375193698271e-06,8.334853146871323837e-06,8.335372277609720548e-06
5.990000000000000568e+01,8.326625951377009116e-06,8.328782784311483667e-06,8.330523313046511724e-06,8.331987685392117093e-06,8.333188546011394138e-06,8.334138804758084440e-06,8.334846612528812315e-06,8.335367869705123667e-06
6.000000000000000000e+01,8.326608849237859822e-06,8.328772606147616386e-06,8.330518326563063347e-06,8.331984816908888369e-06,8.333185752162908244e-06,8.334135291582223104e-06,8.334840344334515372e-06,8.335363217149005521e-06
6.010000000000000142e+01,8.326591799751037470e-06,8.328762417228463555e-06,8.330513310589315878e-06,8.331981932549470393e-06,8.333182963574103930e-06,8.334131819207057923e-06,8.334834372555888216e-06,8.335358296709949322e-06
6.020000000000000284e+01,8.326574803124708879e-06,8.328752217984236594e-06,8.330508265458336226e-06,8.331979032411007680e-06,8.333180175942866974e-06,8.334128371090265830e-06,8.334828718439823980e-06,8.335353095342834528e-06
6.030000000000000426e+01,8.326557859497651926e-06,8.328742008928413654e-06,8.330503191544824659e-06,8.331976116590644743e-06,8.333177385244638913e-06,8.334124931203001907e-06,8.334823394115509210e-06,8.335347610619048275e-06
6.040000000000000568e+01,8.326540969008644488e-06,8.328731790518961731e-06,8.330498089112459148e-06,8.331973185074503796e-06,8.333174587857317128e-06,8.334121484529499746e-06,8.334818402455645980e-06,8.335341850337907310e-06
6.050000000000000000e+01,8.326524131838097809e-06,8.328721563213847823e-06,8.330492958563695538e-06,8.331970237904218202e-06,8.333171780547377061e-06,8.334118017414016144e-06,8.334813737451152171e-06,8.335335832304613390e-06
6.060000000000000142e+01,8.326507348110911977e-06,8.328711327498794503e-06,8.330487800148334010e-06,8.331967275079787960e-06,8.333168960553138938e-06,8.334114517991042526e-06,8.334809384655250675e-06,8.335329583164519107e-06
6.070000000000000284e+01,8.326490617979742659e-06,8.328701083790135407e-06,8.330482614227197047e-06,8.331964296545701920e-06,8.333166125612523345e-06,8.334110976490616274e-06,8.334805321988381088e-06,8.335323137598216192e-06
6.080000000000000426e+01,8.326473941527856582e-06,8.328690832545837530e-06,8.330477401147229344e-06,8.331961302260326718e-06,8.333163274087951322e-06,8.334107385349343033e-06,8.334801520751278225e-06,8.335316536794978859e-06
6.090000000000000568e+01,8.326457318949542774e-06,8.328680574223867872e-06,8.330472161185986657e-06,8.331958292098762264e-06,8.333160404772055330e-06,8.334103739474074679e-06,8.334797946554783898e-06,8.335309827064985022e-06
6.100000000000000000e+01,8.326440750369701327e-06,8.328670309240560066e-06,8.330466894732047045e-06,8.331955266019375195e-06,8.333157517081968280e-06,8.334100036241909315e-06,8.334794560763136850e-06,8.335303058132348397e-06
6.110000000000000142e+01,8.326424235871598967e-06,8.328660037998369958e-06,8.330461602049088476e-06,8.331952223911143207e-06,8.333154610989934596e-06,8.334096275500191275e-06,8.334791321618073567e-06,8.335296281414272812e-06
6.120000000000000284e+01,8.326407775621769147e-06,8.328649760996897911e-06,8.330456283484055646e-06,8.331949165663043999e-06,8.333151686912287914e-06,8.334092459497122185e-06,8.334788185779262726e-06,8.335289548272450944e-06
6.130000000000000426e+01,8.326391369675723020e-06,8.328639478610844193e-06,8.330450939328382098e-06,8.331946091164055268e-06,8.333148745737206653e-06,8.334088592645838567e-06,8.334785109434528216e-06,8.335282908264463053e-06
6.140000000000000568e+01,8.326375018213871826e-06,8.328629191256542441e-06,8.330445569942890316e-06,8.331943000275399136e-06,8.333145788838591805e-06,8.334084681441145115e-06,8.334782049687627925e-06,8.335276407839264934e-06
6.150000000000000000e+01,8.326358721277848929e-06,8.328618899378081863e-06,8.330440175591258267e-06,8.331939892941564452e-06,8.333142817854022333e-06,8.334080734043181060e-06,8.334778965848887999e-06,8.335270088533075494e-06
6.160000000000000142e+01,8.326342479006432207e-06,8.328608603364040519e-06,8.330434756620430647e-06,8.331936768982139974e-06,8.333139834754144104e-06,8.334076759999864414e-06,8.334775820378892419e-06,8.335263985928542674e-06
6.170000000000000284e+01,8.326326291469010599e-06,8.328598303630752042e-06,8.330429313335718788e-06,8.331933628397125702e-06,8.333136841814914320e-06,8.334072770066480729e-06,8.334772579970950446e-06,8.335258128572275993e-06
6.180000000000000426e+01,8.326310158776606407e-06,8.328588000594550067e-06,8.330423846042434022e-06,8.331930471019988182e-06,8.333133841298412392e-06,8.334068775622816005e-06,8.334769216244986012e-06,8.335252537183812649e-06
6.190000000000000568e+01,8.326294080998608571e-06,8.328577694588501501e-06,8.330418355115276619e-06,8.331927296809094052e-06,8.333130835744273490e-06,8.334064788326212003e-06,8.334765706372038174e-06,8.335247224322550608e-06
6.200000000000000000e+01,8.326278058232161605e-06,8.328567386070573342e-06,8.330412840776291183e-06,8.331924105764443311e-06,8.333127827622743844e-06,8.334060819903399420e-06,8.334762033490594746e-06,8.335242193985292758e-06
6.210000000000000142e+01,8.326262090588287812e-06,8.328557075359954709e-06,8.330407303358544624e-06,8.331920897761135869e-06,8.333124819320802956e-06,8.334056881692530894e-06,8.334758186928636903e-06,8.335237441786658152e-06
6.220000000000000284e+01,8.326246178108620555e-06,8.328546762886857024e-06,8.330401743208981635e-06,8.331917672826927301e-06,8.333121813225430330e-06,8.334052984199091796e-06,8.334754162203639183e-06,8.335232955208882188e-06
6.230000000000000426e+01,8.326230320848670985e-06,8.328536449025980559e-06,8.330396160577402398e-06,8.331914430961817608e-06,8.333118811515438651e-06,8.334049137026511289e-06,8.334749960897669396e-06,8.335228714378972725e-06
6.240000000000000568e+01,8.326214518933339193e-06,8.328526134124270008e-06,8.330390555810751607e-06,8.331911172179684577e-06,8.333115816119840424e-06,8.334045348404317544e-06,8.334745590268810567e-06,8.335224692720966111e-06
6.250000000000000000e+01,8.326198772362625178e-06,8.328515818584181218e-06,8.330384929214340595e-06,8.331907896508283784e-06,8.333112828801114702e-06,8.334041625090993222e-06,8.334741062807071721e-06,8.335220858052272419e-06
6.260000000000000142e+01,8.326183081247551243e-06,8.328505502738781097e-06,8.330379281037969541e-06,8.331904604003126380e-06,8.333109850905406901e-06,8.334037972193564237e-06,8.334736395512742924e-06,8.335217173721654049e-06
6.270000000000000284e+01,8.326167445615872964e-06,8.328495186976647702e-06,8.330373611656338717e-06,8.331901294733601304e-06,8.333106883598451198e-06,8.334034393070455238e-06,8.334731609258017038e-06,8.335213599941493356e-06
6.280000000000000426e+01,8.326151865564734855e-06,8.328484871603092365e-06,8.330367921319248303e-06,8.331897968782975283e-06,8.333103927712914860e-06,8.334030889234345096e-06,8.334726727982078032e-06,8.335210095133938069e-06
6.290000000000000568e+01,8.326136341094136917e-06,8.328474557006693146e-06,8.330362210304254056e-06,8.331894626276148408e-06,8.333100983679009310e-06,8.334027460379922481e-06,8.334721777775166984e-06,8.335206617290924491e-06
6.300000000000000000e+01,8.326120872273468088e-06,8.328464243534394740e-06,8.330356478958300670e-06,8.331891267310265192e-06,8.333098051635512427e-06,8.334024104467152583e-06,8.334716785907136938e-06,8.335203125237056199e-06
6.310000000000000142e+01,8.326105459144361731e-06,8.328453931505386265e-06,8.330350727517310538e-06,8.331887892024103515e-06,8.333095131402012967e-06,8.334020817804543846e-06,8.334711780078052357e-06,8.335199580045138390e-06
6.320000000000000284e+01,8.326090101762328999e-06,8.328443621308245781e-06,8.330344956355983932e-06,8.331884500542563465e-06,8.333092222506666147e-06,8.334017595132414691e-06,8.334706787530010708e-06,8.335195946285178792e-06
6.330000000000000426e+01,8.326074800113492103e-06,8.328433313220529044e-06,8.330339165682487668e-06,8.331881092990545135e-06,8.333089324144560273e-06,8.334014429955960424e-06,8.334701834145086252e-06,8.335192192843177139e-06
6.340000000000000568e+01,8.326059554294995557e-06,8.328423007603058537e-06,8.330333355829888653e-06,8.331877669548459764e-06,8.333086435358127986e-06,8.334011314628519962e-06,8.334696943917974110e-06,8.335188293961959261e-06
6.350000000000000000e+01,8.326044364306839363e-06,8.328412704788901166e-06,8.330327527047987068e-06,8.331874230396718595e-06,8.333083554870612808e-06,8.334008240656887168e-06,8.334692138040056264e-06,8.335184229865677530e-06
6.360000000000000142e+01,8.326029230162901307e-06,8.328402405083368265e-06,8.330321679697605397e-06,8.331870775632466142e-06,8.333080681335869322e-06,8.334005198978866602e-06,8.334687434663479166e-06,8.335179987190022288e-06
6.370000000000000284e+01,8.326014151890936965e-06,8.328392108819526740e-06,8.330315813973032668e-06,8.331867305408358071e-06,8.333077813171829717e-06,8.334002180226951495e-06,8.334682848346042228e-06,8.335175559370799903e-06
6.380000000000000426e+01,8.325999129546457489e-06,8.328381816316565711e-06,8.330309930193458001e-06,8.331863819904805624e-06,8.333074948768670609e-06,8.333999174922612774e-06,8.334678389843030999e-06,8.335170946477399312e-06
6.390000000000000568e+01,8.325984163115585091e-06,8.328371527865918722e-06,8.330304028650314940e-06,8.331860319274464466e-06,8.333072086447179672e-06,8.333996173878754909e-06,8.334674065954561506e-06,8.335166155185036452e-06
6.400000000000000000e+01,8.325969252639953133e-06,8.328361243772897105e-06,8.330298109621159242e-06,8.331856803642234688e-06,8.333069224514266793e-06,8.333993168296860432e-06,8.334669879539458037e-06,8.335161198302909469e-06
6.410000000000000853e+01,8.325954398105683829e-06,8.328350964356689978e-06,8.330292173369668873e-06,8.331853273146894168e-06,8.333066361290719648e-06,8.333990150127812413e-06,8.334665829598519871e-06,8.335156094191331633e-06
6.420000000000000284e+01,8.325939599554410542e-06,8.328340689922608675e-06,8.330286220187277380e-06,8.331849727941098571e-06,8.333063495249981578e-06,8.333987112196794556e-06,8.334661911482688090e-06,8.335150866178864248e-06
6.429999999999999716e+01,8.325924856944499908e-06,8.328330420748208951e-06,8.330280250309907153e-06,8.331846168135870201e-06,8.333060624893251500e-06,8.333984048342069073e-06,8.334658117351012585e-06,8.335145541438215844e-06
6.440000000000000568e+01,8.325910170289829715e-06,8.328320157152679926e-06,8.330274264042869525e-06,8.331842593842231359e-06,8.333057748846628421e-06,8.333980953664776870e-06,8.334654436392696653e-06,8.335140150209086052e-06
6.450000000000000000e+01,8.325895539632033326e-06,8.328309899371943992e-06,8.330268261663720253e-06,8.331839005198959924e-06,8.333054865944378164e-06,8.333977824459548600e-06,8.334650855479353027e-06,8.335134724729575950e-06
6.460000000000000853e+01,8.325880964887844016e-06,8.328299647739068057e-06,8.330262243394503940e-06,8.331835402303200411e-06,8.333051975117911070e-06,8.333974658505938216e-06,8.334647359636848662e-06,8.335129298084331673e-06
6.470000000000000284e+01,8.325866446126650722e-06,8.328289402559363452e-06,8.330256209568287495e-06,8.331831785238219545e-06,8.333049075603948808e-06,8.333971454776989418e-06,8.334643932586538462e-06,8.335123903219221475e-06
6.479999999999999716e+01,8.325851983306820081e-06,8.328279164027119208e-06,8.330250160393237735e-06,8.331828154073406267e-06,8.333046166764113138e-06,8.333968213675158054e-06,8.334640557425276874e-06,8.335118571900501649e-06
6.490000000000000568e+01,8.325837576428352094e-06,8.328268932489280019e-06,8.330244096160788203e-06,8.331824508933660667e-06,8.333043248154314853e-06,8.333964936838023085e-06,8.334637216958484807e-06,8.335113333687860226e-06
6.500000000000000000e+01,8.325823225491246760e-06,8.328258708195646065e-06,8.330238017148494656e-06,8.331820849832860532e-06,8.333040319524753770e-06,8.333961627082775436e-06,8.334633894657716979e-06,8.335108215129505282e-06
6.510000000000000853e+01,8.325808930467748503e-06,8.328248491423773103e-06,8.330231923578401698e-06,8.331817176909783740e-06,8.333037380930941040e-06,8.333958288336829057e-06,8.334630574757806443e-06,8.335103239040519973e-06
6.520000000000000284e+01,8.325794691316223961e-06,8.328238282409583526e-06,8.330225815755820662e-06,8.331813490206063655e-06,8.333034432470021180e-06,8.333954925304754013e-06,8.334627242909120604e-06,8.335098423767339781e-06
6.529999999999999716e+01,8.325780508050550921e-06,8.328228081458388665e-06,8.330219693875040576e-06,8.331809789791089216e-06,8.333031474488938883e-06,8.333951543551543217e-06,8.334623886566139284e-06,8.335093782910196758e-06
6.540000000000000568e+01,8.325766380629096020e-06,8.328217888778355338e-06,8.330213558283006137e-06,8.331806075664860423e-06,8.333028507501172299e-06,8.333948149211178880e-06,8.334620495278888264e-06,8.335089324823519163e-06
6.550000000000000000e+01,8.325752309024103681e-06,8.328207704674794876e-06,8.330207409174006372e-06,8.331802347980032941e-06,8.333025532047955153e-06,8.333944748681321180e-06,8.334617060790083798e-06,8.335085052740831557e-06
6.560000000000000853e+01,8.325738293207818330e-06,8.328197529341996308e-06,8.330201246783963676e-06,8.331798606764362347e-06,8.333022548878687985e-06,8.333941348595552689e-06,8.334613577409832885e-06,8.335080964608221343e-06
6.570000000000000284e+01,8.325724333166362179e-06,8.328187363085270967e-06,8.330195071390433803e-06,8.331794852017848640e-06,8.333019558798282489e-06,8.333937955559700406e-06,8.334610041918488754e-06,8.335077053472916830e-06
6.579999999999999716e+01,8.325710428816468500e-06,8.328177206126663457e-06,8.330188883270972511e-06,8.331791083865391911e-06,8.333016562639405933e-06,8.333934575902035569e-06,8.334606453580528651e-06,8.335073307691454048e-06
6.590000000000000568e+01,8.325696580185892870e-06,8.328167058688218383e-06,8.330182682592113252e-06,8.331787302334747736e-06,8.333013561276358949e-06,8.333931215687151450e-06,8.334602814033531537e-06,8.335069711443154894e-06
6.600000000000000000e+01,8.325682787233001925e-06,8.328156921033613713e-06,8.330176469673045148e-06,8.331783507495305052e-06,8.333010555625075533e-06,8.333927880299629720e-06,8.334599127093889059e-06,8.335066245507283256e-06
6.610000000000000853e+01,8.325669049888406725e-06,8.328146793384894053e-06,8.330170244763568377e-06,8.331779699430330588e-06,8.333007546504345164e-06,8.333924574596696111e-06,8.334595398562516522e-06,8.335062887693256428e-06
6.620000000000000284e+01,8.325655368082718333e-06,8.328136675964104008e-06,8.330164008071849757e-06,8.331775878209213282e-06,8.333004534802346264e-06,8.333921302547397936e-06,8.334591635808519250e-06,8.335059613853723626e-06
6.629999999999999716e+01,8.325641741829814535e-06,8.328126569021043757e-06,8.330157759875445045e-06,8.331772043901342073e-06,8.333001521199090433e-06,8.333918067274237451e-06,8.334587847602659139e-06,8.335056398467433070e-06
6.640000000000000568e+01,8.325628171060306393e-06,8.328116472777757906e-06,8.330151500368643269e-06,8.331768196576105900e-06,8.332998506430100427e-06,8.333914870997660707e-06,8.334584043548365351e-06,8.335053215638432711e-06
6.650000000000000000e+01,8.325614655732560543e-06,8.328106387470168848e-06,8.330145229856755762e-06,8.331764336372282642e-06,8.332995491092121121e-06,8.333911714925035241e-06,8.334580234012345379e-06,8.335050039789959619e-06
6.660000000000000853e+01,8.325601195777188046e-06,8.328096313278687823e-06,8.330138948492438189e-06,8.331760463317627874e-06,8.332992475643119512e-06,8.333908599431061326e-06,8.334576429402940079e-06,8.335046846469351678e-06
6.670000000000000284e+01,8.325587791138677751e-06,8.328086250494748377e-06,8.330132656594879670e-06,8.331756577537041686e-06,8.332989460443918084e-06,8.333905523780216207e-06,8.334572639961956853e-06,8.335043613069692547e-06
6.679999999999999716e+01,8.325574441775396295e-06,8.328076199271006175e-06,8.330126354330613658e-06,8.331752679155424168e-06,8.332986445799828168e-06,8.333902486487576589e-06,8.334568875417724954e-06,8.335040319329412029e-06
6.690000000000000568e+01,8.325561147631832526e-06,8.328066159801750246e-06,8.330120041963318123e-06,8.331748768256042048e-06,8.332983431807994279e-06,8.333899485221674119e-06,8.334565144693661942e-06,8.335036948053931027e-06
6.700000000000000000e+01,8.325547908638597505e-06,8.328056132378414134e-06,8.330113719742793243e-06,8.331744844949917628e-06,8.332980418496171993e-06,8.333896516887762118e-06,8.334561455616840142e-06,8.335033485462606251e-06
6.710000000000000853e+01,8.325534724781813445e-06,8.328046117125897929e-06,8.330107387891083626e-06,8.331740909361950997e-06,8.332977405781094582e-06,8.333893577835982391e-06,8.334557814557164157e-06,8.335029921480163750e-06
6.720000000000000284e+01,8.325521595922702467e-06,8.328036114252368449e-06,8.330101046616356086e-06,8.331736961603164460e-06,8.332974393412961867e-06,8.333890663944631960e-06,8.334554226510637598e-06,8.335026249806087861e-06
6.729999999999999716e+01,8.325508522047386784e-06,8.328026124021503662e-06,8.330094696168410806e-06,8.331733001784580317e-06,8.332971381155851454e-06,8.333887770675674211e-06,8.334550694752418387e-06,8.335022468219932534e-06
6.740000000000000568e+01,8.325495503100355243e-06,8.328016146572081446e-06,8.330088336783170178e-06,8.331729030058854235e-06,8.332968368579551921e-06,8.333884893296783503e-06,8.334547220906207698e-06,8.335018578276010004e-06
6.750000000000000000e+01,8.325482538998341120e-06,8.328006182140024194e-06,8.330081968641045442e-06,8.331725046592519668e-06,8.332965355281607422e-06,8.333882027047878616e-06,8.334543804930372168e-06,8.335014585220124061e-06
6.760000000000000853e+01,8.325469629644199898e-06,8.327996230891865359e-06,8.330075591991836781e-06,8.331721051427209979e-06,8.332962340734662021e-06,8.333879167071733818e-06,8.334540445201210623e-06,8.335010497670380936e-06
6.770000000000000284e+01,8.325456775010176003e-06,8.327986293008016183e-06,8.330069207029833223e-06,8.331717044771091985e-06,8.332959324397481993e-06,8.333876308885823647e-06,8.334537138568465231e-06,8.335006327242489022e-06
6.779999999999999716e+01,8.325443974971369343e-06,8.327976368710521271e-06,8.330062814018712736e-06,8.331713026721310200e-06,8.332956305673322461e-06,8.333873448118644944e-06,8.334533880535732742e-06,8.335002088133425246e-06
6.790000000000000568e+01,8.325431229500024344e-06,8.327966458165914077e-06,8.330056413194397713e-06,8.331708997416642504e-06,8.332953284007071915e-06,8.333870580898294911e-06,8.334530665454753517e-06,8.334997796469179043e-06
6.800000000000000000e+01,8.325418538485118702e-06,8.327956561540728053e-06,8.330050004695666033e-06,8.331704956968111198e-06,8.332950258774229901e-06,8.333867703866348897e-06,8.334527486816845077e-06,8.334993469874540928e-06
6.810000000000000853e+01,8.325405901898896843e-06,8.327946679015374443e-06,8.330043588772317875e-06,8.331700905542249735e-06,8.332947229475196060e-06,8.333864814136227039e-06,8.334524337377802183e-06,8.334989126779213109e-06
6.820000000000000284e+01,8.325393319644214252e-06,8.327936810798020062e-06,8.330037165632520058e-06,8.331696843222324844e-06,8.332944195499347728e-06,8.333861909487483288e-06,8.334521209504841543e-06,8.334984785876575764e-06
6.829999999999999716e+01,8.325380791610048625e-06,8.327926957013565001e-06,8.330030735553828336e-06,8.331692770202625553e-06,8.332941156458106846e-06,8.333858988310294258e-06,8.334518095454157560e-06,8.334980465554697737e-06
6.840000000000000568e+01,8.325368317699255449e-06,8.327917117884053866e-06,8.330024298633387225e-06,8.331688686566418589e-06,8.332938111865750841e-06,8.333856049688725953e-06,8.334514987606844727e-06,8.334976183299591668e-06
6.850000000000000000e+01,8.325355897897956936e-06,8.327907293548264533e-06,8.330017855162630269e-06,8.331684592424726254e-06,8.332935061333701654e-06,8.333853093372978194e-06,8.334511878690942233e-06,8.334971955237246988e-06
6.860000000000000853e+01,8.325343532081252995e-06,8.327897484200486034e-06,8.330011405308090922e-06,8.331680487916326427e-06,8.332932004584403529e-06,8.333850119751629038e-06,8.334508762086745293e-06,8.334967795661785139e-06
6.870000000000000284e+01,8.325331220138121324e-06,8.327887689965618456e-06,8.330004949305691575e-06,8.331676373124485835e-06,8.332928941354178498e-06,8.333847129740612480e-06,8.334505631923949664e-06,8.334963716744026030e-06
6.879999999999999716e+01,8.325318962013050772e-06,8.327877911037950831e-06,8.329998487335843471e-06,8.331672248215737930e-06,8.332925871532004258e-06,8.333844124921996332e-06,8.334502483386962979e-06,8.334959728115154398e-06
6.890000000000000568e+01,8.325306757608896824e-06,8.327868147570138824e-06,8.329992019578957851e-06,8.331668113273349441e-06,8.332922794965225144e-06,8.333841107224793099e-06,8.334499312659393588e-06,8.334955836825086450e-06
6.900000000000000000e+01,8.325294606842392753e-06,8.327858399687082525e-06,8.329985546298712684e-06,8.331663968408342669e-06,8.332919711681596731e-06,8.333838079077615646e-06,8.334496117257117476e-06,8.334952047148180831e-06
6.910000000000000853e+01,8.325282509616394044e-06,8.327848667555315387e-06,8.329979067647763635e-06,8.331659813662350977e-06,8.332916621681119018e-06,8.333835043172754808e-06,8.334492895847867011e-06,8.334948360499971898e-06
6.920000000000000284e+01,8.325270465806000608e-06,8.327838951383004229e-06,8.329972583820399734e-06,8.331655649215785608e-06,8.332913525144203248e-06,8.333832002452301602e-06,8.334489648334497680e-06,8.334944775686969898e-06
6.929999999999999716e+01,8.325258475341823505e-06,8.327829251267293564e-06,8.329966095038665586e-06,8.331651475138035501e-06,8.332910422237382875e-06,8.333828959955491555e-06,8.334486375896621446e-06,8.334941288906660972e-06
6.940000000000000568e+01,8.325246538126718221e-06,8.327819567360839059e-06,8.329959601482972431e-06,8.331647291526245169e-06,8.332907313099435775e-06,8.333825918735437988e-06,8.334483080782439934e-06,8.334937893955673971e-06
6.950000000000000000e+01,8.325234654063540241e-06,8.327809899802418592e-06,8.329953103333731512e-06,8.331643098491436916e-06,8.332904198007917707e-06,8.333822881900765367e-06,8.334479766364255582e-06,8.334934582673869663e-06
6.960000000000000853e+01,8.325222823096778413e-06,8.327800248758565616e-06,8.329946600785231858e-06,8.331638896102999681e-06,8.332901077309773363e-06,8.333819852296420194e-06,8.334476436847038094e-06,8.334931345083118615e-06
6.970000000000000284e+01,8.325211045046021496e-06,8.327790614340302433e-06,8.329940094059518074e-06,8.331634684471955765e-06,8.332897951296436290e-06,8.333816832642448880e-06,8.334473097115768780e-06,8.334928169956290489e-06
6.979999999999999716e+01,8.325199319869636128e-06,8.327780996741918074e-06,8.329933583309245826e-06,8.331630463667694109e-06,8.332894820259340030e-06,8.333813825325830926e-06,8.334469752693807187e-06,8.334925045039298652e-06
6.990000000000000568e+01,8.325187647456600004e-06,8.327771396032801476e-06,8.329927068714826355e-06,8.331626233815114801e-06,8.332891684531551491e-06,8.333810832414356717e-06,8.334466409437579770e-06,8.334921957564578321e-06
7.000000000000000000e+01,8.325176027654257460e-06,8.327761812407241671e-06,8.329920550512182054e-06,8.331621994969728995e-06,8.332888544473893155e-06,8.333807855587238578e-06,8.334463073286779711e-06,8.334918894695175773e-06
7.010000000000000853e+01,8.325164460407097344e-06,8.327752245976260959e-06,8.329914028840090801e-06,8.331617747214803416e-06,8.332885400280654054e-06,8.333804896037966259e-06,8.334459750236611342e-06,8.334915843760670739e-06
7.020000000000000284e+01,8.325152945576341779e-06,8.327742696837003855e-06,8.329907503892841625e-06,8.331613490702993730e-06,8.332882252326534456e-06,8.333801954626962605e-06,8.334456445963089877e-06,8.334912792812287918e-06
7.029999999999999716e+01,8.325141483064846248e-06,8.327733165156003814e-06,8.329900975850845768e-06,8.331609225448177725e-06,8.332879100819701179e-06,8.333799031701172311e-06,8.334453165712019107e-06,8.334909730817186002e-06
7.040000000000000568e+01,8.325130072803221815e-06,8.327723651030405350e-06,8.329894444894514471e-06,8.331604951561377703e-06,8.332875946023832192e-06,8.333796127163450862e-06,8.334449914187969100e-06,8.334906648074791313e-06
7.050000000000000000e+01,8.325118714638812811e-06,8.327714154612864128e-06,8.329887911176503401e-06,8.331600669181371543e-06,8.332872788077705373e-06,8.333793240541953473e-06,8.334446695471009470e-06,8.334903536327820106e-06
7.060000000000000853e+01,8.325107408488352512e-06,8.327704676028280240e-06,8.329881374904979374e-06,8.331596378349792609e-06,8.332869627133976387e-06,8.333790370934623937e-06,8.334443512614253535e-06,8.334900388984323172e-06
7.070000000000000284e+01,8.325096154240818613e-06,8.327695215346042623e-06,8.329874836246475844e-06,8.331592079163785414e-06,8.332866463303667537e-06,8.333787517120216926e-06,8.334440367935291860e-06,8.334897201298097080e-06
7.079999999999999716e+01,8.325084951771311026e-06,8.327685772732684732e-06,8.329868295381404053e-06,8.331587771734372261e-06,8.332863296642289974e-06,8.333784677530542417e-06,8.334437262738636498e-06,8.334893970327050816e-06
7.090000000000000568e+01,8.325073800954929659e-06,8.327676348299228870e-06,8.329861752462419666e-06,8.331583456186453240e-06,8.332860127094332547e-06,8.333781850319854634e-06,8.334434197343476569e-06,8.334890695002594718e-06
7.100000000000000000e+01,8.325062701694529999e-06,8.327666942156697338e-06,8.329855207656056137e-06,8.331579132603295079e-06,8.332856954673673044e-06,8.333779033545263282e-06,8.334431171153067197e-06,8.334887375963107026e-06
7.110000000000000853e+01,8.325051653865211954e-06,8.327657554388356864e-06,8.329848661142724708e-06,8.331574801068164504e-06,8.332853779297044738e-06,8.333776225041833463e-06,8.334428182599218360e-06,8.334884015623322817e-06
7.120000000000000284e+01,8.325040657355953222e-06,8.327648185160740901e-06,8.329842113061203257e-06,8.331570461664328242e-06,8.332850600839547539e-06,8.333773422602996916e-06,8.334425229294950555e-06,8.334880617827389315e-06
7.129999999999999716e+01,8.325029712041853713e-06,8.327638834557116176e-06,8.329835563647414176e-06,8.331566114530564171e-06,8.332847419176281356e-06,8.333770624063818744e-06,8.334422308090005949e-06,8.334877187723965797e-06
7.140000000000000568e+01,8.325018817811891125e-06,8.327629502674627204e-06,8.329829013012379768e-06,8.331561759791772381e-06,8.332844234126834948e-06,8.333767827259364047e-06,8.334419415195748471e-06,8.334873731571934563e-06
7.150000000000000000e+01,8.325007974555043155e-06,8.327620189624296287e-06,8.329822461336511275e-06,8.331557397503464024e-06,8.332841045524674861e-06,8.333765030094086868e-06,8.334416546379452839e-06,8.334870256435089608e-06
7.160000000000000853e+01,8.324997182146409713e-06,8.327610895503267940e-06,8.329815908772464361e-06,8.331553027818294765e-06,8.332837853133878703e-06,8.333762230708363639e-06,8.334413696964304563e-06,8.334866769849069712e-06
7.170000000000000284e+01,8.324986440474968497e-06,8.327601620436442253e-06,8.329809355459016906e-06,8.331548650833409120e-06,8.332834656774035231e-06,8.333759427450737611e-06,8.334410862162466849e-06,8.334863279738091713e-06
7.179999999999999716e+01,8.324975749388063839e-06,8.327592364507085954e-06,8.329802801604335727e-06,8.331544266645951602e-06,8.332831456250855418e-06,8.333756618836285490e-06,8.334408036964058297e-06,8.334859793943105721e-06
7.190000000000000568e+01,8.324965108802429015e-06,8.327583127812343555e-06,8.329796247319443125e-06,8.331539875353066726e-06,8.332828251300661293e-06,8.333753803671517524e-06,8.334405216622875479e-06,8.334856320096895033e-06
7.200000000000000000e+01,8.324954518607041720e-06,8.327573910463237361e-06,8.329789692784750343e-06,8.331535477093532371e-06,8.332825041770797192e-06,8.333750981082133080e-06,8.334402396531492840e-06,8.334852865360398155e-06
7.210000000000000853e+01,8.324943978635368502e-06,8.327564712529156310e-06,8.329783138152913047e-06,8.331531072006126415e-06,8.332821827480851873e-06,8.333748150457509496e-06,8.334399572498818465e-06,8.334849436159030844e-06
7.220000000000000284e+01,8.324933488776387058e-06,8.327555534107244917e-06,8.329776583576586901e-06,8.331526660132482220e-06,8.332818608236536306e-06,8.333745311506213227e-06,8.334396740722338492e-06,8.334846038113297162e-06
7.229999999999999716e+01,8.324923048932952874e-06,8.327546375280769908e-06,8.329770029194549785e-06,8.331522241597499878e-06,8.332815383912950402e-06,8.333742464228244273e-06,8.334393898148939606e-06,8.334842675844500448e-06
7.240000000000000568e+01,8.324912658952410283e-06,8.327537236146875799e-06,8.329763475173335152e-06,8.331517816539957266e-06,8.332812154343560707e-06,8.333739608831769452e-06,8.334391042197353272e-06,8.334839352822087655e-06
7.250000000000000000e+01,8.324902318709859195e-06,8.327528116816584891e-06,8.329756921665598668e-06,8.331513385070876687e-06,8.332808919528367220e-06,8.333736745885778063e-06,8.334388171091222652e-06,8.334836071460793860e-06
7.260000000000000853e+01,8.324892028066521732e-06,8.327519017345408336e-06,8.329750368768484847e-06,8.331508947259647080e-06,8.332805679328592063e-06,8.333733876139670649e-06,8.334385283761958085e-06,8.334832832954108817e-06
7.270000000000000284e+01,8.324881786911375592e-06,8.327509937830490649e-06,8.329743816731793871e-06,8.331504503231168535e-06,8.332802433744235238e-06,8.333731000523258992e-06,8.334382379904248239e-06,8.334829637357543675e-06
7.279999999999999716e+01,8.324871595147276260e-06,8.327500878368976345e-06,8.329737265611036889e-06,8.331500053110341142e-06,8.332799182830807894e-06,8.333728120119010541e-06,8.334379459878915597e-06,8.334826483685775500e-06
7.290000000000000568e+01,8.324861452593812494e-06,8.327491839030254361e-06,8.329730715558869569e-06,8.331495596980431628e-06,8.332795926532798880e-06,8.333725236134292835e-06,8.334376524823938759e-06,8.334823369954280636e-06
7.300000000000000000e+01,8.324851359153839780e-06,8.327482819897591426e-06,8.329724166755703152e-06,8.331491134980217872e-06,8.332792664961230500e-06,8.333722349901373505e-06,8.334373576460163413e-06,8.334820293248723644e-06
7.310000000000000853e+01,8.324841314674702453e-06,8.327473821040376478e-06,8.329717619326437728e-06,8.331486667151333236e-06,8.332789398213247267e-06,8.333719462752520180e-06,8.334370616994157821e-06,8.334817250016390844e-06
7.320000000000000284e+01,8.324831319059255996e-06,8.327464842541876244e-06,8.329711073409851174e-06,8.331482193674188963e-06,8.332786126372115909e-06,8.333716575964489337e-06,8.334367649243112908e-06,8.334814236149457045e-06
7.329999999999999716e+01,8.324821372154844745e-06,8.327455884457601876e-06,8.329704529130843582e-06,8.331477714562662840e-06,8.332782849548858728e-06,8.333713690883426395e-06,8.334364676301775354e-06,8.334811247082130059e-06
7.340000000000000568e+01,8.324811473808813034e-06,8.327446946898575675e-06,8.329697986655948405e-06,8.331473230011043896e-06,8.332779567937764753e-06,8.333710808647309953e-06,8.334361701486936447e-06,8.334808278040450880e-06
7.350000000000000000e+01,8.324801623937894135e-06,8.327438029920308793e-06,8.329691446096187946e-06,8.331468740088721070e-06,8.332776281677611863e-06,8.333707930366363037e-06,8.334358728295798713e-06,8.334805324236582713e-06
7.360000000000000853e+01,8.324791822361676807e-06,8.327429133592190169e-06,8.329684907590340082e-06,8.331464244851205514e-06,8.332772990907177935e-06,8.333705056984275217e-06,8.334355760239442468e-06,8.334802380993711068e-06
7.370000000000000284e+01,8.324782068996894324e-06,8.327420257983608742e-06,8.329678371277182691e-06,8.331459744451152893e-06,8.332769695876263150e-06,8.333702189333713761e-06,8.334352800759559088e-06,8.334799443870943847e-06
7.379999999999999716e+01,8.324772363677013232e-06,8.327411403136197876e-06,8.329671837267738077e-06,8.331455238930196572e-06,8.332766396695889810e-06,8.333699328011423546e-06,8.334349853061917557e-06,8.334796508871478160e-06
7.390000000000000568e+01,8.324762706291011227e-06,8.327402569147102085e-06,8.329665305742417480e-06,8.331450728413236639e-06,8.332763093532591370e-06,8.333696473433738205e-06,8.334346920171875617e-06,8.334793572539744844e-06
7.400000000000000000e+01,8.324753096658477070e-06,8.327393756071832520e-06,8.329658776798365416e-06,8.331446212955784247e-06,8.332759786594534646e-06,8.333693625878213496e-06,8.334344004587435073e-06,8.334790631989164034e-06
7.410000000000000853e+01,8.324743534723899607e-06,8.327384963965900333e-06,8.329652250574359762e-06,8.331441692724372849e-06,8.332756475992741940e-06,8.333690785372604992e-06,8.334341108515164187e-06,8.334787684999289681e-06
7.420000000000000284e+01,8.324734020265234236e-06,8.327376192926450038e-06,8.329645727181422821e-06,8.331437167774513597e-06,8.332753161879868919e-06,8.333687951792012605e-06,8.334338233578764132e-06,8.334784730099076278e-06
7.429999999999999716e+01,8.324724553213092015e-06,8.327367442953481635e-06,8.329639206758332470e-06,8.331432638189473217e-06,8.332749844408571249e-06,8.333685124845002790e-06,8.334335380888457934e-06,8.334781766483612131e-06
7.440000000000000568e+01,8.324715133373183917e-06,8.327358714144139640e-06,8.329632689429988801e-06,8.331428104080274011e-06,8.332746523703749020e-06,8.333682304059730761e-06,8.334332551040990467e-06,8.334778794152897241e-06
7.450000000000000000e+01,8.324705760662243215e-06,8.327350006553935202e-06,8.329626175321291903e-06,8.331423565544060494e-06,8.332743199820913382e-06,8.333679488853329431e-06,8.334329744036361731e-06,8.334775813703676484e-06
7.460000000000000853e+01,8.324696434913736454e-06,8.327341320266135050e-06,8.329619664557141867e-06,8.331419022622466031e-06,8.332739872857208852e-06,8.333676678504153834e-06,8.334326959388849154e-06,8.334772826357195186e-06
7.470000000000000284e+01,8.324687156002763544e-06,8.327332655294616970e-06,8.329613157234683207e-06,8.331414475482024073e-06,8.332736542854268791e-06,8.333673872235047853e-06,8.334324196085374226e-06,8.334769833889810187e-06
7.479999999999999716e+01,8.324677923804424395e-06,8.327324011722647690e-06,8.329606653520449377e-06,8.331409924178245774e-06,8.332733209853726564e-06,8.333671069213344218e-06,8.334321452641013650e-06,8.334766838521967536e-06
7.490000000000000568e+01,8.324668738152185554e-06,8.327315389605738361e-06,8.329600153511584892e-06,8.331405368766642283e-06,8.332729873883337746e-06,8.333668268481475572e-06,8.334318727237777225e-06,8.334763842710035675e-06
7.500000000000000000e+01,8.324659598935024718e-06,8.327306788957766770e-06,8.329593657332989842e-06,8.331400809358235904e-06,8.332726534929224549e-06,8.333665469192896857e-06,8.334316017641341112e-06,8.334760849271205529e-06
7.510000000000000853e+01,8.324650506000286221e-06,8.327298209848121857e-06,8.329587165054053166e-06,8.331396246119560089e-06,8.332723192991386973e-06,8.333662670417796292e-06,8.334313321409214659e-06,8.334757861036545812e-06
7.520000000000000284e+01,8.324641459195314397e-06,8.327289652318436985e-06,8.329580676827430530e-06,8.331391679022859265e-06,8.332719848042069444e-06,8.333659871351262183e-06,8.334310635960129332e-06,8.334754880823247447e-06
7.529999999999999716e+01,8.324632458409086944e-06,8.327281116424223306e-06,8.329574192778022024e-06,8.331387108248544671e-06,8.332716499998005233e-06,8.333657071216138412e-06,8.334307958518527570e-06,8.334751911406867997e-06
7.540000000000000568e+01,8.324623503516703771e-06,8.327272602207114183e-06,8.329567713002972162e-06,8.331382533866005247e-06,8.332713148803683190e-06,8.333654269304657802e-06,8.334305286378240751e-06,8.334748955285409266e-06
7.550000000000000000e+01,8.324614594365509213e-06,8.327264109750376342e-06,8.329561237599425461e-06,8.331377955889118780e-06,8.332709794472981102e-06,8.333651465020075477e-06,8.334302616930244767e-06,8.334746014707072881e-06
7.560000000000000853e+01,8.324605730747336452e-06,8.327255639054009784e-06,8.329554766720037584e-06,8.331373374512174301e-06,8.332706436839365516e-06,8.333648657848913288e-06,8.334299947676537812e-06,8.334743091462093467e-06
7.570000000000000284e+01,8.324596912606674337e-06,8.327247190187403447e-06,8.329548300461953048e-06,8.331368789804560748e-06,8.332703075916714219e-06,8.333645847471982115e-06,8.334297276341162686e-06,8.334740186966005382e-06
7.579999999999999716e+01,8.324588139763111627e-06,8.327238763150557332e-06,8.329541838908438578e-06,8.331364201835667060e-06,8.332699711607882698e-06,8.333643033611726203e-06,8.334294600884084581e-06,8.334737302204131559e-06
7.590000000000000568e+01,8.324579412091748232e-06,8.327230358026738166e-06,8.329535382198272053e-06,8.331359610730393328e-06,8.332696343815726436e-06,8.333640216115489885e-06,8.334291919750991262e-06,8.334734437634438997e-06
7.600000000000000000e+01,8.324570729467684060e-06,8.327221974843701524e-06,8.329528930428597988e-06,8.331355016516495127e-06,8.332692972540245435e-06,8.333637394983273161e-06,8.334289231623492888e-06,8.334731593229172120e-06
7.610000000000000853e+01,8.324562091710507872e-06,8.327213613601447406e-06,8.329522483668805322e-06,8.331350419332750334e-06,8.332689597670417392e-06,8.333634570367731698e-06,8.334286535571777677e-06,8.334728768447097202e-06
7.620000000000000284e+01,8.324553498750830727e-06,8.327205274383242539e-06,8.329516042057671932e-06,8.331345819248547890e-06,8.332686219206242306e-06,8.333631742490910099e-06,8.334283831110123053e-06,8.334725962400035826e-06
7.629999999999999716e+01,8.324544950338852445e-06,8.327196957230720287e-06,8.329509605706220121e-06,8.331341216402665673e-06,8.332682837078331239e-06,8.333628911630364122e-06,8.334281118155262291e-06,8.334723173714086997e-06
7.640000000000000568e+01,8.324536446391306299e-06,8.327188662143880649e-06,8.329503174711594404e-06,8.331336610808981469e-06,8.332679451258928616e-06,8.333626078216305189e-06,8.334278397012506723e-06,8.334720400737793966e-06
7.650000000000000000e+01,8.324527986783292199e-06,8.327180389192112564e-06,8.329496749198694872e-06,8.331332002606273157e-06,8.332676061803545586e-06,8.333623242678944720e-06,8.334275668403501314e-06,8.334717641556022016e-06
7.660000000000000853e+01,8.324519571348276692e-06,8.327172138403171608e-06,8.329490329223032674e-06,8.331327391877807464e-06,8.332672668601159849e-06,8.333620405517883079e-06,8.334272933271935635e-06,8.334714894031591825e-06
7.670000000000000284e+01,8.324511199975237474e-06,8.327163909777057782e-06,8.329483914881752327e-06,8.331322778692973330e-06,8.332669271707282554e-06,8.333617567288231776e-06,8.334270192936199528e-06,8.334712155971812919e-06
7.680000000000001137e+01,8.324502872483763305e-06,8.327155703341526660e-06,8.329477506313631707e-06,8.331318163148915268e-06,8.332665871163547067e-06,8.333614728503468960e-06,8.334267448895094077e-06,8.334709425100728097e-06
7.690000000000000568e+01,8.324494588762831881e-06,8.327147519193722758e-06,8.329471103588059755e-06,8.331313545356655581e-06,8.332662467039342324e-06,8.333611889690950569e-06,8.334264702911098333e-06,8.334706699225646886e-06
7.700000000000000000e+01,8.324486348645909750e-06,8.327139357278134923e-06,8.329464706816058772e-06,8.331308925357827633e-06,8.332659059334668328e-06,8.333609051378032540e-06,8.334261956774446922e-06,8.334703976320412266e-06
7.710000000000000853e+01,8.324478151994219033e-06,8.327131217678029884e-06,8.329458316080895486e-06,8.331304303249575938e-06,8.332655648105036228e-06,8.333606214064315232e-06,8.334259212469663503e-06,8.334701254428256156e-06
7.720000000000000284e+01,8.324469998696737427e-06,8.327123100407285428e-06,8.329451931493592198e-06,8.331299679198433950e-06,8.332652233475346115e-06,8.333603378180010068e-06,8.334256471828616064e-06,8.334698532050377473e-06
7.730000000000001137e+01,8.324461888573053692e-06,8.327115005479779342e-06,8.329445553137415637e-06,8.331295053190523880e-06,8.332648815473353565e-06,8.333600544002672805e-06,8.334253736710928173e-06,8.334695807798997436e-06
7.740000000000000568e+01,8.324453821498267736e-06,8.327106932937144990e-06,8.329439181109510315e-06,8.331290425336868033e-06,8.332645394237836456e-06,8.333597711934759289e-06,8.334251008879078881e-06,8.334693080758182049e-06
7.750000000000000000e+01,8.324445797333601682e-06,8.327098882793260159e-06,8.329432815479265173e-06,8.331285795748488709e-06,8.332641969824305939e-06,8.333594882128925185e-06,8.334248289901258211e-06,8.334690350261797498e-06
7.760000000000000853e+01,8.324437815898644288e-06,8.327090855062002639e-06,8.329426456343824725e-06,8.331281164494774849e-06,8.332638542302150952e-06,8.333592054737826160e-06,8.334245581095856004e-06,8.334687616129432541e-06
7.770000000000000284e+01,8.324429877096251040e-06,8.327082849743372428e-06,8.329420103828089061e-06,8.331276531631237603e-06,8.332635111796271588e-06,8.333589229789217789e-06,8.334242883614728648e-06,8.334684878499865057e-06
7.780000000000001137e+01,8.324421980746010696e-06,8.327074866906758466e-06,8.329413757973691546e-06,8.331271897241143698e-06,8.332631678389934571e-06,8.333586407283100073e-06,8.334240198332176774e-06,8.334682137844939831e-06
7.790000000000000568e+01,8.324414126764656530e-06,8.327066906566038540e-06,8.329407418905532268e-06,8.331267261491026588e-06,8.332628242208039993e-06,8.333583587080695132e-06,8.334237525831067472e-06,8.334679394997324131e-06
7.800000000000000000e+01,8.324406314944021723e-06,8.327058968748968226e-06,8.329401086693000167e-06,8.331262624353130697e-06,8.332624803319976792e-06,8.333580769043225089e-06,8.334234866347323134e-06,8.334676651011729831e-06
7.810000000000000853e+01,8.324398545186961762e-06,8.327051053441669737e-06,8.329394761419361970e-06,8.331257985966233903e-06,8.332621361836767271e-06,8.333577952893134189e-06,8.334232219880943759e-06,8.334673907289813499e-06
7.820000000000000284e+01,8.324390817354698768e-06,8.327043160644143072e-06,8.329388443167884404e-06,8.331253346371969570e-06,8.332617917772289218e-06,8.333575138366744461e-06,8.334229586154373592e-06,8.334671165274865068e-06
7.830000000000001137e+01,8.324383131225188137e-06,8.327035290411899382e-06,8.329382132049589771e-06,8.331248705695237788e-06,8.332614471279198298e-06,8.333572325117111212e-06,8.334226964612501121e-06,8.334668426687730225e-06
7.840000000000000568e+01,8.324375486742918717e-06,8.327027442758816456e-06,8.329375828106111435e-06,8.331244063991549709e-06,8.332611022426883451e-06,8.333569512783411959e-06,8.334224354422659076e-06,8.334665693207621295e-06
7.850000000000000000e+01,8.324367883727479267e-06,8.327019617671016505e-06,8.329369531448471697e-06,8.331239421316416482e-06,8.332607571243100253e-06,8.333566700935435279e-06,8.334221754613402311e-06,8.334662966541506179e-06
7.860000000000000853e+01,8.324360322053969696e-06,8.327011815217888469e-06,8.329363242173815074e-06,8.331234777808615988e-06,8.332604117783359854e-06,8.333563889198480901e-06,8.334219163991241075e-06,8.334660248326963838e-06
7.870000000000000284e+01,8.324352801555856551e-06,8.327004035385554559e-06,8.329356960296019352e-06,8.331230133495903800e-06,8.332600662172562345e-06,8.333561077156215191e-06,8.334216581237785526e-06,8.334657540132184295e-06
7.880000000000001137e+01,8.324345322122117530e-06,8.326996278118503625e-06,8.329350685953862410e-06,8.331225488461546647e-06,8.332597204341318786e-06,8.333558264461693454e-06,8.334214004923623520e-06,8.334654843289435178e-06
7.890000000000000568e+01,8.324337883600096966e-06,8.326988543513880181e-06,8.329344419202855399e-06,8.331220842774933466e-06,8.332593744442284844e-06,8.333555450726337632e-06,8.334211433688731852e-06,8.334652158978328451e-06
7.900000000000000000e+01,8.324330485823261405e-06,8.326980831543928652e-06,8.329338160098509469e-06,8.331216196547086561e-06,8.332590282406071580e-06,8.333552635644836393e-06,8.334208866006553862e-06,8.334649488059286959e-06
7.910000000000000853e+01,8.324323128666710758e-06,8.326973142250282400e-06,8.329331908779602500e-06,8.331211549847394870e-06,8.332586818274312357e-06,8.333549818939633980e-06,8.334206300475432982e-06,8.334646831253955668e-06
7.920000000000000284e+01,8.324315811977789359e-06,8.326965475632941427e-06,8.329325665273890067e-06,8.331206902731369546e-06,8.332583352088640538e-06,8.333547000360930213e-06,8.334203735790857159e-06,8.334644188895401484e-06
7.930000000000001137e+01,8.324308535603841541e-06,8.326957831664150156e-06,8.329319429664638896e-06,8.331202255240643950e-06,8.332579883849056124e-06,8.333544179742191638e-06,8.334201170731581065e-06,8.334641561011379984e-06
7.940000000000000568e+01,8.324301299433845003e-06,8.326950210357786375e-06,8.329313202035115715e-06,8.331197607527873750e-06,8.332576413569436902e-06,8.333541356986273740e-06,8.334198604201259464e-06,8.334638947407602139e-06
7.950000000000000000e+01,8.324294103315144078e-06,8.326942611741605660e-06,8.329306982440831675e-06,8.331192959620814520e-06,8.332572941263660660e-06,8.333538531996032006e-06,8.334196035367225086e-06,8.334636347528956435e-06
7.960000000000000853e+01,8.324286947067327525e-06,8.326935035787852435e-06,8.329300770978931290e-06,8.331188311588855200e-06,8.332569466848460671e-06,8.333535704826977586e-06,8.334193463466199603e-06,8.334633760695431270e-06
7.970000000000000284e+01,8.324279830607128616e-06,8.326927482524282276e-06,8.329294567691047924e-06,8.331183663529140304e-06,8.332565990420981450e-06,8.333532875465232692e-06,8.334190887984704865e-06,8.334631185907825923e-06
7.980000000000001137e+01,8.324272753754136112e-06,8.326919951978650758e-06,8.329288372688203879e-06,8.331179015469425408e-06,8.332562511953467421e-06,8.333530044035697415e-06,8.334188308659062905e-06,8.334628622000406217e-06
7.990000000000000568e+01,8.324265716397327708e-06,8.326912444150957882e-06,8.329282186012032518e-06,8.331174367548488391e-06,8.332559031445918585e-06,8.333527210732660784e-06,8.334185725378251419e-06,8.334626067668660099e-06
8.000000000000000000e+01,8.324258718356292164e-06,8.326904958999570283e-06,8.329276007731922782e-06,8.331169719780207039e-06,8.332555548912212728e-06,8.333524375708778464e-06,8.334183138253292711e-06,8.334623521524808787e-06
8.010000000000000853e+01,8.324251759506129389e-06,8.326897496579999114e-06,8.329269837903385820e-06,8.331165072289481444e-06,8.332552064366227640e-06,8.333521539144461698e-06,8.334180547589498111e-06,8.334620982125562350e-06
8.020000000000000284e+01,8.324244839694183717e-06,8.326890056836733223e-06,8.329263676637443936e-06,8.331160425104067180e-06,8.332548577794085531e-06,8.333518701358899605e-06,8.334177953803201255e-06,8.334618448027630855e-06
8.030000000000001137e+01,8.324237958823310635e-06,8.326882639811405973e-06,8.329257523947974917e-06,8.331155778307230975e-06,8.332545089195786403e-06,8.333515862615770153e-06,8.334175357560535957e-06,8.334615917843235522e-06
8.040000000000000568e+01,8.324231116713098899e-06,8.326875245490139577e-06,8.329251379932123278e-06,8.331151131996117343e-06,8.332541598654596982e-06,8.333513023178751311e-06,8.334172759555391607e-06,8.334613390253986509e-06
8.050000000000000000e+01,8.324224313224770633e-06,8.326867873872934034e-06,8.329245244645400170e-06,8.331146486198481860e-06,8.332538106142761691e-06,8.333510183311521047e-06,8.334170160662068838e-06,8.334610864121905216e-06
8.060000000000000853e+01,8.324217548205670170e-06,8.326860524945911557e-06,8.329239118157194532e-06,8.331141841011469040e-06,8.332534611660280532e-06,8.333507343347146268e-06,8.334167561740990493e-06,8.334608338336768618e-06
8.070000000000000284e+01,8.324210821503141844e-06,8.326853198722949934e-06,8.329233000509139728e-06,8.331137196490590036e-06,8.332531115290420232e-06,8.333504503479916004e-06,8.334164963721968356e-06,8.334605812149176174e-06
8.080000000000001137e+01,8.324204133006163353e-06,8.326845895217926952e-06,8.329226891798380272e-06,8.331132552732989360e-06,8.332527617033180789e-06,8.333501663973508222e-06,8.334162367534814209e-06,8.334603284906871856e-06
8.090000000000000568e+01,8.324197482617590182e-06,8.326838614361453672e-06,8.329220792108182891e-06,8.331127909780300378e-06,8.332524116985706719e-06,8.333498825036089741e-06,8.334159774095462048e-06,8.334600756249033182e-06
8.100000000000000000e+01,8.324190870101499939e-06,8.326831356209041246e-06,8.329214701424669798e-06,8.331123267729667603e-06,8.332520615134120234e-06,8.333495986764805075e-06,8.334157184264334717e-06,8.334598225953615547e-06
8.110000000000000853e+01,8.324184295388503685e-06,8.326824120774567461e-06,8.329208619817229931e-06,8.331118626608846611e-06,8.332517111520054698e-06,8.333493149409454404e-06,8.334154598804710545e-06,8.334595694103885677e-06
8.120000000000000284e+01,8.324177758312067965e-06,8.326816907988643379e-06,8.329202547424641168e-06,8.331113986514981917e-06,8.332513606212899049e-06,8.333490312983915516e-06,8.334152018424356712e-06,8.334593160991277117e-06
8.130000000000001137e+01,8.324171258705659326e-06,8.326809717879024575e-06,8.329196484191392358e-06,8.331109347531340248e-06,8.332510099323675590e-06,8.333487477613088501e-06,8.334149443595118001e-06,8.334590627046001288e-06
8.140000000000000568e+01,8.324164796458255466e-06,8.326802550417955473e-06,8.329190430284016955e-06,8.331104709685677179e-06,8.332506590824628745e-06,8.333484643213706633e-06,8.334146874844350350e-06,8.334588092934192005e-06
8.150000000000000000e+01,8.324158371431078507e-06,8.326795405633191649e-06,8.329184385730270535e-06,8.331100073033503861e-06,8.332503080826780817e-06,8.333481809841281063e-06,8.334144312449609515e-06,8.334585559405249811e-06
8.160000000000000853e+01,8.324151983513106146e-06,8.326788283496977527e-06,8.329178350530153097e-06,8.331095437685842597e-06,8.332499569413398532e-06,8.333478977412545063e-06,8.334141756521917799e-06,8.334583027430619850e-06
8.170000000000000284e+01,8.324145632510049353e-06,8.326781184009313108e-06,8.329172324822442519e-06,8.331090803698204539e-06,8.332496056528970740e-06,8.333476145788720757e-06,8.334139207116786352e-06,8.334580497870724969e-06
8.180000000000001137e+01,8.324139318283130251e-06,8.326774107142442816e-06,8.329166308551627651e-06,8.331086171126100837e-06,8.332492542367786470e-06,8.333473314858785841e-06,8.334136664123192872e-06,8.334577971863543766e-06
8.190000000000000568e+01,8.324133040693570962e-06,8.326767052896366650e-06,8.329160301884241946e-06,8.331081540052798218e-06,8.332489026902090146e-06,8.333470484456206862e-06,8.334134127263581604e-06,8.334575450352765813e-06
8.200000000000000000e+01,8.324126799658104758e-06,8.326760021243329035e-06,8.329154304820285404e-06,8.331076910506052258e-06,8.332485510187392919e-06,8.333467654414450365e-06,8.334131596232641215e-06,8.334572934365347407e-06
8.210000000000000853e+01,8.324120594982442611e-06,8.326753012183329972e-06,8.329148317443024752e-06,8.331072282541374108e-06,8.332481992306961516e-06,8.333464824539227322e-06,8.334129070503015768e-06,8.334570424817222545e-06
8.220000000000000284e+01,8.324114426555562218e-06,8.326746025716369459e-06,8.329142339807971140e-06,8.331067656269786070e-06,8.332478473371818239e-06,8.333461994636248704e-06,8.334126549630616054e-06,8.334567922513302918e-06
8.230000000000001137e+01,8.324108294183174550e-06,8.326739061814691922e-06,8.329136371915124570e-06,8.331063031719043721e-06,8.332474953326451939e-06,8.333459164511225481e-06,8.334124032893797107e-06,8.334565428230744644e-06
8.240000000000000568e+01,8.324102197837524031e-06,8.326732120506052937e-06,8.329130413819996193e-06,8.331058409000169362e-06,8.332471432309640491e-06,8.333456333942113048e-06,8.334121519765202990e-06,8.334562942496903659e-06
8.250000000000000000e+01,8.324096137324321631e-06,8.326725201707185775e-06,8.329124465605852734e-06,8.331053788085407419e-06,8.332467910321383897e-06,8.333453502734622376e-06,8.334119009495433161e-06,8.334560465700358023e-06
8.260000000000000853e+01,8.324090112421522747e-06,8.326718305445846013e-06,8.329118527328205346e-06,8.331049169113535768e-06,8.332464387389437732e-06,8.333450670722220011e-06,8.334116501529376109e-06,8.334557998146419067e-06
8.270000000000000284e+01,8.324084123129127377e-06,8.326711431722033652e-06,8.329112599014809604e-06,8.331044552084554411e-06,8.332460863624824299e-06,8.333447837738372499e-06,8.334113995117631291e-06,8.334555539835086790e-06
8.280000000000001137e+01,8.324078169197335342e-06,8.326704580480237539e-06,8.329106680721176659e-06,8.331039937137241225e-06,8.332457338972032446e-06,8.333445003644301963e-06,8.334111489677331619e-06,8.334553090683094467e-06
8.290000000000000568e+01,8.324072250598391065e-06,8.326697751748213250e-06,8.329100772502817662e-06,8.331035324271596210e-06,8.332453813514328900e-06,8.333442168301230524e-06,8.334108984736632308e-06,8.334550650412886341e-06
8.300000000000000000e+01,8.324066367110249942e-06,8.326690945498205210e-06,8.329094874359732614e-06,8.331030713570886093e-06,8.332450287279469237e-06,8.333439331681402606e-06,8.334106479684910695e-06,8.334548218635884353e-06
8.310000000000000853e+01,8.324060518621889670e-06,8.326684161646946691e-06,8.329088986402943817e-06,8.331026105090622025e-06,8.332446760295209032e-06,8.333436493701551484e-06,8.334103974216855448e-06,8.334545794741465841e-06
8.320000000000000284e+01,8.324054704966776796e-06,8.326677400305459997e-06,8.329083108632451271e-06,8.331021498830804006e-06,8.332443232617059437e-06,8.333433654361677156e-06,8.334101467971644084e-06,8.334543378091252563e-06
8.330000000000001137e+01,8.324048926061644593e-06,8.326670661334967249e-06,8.329077241103766127e-06,8.331016894957965491e-06,8.332439704217264875e-06,8.333430813606268472e-06,8.334098960727231997e-06,8.334540967880332829e-06
8.340000000000000568e+01,8.324043181739959607e-06,8.326663944790979599e-06,8.329071383900155112e-06,8.331012293472106478e-06,8.332436175179092075e-06,8.333427971546347734e-06,8.334096452344841310e-06,8.334538563303794945e-06
8.350000000000000000e+01,8.324037471890699535e-06,8.326657250645741470e-06,8.329065536993862651e-06,8.331007694400982544e-06,8.332432645502541035e-06,8.333425128181914943e-06,8.334093942796716448e-06,8.334536163501216066e-06
8.360000000000000853e+01,8.324031796347330925e-06,8.326650578871497288e-06,8.329059700468155469e-06,8.331003097855615991e-06,8.332429115215367332e-06,8.333422283623992399e-06,8.334091432166124136e-06,8.334533767584417774e-06
8.370000000000000284e+01,8.324026154971075897e-06,8.326643929412735901e-06,8.329053874378544720e-06,8.330998503891517970e-06,8.332425584345326541e-06,8.333419437955846831e-06,8.334088920508575526e-06,8.334531374692977224e-06
8.380000000000001137e+01,8.324020547623156574e-06,8.326637302297212884e-06,8.329048058780541552e-06,8.330993912480932906e-06,8.332422052892418662e-06,8.333416591316256117e-06,8.334086408073870800e-06,8.334528984049738298e-06
8.390000000000000568e+01,8.324014974192550653e-06,8.326630697497172662e-06,8.329042253674145968e-06,8.330989323762638676e-06,8.332418520884399271e-06,8.333413743816242558e-06,8.334083895167321288e-06,8.334526594905300456e-06
8.400000000000000000e+01,8.324009434568235832e-06,8.326624114984859659e-06,8.329036459114869118e-06,8.330984737764390857e-06,8.332414988376779519e-06,8.333410895677850760e-06,8.334081382066482746e-06,8.334524206621285458e-06
8.410000000000000853e+01,8.324003928611434233e-06,8.326617554732518300e-06,8.329030675130466577e-06,8.330980154541700600e-06,8.332411455369559405e-06,8.333408046984347450e-06,8.334078869159933234e-06,8.334521818614826216e-06
8.420000000000000284e+01,8.323998456127856826e-06,8.326611016712393010e-06,8.329024901748693921e-06,8.330975574177834631e-06,8.332407921918250082e-06,8.333405197930021657e-06,8.334076356836250810e-06,8.334519430525100248e-06
8.430000000000001137e+01,8.323993017006481310e-06,8.326604500924483787e-06,8.329019139052817877e-06,8.330970996672792950e-06,8.332404387995095973e-06,8.333402348598140108e-06,8.334073845456257956e-06,8.334517042046796220e-06
8.440000000000000568e+01,8.323987611164040956e-06,8.326598007313279481e-06,8.329013387015082870e-06,8.330966422137597860e-06,8.332400853711119382e-06,8.333399499210747408e-06,8.334071335464043884e-06,8.334514653068891832e-06
8.450000000000000000e+01,8.323982238406246736e-06,8.326591535878780093e-06,8.329007645746511201e-06,8.330961850600004936e-06,8.332397319038564731e-06,8.333396649823354707e-06,8.334068827192675499e-06,8.334512263535875931e-06
8.460000000000000853e+01,8.323976898622076348e-06,8.326585086620985621e-06,8.329001915274858447e-06,8.330957282060014180e-06,8.332393784032943174e-06,8.333393800602495460e-06,8.334066321030730862e-06,8.334509873614281972e-06
8.470000000000000284e+01,8.323971591700507489e-06,8.326578659456629339e-06,8.328996195600124608e-06,8.330952716656403467e-06,8.332390248722010284e-06,8.333390951659191970e-06,8.334063817255765727e-06,8.334507483498398983e-06
8.480000000000001137e+01,8.323966317475006704e-06,8.326572254413466823e-06,8.328990486750065259e-06,8.330948154389172799e-06,8.332386713133521638e-06,8.333388103021199811e-06,8.334061316117580276e-06,8.334505093576805024e-06
8.490000000000000568e+01,8.323961075834551693e-06,8.326565871491498072e-06,8.328984788780191550e-06,8.330943595369344479e-06,8.332383177295232812e-06,8.333385254827296862e-06,8.334058817893730264e-06,8.334502704293589304e-06
8.500000000000000000e+01,8.323955866668120152e-06,8.326559510579700785e-06,8.328979101746014635e-06,8.330939039569162929e-06,8.332379641318166108e-06,8.333382407077483123e-06,8.334056322722993571e-06,8.334500316176107759e-06
8.510000000000000853e+01,8.323950689753667476e-06,8.326553171705830536e-06,8.328973425675290088e-06,8.330934487071894878e-06,8.332376105174565950e-06,8.333379559827269745e-06,8.334053830633125770e-06,8.334497929807227479e-06
8.520000000000000284e+01,8.323945545035682514e-06,8.326546854786620599e-06,8.328967760568017908e-06,8.330929937933051477e-06,8.332372568892187914e-06,8.333376713048901152e-06,8.334051341707393590e-06,8.334495545797571125e-06
8.530000000000001137e+01,8.323940432375387388e-06,8.326540559877582126e-06,8.328962106479709249e-06,8.330925392208143876e-06,8.332369032554298727e-06,8.333373866742377345e-06,8.334048855890285878e-06,8.334493164757761363e-06
8.540000000000000568e+01,8.323935351634004221e-06,8.326534286950959540e-06,8.328956463438119684e-06,8.330920849924927651e-06,8.332365496244165115e-06,8.333371020907698323e-06,8.334046373098535909e-06,8.334490787381687582e-06
8.550000000000000000e+01,8.323930302700510708e-06,8.326528035895730540e-06,8.328950831471004790e-06,8.330916311194425106e-06,8.332361959934031503e-06,8.333368175489352936e-06,8.334043893248876955e-06,8.334488414196705719e-06
8.560000000000000853e+01,8.323925285380617822e-06,8.326521806767406275e-06,8.328945210633875718e-06,8.330911775988880663e-06,8.332358423679409043e-06,8.333365330348563305e-06,8.334041416063753260e-06,8.334486045785682862e-06
8.570000000000000284e+01,8.323920299618814411e-06,8.326515599510475596e-06,8.328939600926732467e-06,8.330907244391561051e-06,8.332354887563564461e-06,8.333362485485329429e-06,8.334038941376631371e-06,8.334483682620463796e-06
8.580000000000001137e+01,8.323915345248567021e-06,8.326509414097182926e-06,8.328934002405086190e-06,8.330902716457977419e-06,8.332351351586497756e-06,8.333359640844140159e-06,8.334036468854444379e-06,8.334481325061871004e-06
8.590000000000000568e+01,8.323910422158853351e-06,8.326503250499772690e-06,8.328928415041181310e-06,8.330898192188129769e-06,8.332347815831475657e-06,8.333356796313973192e-06,8.334033998330658832e-06,8.334478973498482546e-06
8.600000000000000000e+01,8.323905530210895520e-06,8.326497108662733737e-06,8.328922838946040130e-06,8.330893671693040403e-06,8.332344280326253738e-06,8.333353951728295073e-06,8.334031529444452246e-06,8.334476628096831874e-06
8.610000000000000853e+01,8.323900669238160077e-06,8.326490988586066067e-06,8.328917274091907075e-06,8.330889155000464896e-06,8.332340745070832000e-06,8.333351107059350227e-06,8.334029061918268866e-06,8.334474288940185716e-06
8.620000000000000284e+01,8.323895839185135870e-06,8.326484890269769679e-06,8.328911720562048870e-06,8.330884642165914400e-06,8.332337210148477169e-06,8.333348262251627503e-06,8.334026595474552934e-06,8.334471956056299646e-06
8.630000000000001137e+01,8.323891039885289445e-06,8.326478813602822271e-06,8.328906178356465517e-06,8.330880133217144490e-06,8.332333675614700397e-06,8.333345417166349023e-06,8.334024129891259847e-06,8.334469629334151364e-06
8.640000000000000568e+01,8.323886271227598499e-06,8.326472758612979419e-06,8.328900647475157015e-06,8.330875628181910741e-06,8.332330141469501683e-06,8.333342571831270362e-06,8.334021664835322696e-06,8.334467308579451839e-06
8.650000000000000000e+01,8.323881533073285155e-06,8.326466725216974396e-06,8.328895127945878940e-06,8.330871127115724306e-06,8.332326607740636604e-06,8.333339726135369219e-06,8.334019200195719179e-06,8.334464993514645315e-06
8.660000000000000853e+01,8.323876825283571534e-06,8.326460713498073929e-06,8.328889619824142443e-06,8.330866630101851911e-06,8.332323074511371885e-06,8.333336879995378865e-06,8.334016735722649116e-06,8.334462683778909309e-06
8.670000000000000284e+01,8.323872147719679759e-06,8.326454723289744564e-06,8.328884123137703099e-06,8.330862137140293555e-06,8.332319541753951953e-06,8.333334033383543726e-06,8.334014271305090205e-06,8.334460378928154611e-06
8.680000000000001137e+01,8.323867500298343103e-06,8.326448754675253028e-06,8.328878637858805334e-06,8.330857648258804815e-06,8.332316009579399108e-06,8.333331186272108226e-06,8.334011806804264566e-06,8.334458078462780861e-06
8.690000000000000568e+01,8.323862882825272536e-06,8.326442807543577018e-06,8.328873164070715873e-06,8.330853163596163569e-06,8.332312477959957775e-06,8.333328338688827941e-06,8.334009342275683352e-06,8.334455781883187697e-06
8.700000000000000000e+01,8.323858295272712482e-06,8.326436881922472111e-06,8.328867701773434717e-06,8.330848683069103089e-06,8.332308946951139106e-06,8.333325490661458446e-06,8.334006877663835411e-06,8.334453488689774758e-06
8.710000000000000853e+01,8.323853737446373913e-06,8.326430977700916003e-06,8.328862250994717442e-06,8.330844206816401254e-06,8.332305416580698676e-06,8.333322642106733014e-06,8.334004412968720743e-06,8.334451198299674957e-06
8.720000000000000284e+01,8.323849209235234525e-06,8.326425094906664270e-06,8.328856811762319623e-06,8.330839734838058064e-06,8.332301886904147636e-06,8.333319793107918372e-06,8.334001948273606075e-06,8.334448910185532355e-06
8.730000000000001137e+01,8.323844710500516442e-06,8.326419233511961338e-06,8.328851384103996836e-06,8.330835267189584670e-06,8.332298357865974836e-06,8.333316943720525671e-06,8.333999483661758134e-06,8.334446623903257745e-06
8.740000000000000568e+01,8.323840241186708511e-06,8.326413393461296053e-06,8.328845968075260231e-06,8.330830803926492223e-06,8.332294829577202577e-06,8.333314094000066063e-06,8.333997019299710374e-06,8.334444338981006339e-06
8.750000000000000000e+01,8.323835801071766127e-06,8.326407574726912841e-06,8.328840563620598658e-06,8.330826345076536299e-06,8.332291302037830860e-06,8.333311243974295124e-06,8.333994555353996248e-06,8.334442055030200081e-06
8.760000000000000853e+01,8.323831390100178140e-06,8.326401777281056127e-06,8.328835170767767693e-06,8.330821890639716898e-06,8.332287775275615260e-06,8.333308393726479579e-06,8.333992091991149209e-06,8.334439771690016485e-06
8.770000000000000284e+01,8.323827008133166672e-06,8.326396001068214758e-06,8.328829789600034061e-06,8.330817440727056322e-06,8.332284249318311353e-06,8.333305543367641732e-06,8.333989629377702713e-06,8.334437488793922100e-06
8.780000000000001137e+01,8.323822655004198268e-06,8.326390246088388736e-06,8.328824420089642189e-06,8.330812995338554572e-06,8.332280724193674715e-06,8.333302692981048310e-06,8.333987167707945787e-06,8.334435206092116744e-06
8.790000000000000568e+01,8.323818330657761777e-06,8.326384512286066908e-06,8.328819062264347650e-06,8.330808554529722798e-06,8.332277199929460920e-06,8.333299842566699311e-06,8.333984707148411886e-06,8.334432923501333690e-06
8.800000000000000000e+01,8.323814034899568171e-06,8.326378799661249275e-06,8.328813716207417173e-06,8.330804118300561001e-06,8.332273676553425545e-06,8.333296992235617040e-06,8.333982247893390038e-06,8.334430640993817363e-06
8.810000000000000853e+01,8.323809767674106297e-06,8.326373108102913534e-06,8.328808381807828454e-06,8.330799686734335907e-06,8.332270154093324166e-06,8.333294142071068222e-06,8.333979790137169275e-06,8.334428358680590065e-06
8.820000000000000284e+01,8.323805528842598278e-06,8.326367437611059685e-06,8.328803059176603796e-06,8.330795259914314244e-06,8.332266632576912357e-06,8.333291292156319585e-06,8.333977333990771896e-06,8.334426076617162948e-06
8.830000000000001137e+01,8.323801318266266236e-06,8.326361788157932153e-06,8.328797748313743199e-06,8.330790837784984859e-06,8.332263112059701271e-06,8.333288442546882280e-06,8.333974879537464631e-06,8.334423795053336192e-06
8.840000000000000568e+01,8.323797135834087868e-06,8.326356159715775362e-06,8.328792449274757814e-06,8.330786420429614481e-06,8.332259592541690907e-06,8.333285593298267457e-06,8.333972426916025356e-06,8.334421514238909978e-06
8.850000000000000000e+01,8.323792981407285296e-06,8.326350552284589313e-06,8.328787162031892066e-06,8.330782007875958683e-06,8.332256074078392416e-06,8.333282744438230694e-06,8.333969976154209647e-06,8.334419234451440062e-06
8.860000000000000853e+01,8.323788854874836218e-06,8.326344965725596126e-06,8.328781886585145955e-06,8.330777600179528619e-06,8.332252556669805799e-06,8.333279896022283140e-06,8.333967527279773080e-06,8.334416956051748926e-06
8.870000000000000284e+01,8.323784756125718332e-06,8.326339400094306953e-06,8.328776622990030631e-06,8.330773197368079863e-06,8.332249040399197781e-06,8.333277048133691522e-06,8.333965080320471230e-06,8.334414679345147903e-06
8.880000000000001137e+01,8.323780685048909334e-06,8.326333855335210643e-06,8.328771371246546096e-06,8.330768799497123567e-06,8.332245525238812789e-06,8.333274200716944691e-06,8.333962635193037372e-06,8.334412404720215051e-06
8.890000000000000568e+01,8.323776641561142497e-06,8.326328331392796045e-06,8.328766131382447924e-06,8.330764406538904154e-06,8.332242011271917548e-06,8.333271353855309371e-06,8.333960191897471503e-06,8.334410132482261702e-06
8.900000000000000000e+01,8.323772625384862067e-06,8.326322828239307583e-06,8.328760903397736115e-06,8.330760018604443928e-06,8.332238498498512058e-06,8.333268507493274413e-06,8.333957750294995748e-06,8.334407863075377065e-06
8.910000000000000853e+01,8.323768636575579194e-06,8.326317345791478530e-06,8.328755687320166246e-06,8.330755635665987313e-06,8.332234986946351896e-06,8.333265661686350967e-06,8.333955310302343378e-06,8.334405596749361322e-06
8.920000000000000284e+01,8.323764674966760424e-06,8.326311884077064462e-06,8.328750483149738315e-06,8.330751257806801036e-06,8.332231476643192636e-06,8.333262816406783458e-06,8.333952871808492091e-06,8.334403333754014653e-06
8.930000000000001137e+01,8.323760740391872304e-06,8.326306443068309804e-06,8.328745290941963475e-06,8.330746885026885096e-06,8.332227967672301006e-06,8.333259971599060734e-06,8.333950434591397283e-06,8.334401074394648390e-06
8.940000000000000568e+01,8.323756832795403682e-06,8.326301022654192252e-06,8.328740110641330574e-06,8.330742517381750645e-06,8.332224460033677005e-06,8.333257127290938371e-06,8.333947998595547801e-06,8.334398818782284835e-06
8.950000000000000000e+01,8.323752952010821105e-06,8.326295622862467383e-06,8.328734942331106339e-06,8.330738154954664410e-06,8.332220953810587361e-06,8.333254283482416369e-06,8.333945563626654618e-06,8.334396567083457441e-06
8.960000000000000853e+01,8.323749097899346694e-06,8.326290243582112893e-06,8.328729785955779619e-06,8.330733797662359663e-06,8.332217448947520921e-06,8.333251440034716850e-06,8.333943129545939854e-06,8.334394319381432936e-06
8.970000000000000284e+01,8.323745270460980450e-06,8.326284884868639935e-06,8.328724641570861564e-06,8.330729445671369859e-06,8.332213945555499990e-06,8.333248597058862117e-06,8.333940696159114481e-06,8.334392075676211320e-06
8.980000000000001137e+01,8.323741469445922192e-06,8.326279546666537357e-06,8.328719509148596600e-06,8.330725098926183847e-06,8.332210443634524566e-06,8.333245754388318716e-06,8.333938263410667346e-06,8.334389835940037017e-06
8.990000000000000568e+01,8.323737694854171920e-06,8.326274228920294007e-06,8.328714388772251453e-06,8.330720757482312777e-06,8.332206943240105801e-06,8.333242912106353373e-06,8.333935831134064998e-06,8.334387600089643300e-06
9.000000000000000000e+01,8.323733946463685029e-06,8.326268931546643159e-06,8.328709280386314973e-06,8.330716421423023377e-06,8.332203444399999270e-06,8.333240070129699362e-06,8.333933399162773981e-06,8.334385367958496715e-06
9.010000000000000853e+01,8.323730224218950369e-06,8.326263654490073662e-06,8.328704184074053885e-06,8.330712090665048919e-06,8.332199947114204974e-06,8.333237228430601107e-06,8.333930967524549871e-06,8.334383139352308234e-06
9.020000000000000284e+01,8.323726527953434484e-06,8.326258397806096667e-06,8.328699099779957038e-06,8.330707765347167282e-06,8.332196451410478488e-06,8.333234387009058608e-06,8.333928536080614791e-06,8.334380914049033251e-06
9.030000000000001137e+01,8.323722857611626225e-06,8.326253161383689871e-06,8.328694027531780009e-06,8.330703445469378465e-06,8.332192957372086539e-06,8.333231545892827441e-06,8.333926104775457588e-06,8.334378691826627161e-06
9.040000000000000568e+01,8.323719213082503288e-06,8.326247945222853275e-06,8.328688967329522796e-06,8.330699131031682469e-06,8.332189465026784703e-06,8.333228704970885303e-06,8.333923673636833840e-06,8.334376472352023058e-06
9.050000000000000000e+01,8.323715594227287795e-06,8.326242749295831302e-06,8.328683919200940977e-06,8.330694822089590446e-06,8.332185974374572979e-06,8.333225864326498922e-06,8.333921242636987969e-06,8.334374255403176335e-06
9.060000000000000853e+01,8.323712000879446293e-06,8.326237573519357227e-06,8.328678883146034551e-06,8.330690518698613545e-06,8.332182485387695792e-06,8.333223023904157145e-06,8.333918811859186704e-06,8.334372040619264510e-06
9.070000000000000284e+01,8.323708433038978782e-06,8.326232417893431048e-06,8.328673859164803517e-06,8.330686220858751767e-06,8.332178998204931020e-06,8.333220183787126700e-06,8.333916381275674468e-06,8.334369827805998554e-06
9.080000000000001137e+01,8.323704890483840657e-06,8.326227282334786040e-06,8.328668847312759027e-06,8.330681928597760688e-06,8.332175512826278663e-06,8.333217343947652012e-06,8.333913951025229139e-06,8.334367616574800408e-06
9.090000000000000568e+01,8.323701373186276342e-06,8.326222166843422201e-06,8.328663847589901081e-06,8.330677641971151459e-06,8.332172029196227570e-06,8.333214504385733079e-06,8.333911521163361869e-06,8.334365406814647770e-06
9.100000000000000000e+01,8.323697881035263535e-06,8.326217071336072806e-06,8.328658859968474104e-06,8.330673360978924080e-06,8.332168547453555618e-06,8.333211665156881054e-06,8.333909091773339384e-06,8.334363198192473732e-06
9.110000000000000853e+01,8.323694413836513206e-06,8.326211995784982278e-06,8.328653884448478095e-06,8.330669085648834127e-06,8.332165067570507233e-06,8.333208826261095936e-06,8.333906662938428411e-06,8.334360990597255991e-06
9.120000000000000284e+01,8.323690971562269780e-06,8.326206940162395043e-06,8.328648921057668630e-06,8.330664816064148326e-06,8.332161589574837990e-06,8.333205987809400028e-06,8.333904234797406829e-06,8.334358783779194368e-06
9.130000000000001137e+01,8.323687554018244228e-06,8.326201904440555523e-06,8.328643969796045710e-06,8.330660552197111102e-06,8.332158113522059040e-06,8.333203149746282179e-06,8.333901807461296940e-06,8.334356577738288863e-06
9.140000000000000568e+01,8.323684161148925398e-06,8.326196888563952569e-06,8.328639030663609333e-06,8.330656294130989181e-06,8.332154639384414807e-06,8.333200312155009115e-06,8.333899381041121046e-06,8.334354372335761596e-06
9.150000000000000000e+01,8.323680792843290988e-06,8.326191892504830605e-06,8.328634103715870651e-06,8.330652041810271413e-06,8.332151167245172019e-06,8.333197475118847564e-06,8.333896955675657026e-06,8.334352167543856993e-06
9.160000000000000853e+01,8.323677448962563119e-06,8.326186916179922903e-06,8.328629188897318514e-06,8.330647795345980100e-06,8.332147697048819524e-06,8.333194638637797524e-06,8.333894531392660454e-06,8.334349963390330629e-06
9.170000000000000284e+01,8.323674129451230641e-06,8.326181959589229464e-06,8.328624286263464072e-06,8.330643554710359666e-06,8.332144228934135199e-06,8.333191802711858998e-06,8.333892108303153634e-06,8.334347759930693655e-06
9.180000000000001137e+01,8.323670834142760100e-06,8.326177022649483561e-06,8.328619395786551749e-06,8.330639319958921263e-06,8.332140762845607895e-06,8.333188967452054285e-06,8.333889686545914444e-06,8.334345557220457223e-06
9.190000000000000568e+01,8.323667562981640344e-06,8.326172105360685194e-06,8.328614517466581546e-06,8.330635091119420466e-06,8.332137298838748762e-06,8.333186132886138964e-06,8.333887266093187307e-06,8.334343355370643636e-06
9.200000000000000000e+01,8.323664315829093496e-06,8.326167207695078787e-06,8.328609651331309038e-06,8.330630868219612850e-06,8.332133836885802225e-06,8.333183299014113032e-06,8.333884847000483376e-06,8.334341154547786346e-06
9.210000000000000853e+01,8.323661092574097253e-06,8.326162329569397613e-06,8.328604797408489802e-06,8.330626651259498416e-06,8.332130377097790586e-06,8.333180465919243218e-06,8.333882429323313801e-06,8.334338954862907656e-06
9.220000000000000284e+01,8.323657893105629313e-06,8.326157470955886097e-06,8.328599955614857109e-06,8.330622440294588316e-06,8.332126919419202693e-06,8.333177633629285097e-06,8.333880013061678582e-06,8.334336756538052171e-06
9.230000000000001137e+01,8.323654717284911797e-06,8.326152631826788664e-06,8.328595126033677687e-06,8.330618235324882548e-06,8.332123463961060850e-06,8.333174802144238669e-06,8.333877598160066569e-06,8.334334559684242194e-06
9.240000000000000568e+01,8.323651565111944706e-06,8.326147812071083010e-06,8.328590308664951536e-06,8.330614036405892264e-06,8.332120010723365056e-06,8.333171971464103933e-06,8.333875184646233336e-06,8.334332364551277905e-06
9.250000000000000000e+01,8.323648436392439010e-06,8.326143011744280287e-06,8.328585503508678656e-06,8.330609843537617465e-06,8.332116559650604160e-06,8.333169141672147617e-06,8.333872772436912157e-06,8.334330171194670456e-06
9.260000000000000853e+01,8.323645331043127982e-06,8.326138230735358192e-06,8.328580710537103471e-06,8.330605656775569301e-06,8.332113110909311615e-06,8.333166312796125297e-06,8.333870361504347457e-06,8.334327979864220026e-06
9.270000000000000284e+01,8.323642248952989320e-06,8.326133469044316726e-06,8.328575929805737132e-06,8.330601476119747772e-06,8.332109664416220696e-06,8.333163484725014669e-06,8.333867951793028084e-06,8.334325790670948919e-06
9.280000000000001137e+01,8.323639189955489570e-06,8.326128726587889162e-06,8.328571161203557338e-06,8.330597301570152879e-06,8.332106220199086977e-06,8.333160657597593612e-06,8.333865543164176160e-06,8.334323603781390588e-06
9.290000000000000568e+01,8.323636154078384308e-06,8.326124003338319923e-06,8.328566404841586390e-06,8.330593133210051349e-06,8.332102778368932761e-06,8.333157831358350975e-06,8.333863135617791684e-06,8.334321419195545033e-06
9.300000000000000000e+01,8.323633141099628929e-06,8.326119299267853435e-06,8.328561660719824289e-06,8.330588971039443180e-06,8.332099338898002472e-06,8.333155006007286758e-06,8.333860728987341204e-06,8.334319237052190132e-06
9.310000000000000853e+01,8.323630150963712282e-06,8.326114614348734122e-06,8.328556928727248732e-06,8.330584815058328374e-06,8.332095901758540535e-06,8.333152181544400960e-06,8.333858323272824720e-06,8.334317057351325886e-06
9.320000000000000284e+01,8.323627183559612064e-06,8.326109948469939681e-06,8.328552209002637596e-06,8.330580665349973657e-06,8.332092467089324828e-06,8.333149357997449158e-06,8.333855918363219928e-06,8.334314880203974596e-06
9.330000000000001137e+01,8.323624238804061548e-06,8.326105301659225688e-06,8.328547501490479732e-06,8.330576521886623453e-06,8.332089034807088623e-06,8.333146535310920200e-06,8.333853514119748951e-06,8.334312705443602809e-06
9.340000000000000568e+01,8.323621316586038432e-06,8.326100673833325416e-06,8.328542806218530714e-06,8.330572384668277763e-06,8.332085604995098649e-06,8.333143713540325237e-06,8.333851110514656213e-06,8.334310533153477252e-06
9.350000000000000000e+01,8.323618416794520414e-06,8.326096064964483290e-06,8.328538123103523816e-06,8.330568253750447738e-06,8.332082177708866055e-06,8.333140892657908694e-06,8.333848707520186139e-06,8.334308363222575622e-06
9.360000000000000853e+01,8.323615539290729615e-06,8.326091474969432582e-06,8.328533452256481340e-06,8.330564129160888953e-06,8.332078752892879692e-06,8.333138072635914995e-06,8.333846305025316425e-06,8.334306195623142344e-06
9.370000000000000284e+01,8.323612684019154884e-06,8.326086903903684444e-06,8.328528793538625408e-06,8.330560010955112560e-06,8.332075330658161860e-06,8.333135253502099715e-06,8.333843902974535922e-06,8.334304030160888388e-06
9.380000000000001137e+01,8.323609850868773918e-06,8.326082351600705422e-06,8.328524147088733898e-06,8.330555899049851831e-06,8.332071910976956985e-06,8.333132435284218431e-06,8.333841501395600204e-06,8.334301866808058179e-06
9.390000000000000568e+01,8.323607039728564416e-06,8.326077818116006668e-06,8.328519512823540083e-06,8.330551793556129070e-06,8.332068493877020643e-06,8.333129617899004415e-06,8.333839100232998121e-06,8.334299705370362688e-06
9.400000000000000000e+01,8.323604250459748499e-06,8.326073303366321454e-06,8.328514890798555115e-06,8.330547694473944276e-06,8.332065079413863984e-06,8.333126801401968820e-06,8.333836699542240822e-06,8.334297545820046338e-06
9.410000000000000853e+01,8.323601483062326167e-06,8.326068807268383054e-06,8.328510280958267842e-06,8.330543601858808600e-06,8.332061667615242584e-06,8.333123985820867219e-06,8.333834299267817158e-06,8.334295387935064525e-06
9.420000000000000284e+01,8.323598737369763967e-06,8.326064329822191468e-06,8.328505683358189415e-06,8.330539515655210892e-06,8.332058258453400867e-06,8.333121171127944038e-06,8.333831899465238280e-06,8.334293231576639371e-06
9.430000000000001137e+01,8.323596013271039595e-06,8.326059870999991119e-06,8.328501097942808684e-06,8.330535435946417877e-06,8.332054851983849986e-06,8.333118357323199277e-06,8.333829500162259762e-06,8.334291076633748574e-06
9.440000000000000568e+01,8.323593310710641902e-06,8.326055430718515282e-06,8.328496524739881224e-06,8.330531362732429557e-06,8.332051448234345514e-06,8.333115544434388511e-06,8.333827101386637182e-06,8.334288923078636557e-06
9.450000000000000000e+01,8.323590629522037432e-06,8.326051009005519532e-06,8.328491963749407034e-06,8.330527295985490355e-06,8.332048047232643029e-06,8.333112732517022891e-06,8.333824703221637265e-06,8.334286770689258717e-06
9.460000000000000853e+01,8.323587969649715035e-06,8.326046605722225991e-06,8.328487414943630540e-06,8.330523235816622574e-06,8.332044648978742529e-06,8.333109921515591267e-06,8.333822305667260011e-06,8.334284619437859476e-06
9.470000000000000284e+01,8.323585331010407984e-06,8.326042220840879082e-06,8.328482878350307317e-06,8.330519182225826214e-06,8.332041253555910743e-06,8.333107111541115941e-06,8.333819908834527723e-06,8.334282469241172109e-06
9.480000000000001137e+01,8.323582713465338401e-06,8.326037854389234383e-06,8.328478353941681789e-06,8.330515135185345699e-06,8.332037860908636517e-06,8.333104302510330186e-06,8.333817512778951553e-06,8.334280320071441039e-06
9.490000000000000568e+01,8.323580116958995134e-06,8.326033506256269590e-06,8.328473841745509532e-06,8.330511094695181029e-06,8.332034471092431005e-06,8.333101494506500728e-06,8.333815117556042651e-06,8.334278171817643965e-06
9.500000000000000000e+01,8.323577541352600306e-06,8.326029176414229127e-06,8.328469341734034970e-06,8.330507060866354507e-06,8.332031084135049781e-06,8.333098687557383144e-06,8.333812723276823320e-06,8.334276024590803189e-06
9.510000000000000853e+01,8.323574986590642766e-06,8.326024864835357420e-06,8.328464853907258103e-06,8.330503033615599406e-06,8.332027700092003997e-06,8.333095881662977433e-06,8.333810329913537984e-06,8.334273878279896408e-06
9.520000000000000284e+01,8.323572452534344635e-06,8.326020571436387741e-06,8.328460378265178932e-06,8.330499013053938029e-06,8.332024318963293652e-06,8.333093076906550323e-06,8.333807937577208946e-06,8.334271732968190349e-06
9.530000000000001137e+01,8.323569939100439186e-06,8.326016296161808938e-06,8.328455914807797456e-06,8.330494999153614799e-06,8.332020940665652020e-06,8.333090273260346237e-06,8.333805546295591782e-06,8.334269588600173861e-06
9.540000000000000568e+01,8.323567446205659692e-06,8.326012039039376589e-06,8.328451463535113675e-06,8.330490991914629717e-06,8.332017565365612555e-06,8.333087470779876327e-06,8.333803156151953218e-06,8.334267445342380398e-06
9.550000000000000000e+01,8.323564973738983852e-06,8.326007799985823965e-06,8.328447024419372013e-06,8.330486991392493934e-06,8.332014193035419680e-06,8.333084669465140593e-06,8.333800767090782102e-06,8.334265303167054384e-06
9.560000000000000853e+01,8.323562521589389362e-06,8.326003578945639916e-06,8.328442597488328047e-06,8.330482997559451874e-06,8.332010823675073397e-06,8.333081869371650185e-06,8.333798379223100738e-06,8.334263162185218121e-06
9.570000000000000284e+01,8.323560089673609497e-06,8.325999375918824441e-06,8.328438182686470626e-06,8.330479010526525840e-06,8.332007457340084855e-06,8.333079070527160681e-06,8.333795992548909126e-06,8.334261022480138337e-06
9.580000000000001137e+01,8.323557677936133103e-06,8.325995190794355238e-06,8.328433780069310899e-06,8.330475030154937954e-06,8.332004093974942904e-06,8.333076272903916504e-06,8.333793606984940538e-06,8.334258884024059455e-06
9.590000000000000568e+01,8.323555286265937880e-06,8.325991023599987884e-06,8.328429389609093292e-06,8.330471056611221670e-06,8.332000733718425423e-06,8.333073476585184380e-06,8.333791222642217278e-06,8.334256746983514930e-06
9.600000000000000000e+01,8.323552914496490374e-06,8.325986874224700074e-06,8.328425011278062229e-06,8.330467089867621411e-06,8.331997376542776834e-06,8.333070681570964311e-06,8.333788839437472618e-06,8.334254611358504761e-06
9.610000000000000853e+01,8.323550562600035008e-06,8.325982742668491809e-06,8.328420645076217710e-06,8.330463129896381602e-06,8.331994022392485988e-06,8.333067887833500720e-06,8.333786457370706557e-06,8.334252477260051251e-06
9.620000000000000284e+01,8.323548230548816207e-06,8.325978628848096363e-06,8.328416291031315311e-06,8.330459176753013395e-06,8.331990671378575186e-06,8.333065095400549183e-06,8.333784076441919098e-06,8.334250344715909975e-06
9.630000000000001137e+01,8.323545918120789366e-06,8.325974532763513736e-06,8.328411949060088304e-06,8.330455230409761214e-06,8.331987323528800005e-06,8.333062304355376426e-06,8.333781696595599087e-06,8.334248213753836509e-06
9.640000000000000568e+01,8.323543625260443335e-06,8.325970454303721624e-06,8.328407619273558993e-06,8.330451290949891785e-06,8.331983978787649292e-06,8.333059514670226875e-06,8.333779317776235374e-06,8.334246084401586430e-06
9.650000000000000000e+01,8.323541351912266961e-06,8.325966393496475604e-06,8.328403301588460650e-06,8.330447358317893958e-06,8.331980637210634200e-06,8.333056726345100529e-06,8.333776939983827958e-06,8.334243956714670887e-06
9.660000000000000853e+01,8.323539097965237943e-06,8.325962350286264524e-06,8.328398996004793275e-06,8.330443432597034459e-06,8.331977298825510303e-06,8.333053939379997388e-06,8.333774563107354538e-06,8.334241830693089881e-06
9.670000000000000284e+01,8.323536863280578402e-06,8.325958324562066082e-06,8.328394702522556869e-06,8.330439513731802137e-06,8.331973963660033178e-06,8.333051153774917452e-06,8.333772187202326265e-06,8.334239706364598987e-06
9.680000000000001137e+01,8.323534647858288338e-06,8.325954316323880278e-06,8.328390421141751432e-06,8.330435601805463719e-06,8.331970631714202824e-06,8.333048369585371873e-06,8.333769812129965260e-06,8.334237583645931480e-06
9.690000000000000568e+01,8.323532451559589873e-06,8.325950325543951536e-06,8.328386151862376963e-06,8.330431696818019205e-06,8.331967302988019242e-06,8.333045586755849499e-06,8.333767437918027099e-06,8.334235462537087358e-06
9.700000000000000000e+01,8.323530274301216281e-06,8.325946352139013129e-06,8.328381894628922311e-06,8.330427798713957444e-06,8.331963977620260309e-06,8.333042805369617056e-06,8.333765064483245055e-06,8.334233343038066621e-06
9.710000000000000853e+01,8.323528115972145258e-06,8.325942396109065058e-06,8.328377649496898627e-06,8.330423907604300737e-06,8.331960655472148147e-06,8.333040025398918971e-06,8.333762691881130280e-06,8.334231225065602544e-06
9.720000000000000284e+01,8.323525976489110079e-06,8.325938457343085020e-06,8.328373416438550336e-06,8.330420023461293511e-06,8.331957336654705060e-06,8.333037246788244090e-06,8.333760320000660471e-06,8.334229108591939550e-06
9.730000000000001137e+01,8.323523855741088440e-06,8.325934535868828590e-06,8.328369195398366287e-06,8.330416146257180188e-06,8.331954021167931046e-06,8.333034469593103566e-06,8.333757948869591203e-06,8.334226993506055337e-06
9.740000000000000568e+01,8.323521753672569190e-06,8.325930631630784617e-06,8.328364986431857631e-06,8.330412276047471920e-06,8.331950709039581682e-06,8.333031693813497398e-06,8.333755578460166902e-06,8.334224879835705480e-06
9.750000000000000000e+01,8.323519670228041178e-06,8.325926744517930800e-06,8.328360789511268791e-06,8.330408412887679859e-06,8.331947400269656967e-06,8.333028919504936738e-06,8.333753208800143142e-06,8.334222767442112101e-06
9.760000000000000853e+01,8.323517605240970951e-06,8.325922874530267137e-06,8.328356604608844194e-06,8.330404556694537277e-06,8.331944094885912477e-06,8.333026146584154858e-06,8.333750839834008772e-06,8.334220656325275201e-06
9.770000000000000284e+01,8.323515558683602933e-06,8.325919021667793629e-06,8.328352431752339413e-06,8.330400707579066477e-06,8.331940792916103788e-06,8.333023375134418487e-06,8.333748471645030520e-06,8.334218546429683627e-06
9.780000000000001137e+01,8.323513530417159245e-06,8.325915185791732398e-06,8.328348270913998874e-06,8.330396865485756308e-06,8.331937494387986476e-06,8.333020605100216471e-06,8.333746104177697234e-06,8.334216437672070654e-06
9.790000000000000568e+01,8.323511520413884313e-06,8.325911366929839019e-06,8.328344122093822577e-06,8.330393030442362345e-06,8.331934199301560540e-06,8.333017836592571115e-06,8.333743737487520065e-06,8.334214330024680706e-06
9.800000000000000000e+01,8.323509528562755833e-06,8.325907564998846766e-06,8.328339985236299370e-06,8.330389202476640165e-06,8.331930907656825980e-06,8.333015069528215690e-06,8.333741371602254588e-06,8.334212223487513782e-06
9.810000000000000853e+01,8.323507554724995927e-06,8.325903779943244487e-06,8.328335860396940404e-06,8.330385381588589766e-06,8.331927619481538372e-06,8.333012303962661349e-06,8.333739006549656381e-06,8.334210117949547580e-06
9.820000000000000284e+01,8.323505598872849021e-06,8.325900011763032182e-06,8.328331747492478954e-06,8.330381567778211149e-06,8.331924334831208867e-06,8.333009539868152515e-06,8.333736642357481017e-06,8.334208013438537677e-06
9.830000000000001137e+01,8.323503660895292811e-06,8.325896260402698701e-06,8.328327646578426169e-06,8.330377761073259890e-06,8.331921053705837465e-06,8.333006777272444765e-06,8.333734279053484073e-06,8.334205909954484071e-06
9.840000000000000568e+01,8.323501740709060570e-06,8.325892525778977316e-06,8.328323557627026474e-06,8.330373961473735989e-06,8.331917776105424167e-06,8.333004016258804825e-06,8.333731916693176700e-06,8.334203807469631187e-06
9.850000000000000000e+01,8.323499838230885572e-06,8.325888807891868026e-06,8.328319480610524295e-06,8.330370169035150596e-06,8.331914502085480123e-06,8.333001256827232694e-06,8.333729555332070049e-06,8.334201706011734601e-06
9.860000000000000853e+01,8.323497953377501091e-06,8.325885106658104107e-06,8.328315415528919630e-06,8.330366383701992561e-06,8.331911231618249758e-06,8.332998498922217223e-06,8.333727194942408545e-06,8.334199605553038737e-06
9.870000000000000284e+01,8.323496086065640398e-06,8.325881422077685556e-06,8.328311362409968055e-06,8.330362605502017459e-06,8.331907964759244223e-06,8.332995742654780713e-06,8.333724835607458914e-06,8.334197506176810322e-06
9.880000000000001137e+01,8.323494236212036768e-06,8.325877754067345649e-06,8.328307321198158419e-06,8.330358834518492017e-06,8.331904701480707942e-06,8.332992987941656438e-06,8.333722477382732308e-06,8.334195407855293780e-06
9.890000000000000568e+01,8.323492403733423473e-06,8.325874102599328808e-06,8.328303291865735147e-06,8.330355070640393933e-06,8.331901441810396491e-06,8.332990234893866699e-06,8.333720120240473150e-06,8.334193310644000263e-06
9.900000000000000000e+01,8.323490588491022635e-06,8.325870467645879458e-06,8.328299274440453814e-06,8.330351313950989933e-06,8.331898185831576598e-06,8.332987483511411497e-06,8.333717764208437018e-06,8.334191214487418620e-06
9.910000000000000853e+01,8.323488790512589830e-06,8.325866849123730873e-06,8.328295268922314420e-06,8.330347564478035594e-06,8.331894933488737109e-06,8.332984733766535257e-06,8.333715409286623910e-06,8.334189119552082303e-06
9.920000000000000284e+01,8.323487009631591604e-06,8.325863246977371901e-06,8.328291275255805814e-06,8.330343822166019763e-06,8.331891684837389178e-06,8.332981985742504705e-06,8.333713055558300553e-06,8.334187025810235738e-06
9.930000000000001137e+01,8.323485245764761231e-06,8.325859661206802542e-06,8.328287293468683572e-06,8.330340087070453592e-06,8.331888439849777228e-06,8.332979239383808689e-06,8.333710702940200221e-06,8.334184933289634500e-06
9.940000000000000568e+01,8.323483498884343135e-06,8.325856091728756070e-06,8.328283323533192117e-06,8.330336359191337081e-06,8.331885198581412411e-06,8.332976494773713938e-06,8.333708351515589641e-06,8.334182841990278590e-06
9.950000000000000000e+01,8.323481768879315013e-06,8.325852538543232484e-06,8.328279365421575875e-06,8.330332638528670230e-06,8.331881961032294726e-06,8.332973751912220450e-06,8.333706001284468812e-06,8.334180752023190308e-06
9.960000000000000853e+01,8.323480055610898987e-06,8.325849001539209482e-06,8.328275419106079269e-06,8.330328925110208615e-06,8.331878727202424173e-06,8.332971010799328226e-06,8.333703652219082159e-06,8.334178663360614081e-06
9.970000000000000284e+01,8.323478359051339481e-06,8.325845480772198215e-06,8.328271484669969027e-06,8.330325218963707812e-06,8.331875497175067480e-06,8.332968271490548418e-06,8.333701304319429681e-06,8.334176576002549908e-06
9.980000000000001137e+01,8.323476679172880921e-06,8.325841976075665229e-06,8.328267562002222846e-06,8.330321520033656668e-06,8.331872270866957919e-06,8.332965533958125448e-06,8.333698957585511380e-06,8.334174489976753364e-06
9.990000000000000568e+01,8.323475015781234276e-06,8.325838487532877252e-06,8.328263651130596301e-06,8.330317828375566336e-06,8.331869048389117793e-06,8.332962798229814894e-06,8.333696611961816103e-06,8.334172405338735601e-06
1.000000000000000000e+02,8.323473368904155123e-06,8.325835014977300830e-06,8.328259752027333818e-06,8.330314143989436815e-06,8.331865829686035951e-06,8.332960064333372330e-06,8.333694267503855002e-06,8.334170321949718740e-06


==> Code/NL_MSD/Data/constant/Plot/GMG_POD_output_error.dat <==
6.000000000000000000e+00,5.016895884813738632e-02
8.000000000000000000e+00,3.379875897630160025e-02
1.000000000000000000e+01,2.287667056211155694e-02
1.200000000000000000e+01,1.554911110927358758e-02
1.400000000000000000e+01,1.045807784820142368e-02
1.600000000000000000e+01,6.830072859122730822e-03
1.800000000000000000e+01,4.284476111459442106e-03
2.000000000000000000e+01,2.615581351020568150e-03


==> Code/NL_MSD/Data/constant/Plot/GMG_POD_state_error.dat <==
6.000000000000000000e+00,4.010016303620145273e-02
8.000000000000000000e+00,2.523298927196918409e-02
1.000000000000000000e+01,1.664959216345969148e-02
1.200000000000000000e+01,1.113306608981390507e-02
1.400000000000000000e+01,7.452531188999397815e-03
1.600000000000000000e+01,4.969416490344929528e-03
1.800000000000000000e+01,3.300317075695548882e-03
2.000000000000000000e+01,2.196485210256999068e-03


==> Code/NL_MSD/Data/constant/Plot/Gugercin_energy_dif.dat <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,2.758504971471261039e-07,4.270775234740784093e-07,5.603626698308903689e-07,6.525314053262440521e-07,7.043175761306573646e-07,7.307209368805442988e-07,7.444451821264273090e-07,7.523059830388616380e-07
2.000000000000000111e-01,5.515804249885019245e-07,8.593782729014054099e-07,1.126534860467801014e-06,1.308690045742675158e-06,1.411810118863509689e-06,1.466297113269763745e-06,1.496072207578675586e-06,1.513536100216913359e-06
3.000000000000000444e-01,8.258704951439983723e-07,1.292943655385051443e-06,1.691787697674828814e-06,1.959406004619402588e-06,2.111078227383921815e-06,2.193016663370835257e-06,2.239235835659445813e-06,2.266784738188220416e-06
4.000000000000000222e-01,1.097519509812887794e-06,1.724232761135478776e-06,2.250369094784860301e-06,2.597288666884696126e-06,2.793099895632292023e-06,2.900133380876936541e-06,2.961651199529590048e-06,2.998674304254361181e-06
5.000000000000000000e-01,1.365445355122407245e-06,2.150134261172707102e-06,2.797503518487342265e-06,3.216593902855460871e-06,3.451196681510384167e-06,3.579882366856772984e-06,3.654504288975503074e-06,3.699588411431808618e-06
6.000000000000000888e-01,1.628684179169650179e-06,2.567963580547483388e-06,3.329347017800096545e-06,3.813101933019776620e-06,4.080851144232569821e-06,4.227278352986207650e-06,4.312276964860844736e-06,4.363560797377650504e-06
7.000000000000000666e-01,1.886387960133814904e-06,2.975447337447525206e-06,3.842905656893820781e-06,4.383924862891189038e-06,4.679406794945006193e-06,4.839738437480134697e-06,4.932334395558199500e-06,4.987868686918430459e-06
8.000000000000000444e-01,2.137820676977313528e-06,3.370697358882462349e-06,4.335926878516326455e-06,4.927265896106512895e-06,5.245687682766439052e-06,5.416581328626895835e-06,5.514339221695467152e-06,5.572402771573709175e-06
9.000000000000000222e-01,2.382353296752142639e-06,3.752176753811227276e-06,4.806774020327427011e-06,5.442153563251775003e-06,5.779577391634477170e-06,5.958460334006833968e-06,6.059565776171237789e-06,6.118900016131552724e-06
1.000000000000000000e+00,2.619457789302922016e-06,4.118660553151026402e-06,5.254294184921649673e-06,5.928173894067969955e-06,6.281596631800947031e-06,6.466787270010361174e-06,6.570189230872196078e-06,6.630129741316630708e-06
1.100000000000000089e+00,2.848700373166753591e-06,4.469193331177673603e-06,5.677688962097923210e-06,6.385221391441014971e-06,6.752514981186660825e-06,6.943199609219484481e-06,7.048619219003279812e-06,7.109118568767369348e-06
1.200000000000000178e+00,3.069734186628885267e-06,4.803046028491620573e-06,6.076396214807423986e-06,6.813286152354785900e-06,7.193026093358441571e-06,7.389114276831493938e-06,7.496936408394900414e-06,7.558487310515248081e-06
1.300000000000000044e+00,3.282291565992337748e-06,5.119673929969165843e-06,6.449989412333698158e-06,7.212289865012131568e-06,7.603507466604885606e-06,7.805399555798437847e-06,7.916475130134411134e-06,7.979954667812873617e-06
1.400000000000000133e+00,3.486176099928286684e-06,5.418677438507723404e-06,6.798098999442024615e-06,7.581978132325346495e-06,7.983876448728081596e-06,8.192182758282647720e-06,8.307577155396757979e-06,8.374040832934484535e-06
1.500000000000000000e+00,3.681254614818982307e-06,5.699766950756444267e-06,7.120358211424064263e-06,7.921871123932680558e-06,8.333544419012600679e-06,8.548796975340038767e-06,8.669522813794204585e-06,8.739980989892846136e-06
1.600000000000000089e+00,3.867449231613560162e-06,5.962732803609441246e-06,7.416373751719133531e-06,8.231269435270572449e-06,8.651461944617685335e-06,8.873856653381865384e-06,9.000627608655477341e-06,9.075836464570233297e-06
1.700000000000000178e+00,4.044729620517138052e-06,6.207420934540739885e-06,7.685719982017478330e-06,8.509307670023866926e-06,8.936239977406189305e-06,9.165440195841798032e-06,9.298476939822736959e-06,9.378771901177949261e-06
1.800000000000000044e+00,4.213105565413054893e-06,6.433714593930169034e-06,7.927953832204646945e-06,8.755044991053898690e-06,9.186326492251206677e-06,9.421349262807819647e-06,9.560259870288953521e-06,9.645452065906810063e-06
1.900000000000000133e+00,4.372619936094746321e-06,6.641522168803360576e-06,8.142646573656639464e-06,8.967579894960525655e-06,9.400214773595295947e-06,9.639409613254861647e-06,9.783156044786221056e-06,9.872502971335333360e-06
2.000000000000000000e+00,4.523342152369571462e-06,6.830770927171696955e-06,8.329427924242543968e-06,9.146175794371921852e-06,9.576658945290549008e-06,9.817777453453684078e-06,9.964728330611426210e-06,1.005697963044061005e-05
2.100000000000000089e+00,4.665362210519875125e-06,7.001406271080982263e-06,8.488037645051210722e-06,9.290384536096447238e-06,9.714874126355577122e-06,9.955218114533672530e-06,1.010327734278677891e-05,1.019678680814041852e-05
2.200000000000000178e+00,4.798785328937599237e-06,7.153395895149756295e-06,8.618379801234466592e-06,9.400156527911845972e-06,9.814702346366312169e-06,1.005132985677781310e-05,1.019812198304161435e-05,1.029100880631760029e-05
2.300000000000000266e+00,4.923727256227888871e-06,7.286738086529839786e-06,8.720575137240171859e-06,9.475928409061976782e-06,9.876730458237975574e-06,1.010669374300592754e-05,1.024978122050271973e-05,1.034011810044539736e-05
2.400000000000000355e+00,5.040310271460426289e-06,7.401473273788410773e-06,8.795007503174107066e-06,9.518681875444155727e-06,9.902352056314657480e-06,1.012293972376537843e-05,1.026004502821444703e-05,1.034604860216011002e-05
2.500000000000000000e+00,5.148659892784037545e-06,7.497697838908592982e-06,8.842360913134672540e-06,9.529970075196694812e-06,9.893771180428945211e-06,1.010272821261141984e-05,1.023193504980958457e-05,1.031213535698273509e-05
2.600000000000000089e+00,5.248902297068022693e-06,7.575579151752713514e-06,8.863644574974571810e-06,9.511910688008752557e-06,9.853950802955237231e-06,1.004965452834974404e-05,1.016956675586357106e-05,1.024293666410016485e-05
2.700000000000000178e+00,5.341162440141485751e-06,7.635370772690955321e-06,8.860204067749968826e-06,9.467147218518608132e-06,9.786513354490336547e-06,9.968089926311145266e-06,1.007793346053699468e-05,1.014396541678362629e-05
2.800000000000000266e+00,5.425562854282153791e-06,7.677426799111014555e-06,8.833717723788145348e-06,9.398782058731014466e-06,9.695603616090807397e-06,9.862977129130451326e-06,9.962637965237573778e-06,1.002136300285415282e-05
2.900000000000000355e+00,5.502223087359460474e-06,7.702214404887129662e-06,8.786178163548361009e-06,9.310286446572411945e-06,9.585726126016408388e-06,9.739600203052985183e-06,9.829599618787175641e-06,9.881551131789290121e-06
3.000000000000000000e+00,5.571259736779181349e-06,7.710323736903786085e-06,8.719859794134240949e-06,9.205393542687130559e-06,9.461569875463329837e-06,9.603348471606126813e-06,9.684763497174592173e-06,9.730894830370720450e-06
3.100000000000000089e+00,5.632787020880096474e-06,7.702474484177698755e-06,8.637273874591115674e-06,9.087981463090123724e-06,9.327832645142884738e-06,9.459492261593323292e-06,9.533834790800659043e-06,9.575404399301754022e-06
3.200000000000000178e+00,5.686917821817218111e-06,7.679518615969632700e-06,8.541113428003899166e-06,8.961953252093618483e-06,9.189056051593647023e-06,9.312985084937268343e-06,9.382056105077668517e-06,9.420496452097748552e-06
3.300000000000000266e+00,5.733765126231422926e-06,7.642438985558386300e-06,8.434190799288567020e-06,8.831120479568972670e-06,9.049480434831363995e-06,9.168302853645310391e-06,9.234039049526091003e-06,9.270825455524704661e-06
3.400000000000000355e+00,5.773443784796820910e-06,7.592343705505738560e-06,8.319370983524837504e-06,8.699096435629480317e-06,8.912926334980753040e-06,9.029326362887911406e-06,9.093654983664475888e-06,9.130188573965025700e-06
3.500000000000000000e+00,5.806072507883938694e-06,7.530456406040948736e-06,8.199503961336604418e-06,8.569203831555738393e-06,8.782706680247887032e-06,8.899268969750698255e-06,8.963983765163802131e-06,9.001499014513539287e-06
3.600000000000000089e+00,5.831776013062381359e-06,7.458102679987893557e-06,8.077359170957296164e-06,8.444400580726388328e-06,8.661571144109522780e-06,8.780647489331147582e-06,8.847314317945997875e-06,8.886817146431733039e-06
3.700000000000000178e+00,5.850687240538735012e-06,7.376693185030119837e-06,7.955564937005624171e-06,8.327225735781443317e-06,8.551681625898824302e-06,8.675291105977520068e-06,8.745187153810785041e-06,8.787424820879546905e-06
3.800000000000000266e+00,5.862949555133882551e-06,7.287704009010728678e-06,7.836555197173605825e-06,8.219766126294630881e-06,8.454615654258229585e-06,8.584380762921908770e-06,8.658466827939081956e-06,8.703926667836744957e-06
3.900000000000000355e+00,5.868718857649640741e-06,7.192655001446793261e-06,7.722525268915106378e-06,8.123642809268125098e-06,8.371392871462865481e-06,8.508510175945713239e-06,8.587431717277382859e-06,8.636362578683456914e-06
4.000000000000000000e+00,5.868165534644170789e-06,7.093086831203368470e-06,7.615397735572654314e-06,8.040015238219497262e-06,8.302518748948273242e-06,8.447759352731704086e-06,8.531869365838856689e-06,8.584317774784633315e-06
4.100000000000000533e+00,5.861476183106201221e-06,6.990537546793657020e-06,7.516798864650592327e-06,7.969600175020824517e-06,8.248039366958240248e-06,8.401772225816173112e-06,8.491167694201634530e-06,8.547020340728475607e-06
4.200000000000000178e+00,5.848855055497897970e-06,6.886519394526738336e-06,7.428045354558945879e-06,7.912701869937713295e-06,8.207601444792933520e-06,8.369831558911397518e-06,8.464395263932389391e-06,8.523420295784150946e-06
4.299999999999999822e+00,5.830525180168522059e-06,6.782496595098691516e-06,7.350140683815009623e-06,7.869249931494529116e-06,8.180512733879652387e-06,8.350926409101191994e-06,8.450367088474325383e-06,8.512248581751119536e-06
4.400000000000000355e+00,5.806729122863341086e-06,6.679864697753390423e-06,7.283779938905415863e-06,7.838841561786866197e-06,8.165799216270502869e-06,8.343809805189117412e-06,8.447695730072479758e-06,8.512058188279297832e-06
4.500000000000000000e+00,5.777729365582032206e-06,6.579932029187815501e-06,7.229361737623452022e-06,7.820785367682742129e-06,8.162257075184850552e-06,8.347046596182336464e-06,8.454830185883333016e-06,8.521252541859869467e-06
4.600000000000000533e+00,5.743808289816049184e-06,6.483903639664667651e-06,7.187005744124438933e-06,7.814144671198716696e-06,8.168498894942088917e-06,8.359053321981696483e-06,8.470086999468398603e-06,8.538107932424057744e-06
4.700000000000000178e+00,5.705267761883792144e-06,6.392868027862291802e-06,7.156574277083702085e-06,7.817779020121221056e-06,8.182994802182277927e-06,8.378133220606279186e-06,8.491678923942466706e-06,8.560797013125107102e-06
4.800000000000000711e+00,5.662428327592172739e-06,6.307786805966400512e-06,7.137696621443631595e-06,7.830383335832163949e-06,8.204110124917368685e-06,8.402509979495501047e-06,8.517746260551170567e-06,8.587419361754528024e-06
4.900000000000000355e+00,5.615628033216191195e-06,6.229487351700618847e-06,7.129794840129294320e-06,7.850524744314191228e-06,8.230141537852314615e-06,8.430363556168052330e-06,8.546394817902230878e-06,8.616043000061329726e-06
5.000000000000000000e+00,5.565220897311637382e-06,6.158658390374369129e-06,7.132110116277179390e-06,7.876677560490763508e-06,8.259353578636899340e-06,8.459870446900913388e-06,8.575742544470604800e-06,8.644758037844660348e-06
5.100000000000000533e+00,5.511575065567791976e-06,6.095848359286698548e-06,7.143728910995184034e-06,7.907257111808979611e-06,8.290016927488264020e-06,8.489249381921776250e-06,8.603974637646019663e-06,8.671740724424531477e-06
5.200000000000000178e+00,5.455070686357504917e-06,6.041466332915024218e-06,7.163608471754887019e-06,7.940653099126546155e-06,8.320449064793192240e-06,8.516811837369978044e-06,8.629404722895403501e-06,8.695323632040841133e-06
5.300000000000000711e+00,5.396097549528744430e-06,5.995785229922709347e-06,7.190601453462355797e-06,7.975263032394819263e-06,8.349057009842536514e-06,8.541015253783409977e-06,8.650537890068227265e-06,8.714065866843173636e-06
5.400000000000000355e+00,5.335052534074721797e-06,5.958946983724427993e-06,7.223479601629889668e-06,8.009525991449842341e-06,8.374380954787041809e-06,8.560515680555019769e-06,8.666130251015757846e-06,8.726816369371975801e-06
5.500000000000000000e+00,5.272336912656369612e-06,5.930969335887076310e-06,7.260956586511643773e-06,8.041956603210137500e-06,8.395136877482889393e-06,8.574215894955466988e-06,8.675239394087541633e-06,8.732763620372674396e-06
5.600000000000000533e+00,5.208353561492184980e-06,5.911753905832664580e-06,7.301710162655600245e-06,8.071178750901353283e-06,8.410255743766803516e-06,8.581304954971558097e-06,8.677260669106429125e-06,8.731466324681663727e-06
5.700000000000000178e+00,5.143504124140857448e-06,5.901095198337924508e-06,7.344403860291837116e-06,8.095958188007734702e-06,8.418916747656574051e-06,8.581285622321493944e-06,8.671945517430001971e-06,8.722861670182324723e-06
5.800000000000000711e+00,5.078186176203300373e-06,5.898690231605219214e-06,7.387708395780595572e-06,8.115232959942514368e-06,8.420572193270497996e-06,8.573987039937197574e-06,8.659399843465032109e-06,8.707250210706479754e-06
5.900000000000000355e+00,5.012790435809238998e-06,5.904148499862732491e-06,7.430322925616045238e-06,8.128140369042385904e-06,8.414962060689784584e-06,8.559561314090691209e-06,8.640062425284422698e-06,8.685258921697913692e-06
6.000000000000000000e+00,4.947698061731620189e-06,5.917002023504008834e-06,7.470996171283356135e-06,8.134039170160090038e-06,8.402116955040506152e-06,8.538464051077720995e-06,8.614665293737305829e-06,8.657786169447706515e-06
6.100000000000000533e+00,4.883278077454089594e-06,5.936715283816340616e-06,7.508547322475356278e-06,8.132525759915743002e-06,8.382348930888877669e-06,8.511420251568896367e-06,8.584179622080079231e-06,8.625933938487262420e-06
6.200000000000000178e+00,4.819884955115788516e-06,5.962694886493813407e-06,7.541886496747335356e-06,8.123443316462169994e-06,8.356230523046126457e-06,8.479378115957419970e-06,8.549751779076547598e-06,8.590933511257170530e-06
6.300000000000000711e+00,4.757856388780401513e-06,5.994298844420181682e-06,7.570034408602849263e-06,8.106883142920684460e-06,8.324563116033495414e-06,8.443454148392842695e-06,8.512634717905420700e-06,8.554070849129541410e-06
6.400000000000000355e+00,4.697511281966104679e-06,6.030845415335578386e-06,7.592140792076623734e-06,8.083177841559929799e-06,8.288336474204793802e-06,8.404873405313401102e-06,8.474119798065199438e-06,8.516617259830133735e-06
6.500000000000000000e+00,4.639147968915624531e-06,6.071621470232768658e-06,7.607501040212544252e-06,8.052886368035971909e-06,8.248681777556915451e-06,8.364908803761700318e-06,8.435473544919636080e-06,8.479769724498154027e-06
6.600000000000000533e+00,4.583042684521559940e-06,6.115890402686591232e-06,7.615570481012134962e-06,8.016771450250481656e-06,8.206820828578903493e-06,8.324823121613061927e-06,8.397882875519485646e-06,8.444603719258425567e-06
6.700000000000000178e+00,4.529448292815707600e-06,6.162899617322137313e-06,7.615975707368077829e-06,7.975770270944593232e-06,8.164014198841496039e-06,8.285816751951030623e-06,8.362411121041329887e-06,8.412039741678006832e-06
6.800000000000000711e+00,4.478593279139825301e-06,6.211887654702236139e-06,7.608522420838453870e-06,7.930959672258069970e-06,8.121510974391094040e-06,8.248983507080226429e-06,8.329965924386978360e-06,8.382823257956084628e-06
6.900000000000000355e+00,4.430681006657027909e-06,6.262091021776855504e-06,7.593199334306188764e-06,7.883517418316721148e-06,8.080502461600691522e-06,8.215275900710916623e-06,8.301278934738642867e-06,8.357516591086383562e-06
7.000000000000000000e+00,4.385889233803758058e-06,6.312750800093608339e-06,7.570177801067418111e-06,7.834681225678263861e-06,8.042081765791825321e-06,8.185480465942168715e-06,8.276896274240358453e-06,8.336500476366359713e-06
7.100000000000000533e+00,4.344369885261184505e-06,6.363119099947467383e-06,7.539806990860403735e-06,7.785707332119695678e-06,8.007210605356918087e-06,8.160202875490824015e-06,8.257178090199934761e-06,8.319982653073182410e-06
7.200000000000000178e+00,4.306249065735845427e-06,6.412465417132695578e-06,7.502604605844065411e-06,7.737830318828298193e-06,7.976694128244282700e-06,8.139861986368457369e-06,8.242305157019763628e-06,8.308010910351021350e-06
7.300000000000000711e+00,4.271627302782771141e-06,6.460082932830540914e-06,7.459243311754015782e-06,7.692225740162789149e-06,7.951163912361947084e-06,8.124691478518519805e-06,8.232290445216866592e-06,8.300488383367748968e-06
7.400000000000000355e+00,4.240580002454891195e-06,6.505294775582814992e-06,7.410533238046829174e-06,7.649976865146262961e-06,7.931068808531005487e-06,8.114747516420328655e-06,8.226993784134911669e-06,8.297189491666273620e-06
7.500000000000000000e+00,4.213158099283104141e-06,6.547460240678010246e-06,7.357401066283852931e-06,7.612046520451276610e-06,7.916672865943691351e-06,8.109920830286221349e-06,8.226138140512984087e-06,8.297775601996681960e-06
7.600000000000000533e+00,4.189388880856265152e-06,6.585980937116181488e-06,7.300866367208891372e-06,7.579254674372482015e-06,7.908059294015057361e-06,8.109951762865635905e-06,8.229326534280739791e-06,8.301810165159406729e-06
7.700000000000000178e+00,4.169276965570317683e-06,6.620306807328391052e-06,7.242015955217367962e-06,7.552262044758367709e-06,7.905139273706174308e-06,8.114447114179051956e-06,8.236059128967354592e-06,8.308773619770948304e-06
7.800000000000000711e+00,4.152805412035998067e-06,6.649941941681836166e-06,7.181977099323527680e-06,7.531559678902038923e-06,7.907664431067162880e-06,8.122897981986676452e-06,8.245750486926550771e-06,8.318078706149450996e-06
7.900000000000000355e+00,4.139936937843508025e-06,6.674450089869804481e-06,7.121890457616186776e-06,7.517464164923798320e-06,7.915241905871034378e-06,8.134698177526128449e-06,8.257747307349044830e-06,8.329086955184000773e-06
8.000000000000000000e+00,4.130615225774597610e-06,6.693459755471864447e-06,7.062883587177770650e-06,7.510117910301816746e-06,7.927351156920836583e-06,8.149163133259335057e-06,8.271347123518096867e-06,8.341127009769272460e-06
8.099999999999999645e+00,4.124766296003529176e-06,6.706668749578703626e-06,7.006045825926759951e-06,7.509493774940367850e-06,7.943361902185142043e-06,8.165549462004623171e-06,8.285818413215906286e-06,8.353515134479350124e-06
8.200000000000001066e+00,4.122299923584732406e-06,6.713848074896971996e-06,6.952405250157389638e-06,7.515403277494336898e-06,7.962552853939958153e-06,8.183075440076209572e-06,8.300422381014860296e-06,8.365577830918291546e-06
8.300000000000000711e+00,4.123111081617836238e-06,6.714845013570946985e-06,6.902908290178783046e-06,7.527507600212091088e-06,7.984131136212074820e-06,8.200942659221388542e-06,8.314436344601661144e-06,8.376675978485903507e-06
8.400000000000000355e+00,4.127081392038545182e-06,6.709585300478798642e-06,6.858402442792843612e-06,7.545330688581847189e-06,8.007252431763839384e-06,8.218358930181524080e-06,8.327178252234834765e-06,8.386229445545012595e-06
8.500000000000000000e+00,4.134080567194664546e-06,6.698074278010252014e-06,6.819622364897387490e-06,7.568273860922986040e-06,8.031041977579755908e-06,8.234562256348443299e-06,8.338031446463584073e-06,8.393740741224203772e-06
8.599999999999999645e+00,4.143967827437838869e-06,6.680396948864630868e-06,6.787179475057497635e-06,7.595631490511789430e-06,8.054616503449379961e-06,8.248845372132301845e-06,8.346468436726262041e-06,8.398816066488429266e-06
8.700000000000001066e+00,4.156593281658127470e-06,6.656716868402162701e-06,6.761555041073091799e-06,7.626607477242280941e-06,8.077107094359853301e-06,8.260580013318141734e-06,8.352072214994066268e-06,8.401182111733573876e-06
8.800000000000000711e+00,4.171799259454489484e-06,6.627273846863956930e-06,6.743096597462694408e-06,7.660332366796890335e-06,8.097682772517655891e-06,8.269239809899353588e-06,8.354553584496299257e-06,8.400697147682018029e-06
8.900000000000000355e+00,4.189421585878982945e-06,6.592380463483343833e-06,6.732017426701319973e-06,7.695881085616196327e-06,8.115574367955485924e-06,8.274420514577107699e-06,8.353763095689942242e-06,8.397355347269236381e-06
9.000000000000000000e+00,4.209290791448022651e-06,6.552417426960999158e-06,6.728398754336090137e-06,7.732291326615486904e-06,8.130098011600861430e-06,8.275856236514278486e-06,8.349696485852875494e-06,8.391283810929572873e-06
9.099999999999999645e+00,4.231233251855703870e-06,6.507827849173974943e-06,6.732194255607004685e-06,7.768582636076548642e-06,8.140677378389721275e-06,8.273430455892766267e-06,8.342492970582482403e-06,8.382732381625318530e-06
9.200000000000001066e+00,4.255072254173014601e-06,6.459110530022960095e-06,6.743236448128464566e-06,7.803776216445956759e-06,8.146863661032122117e-06,8.267180847155997103e-06,8.332426281558447112e-06,8.372056951921891255e-06
9.300000000000000711e+00,4.280628987260448604e-06,6.406812378911136419e-06,6.761244551223982713e-06,7.836915377507081004e-06,8.148352195144065169e-06,8.257297312106587350e-06,8.319888922601881287e-06,8.359697508425467660e-06
9.400000000000000355e+00,4.307723456428713682e-06,6.351520122273301983e-06,6.785833422961323746e-06,7.867086450921018104e-06,8.144994696444862736e-06,8.244113081111448249e-06,8.305370655086602438e-06,8.346152565806563839e-06
9.500000000000000000e+00,4.336175323364083178e-06,6.293851465454664007e-06,6.816523235770449718e-06,7.893439845266247978e-06,8.136806215506414697e-06,8.228089230576801638e-06,8.289432662296480903e-06,8.331951867748127460e-06
9.600000000000001421e+00,4.365804673715778517e-06,6.234445890467704698e-06,6.852749615041814346e-06,7.915210777281744825e-06,8.123966155099138220e-06,8.209793435472179102e-06,8.272679133652233174e-06,8.317629258968589623e-06
9.700000000000001066e+00,4.396432715891157583e-06,6.173955278139520164e-06,6.893874034949454277e-06,7.931739088345296507e-06,8.106813010215485615e-06,8.189874177146061474e-06,8.255728125190764377e-06,8.303697467321180525e-06
9.800000000000000711e+00,4.427882415405925975e-06,6.113034544567158557e-06,6.939194336533921481e-06,7.942487458962449454e-06,8.085832853336333281e-06,8.169031919292440991e-06,8.239183489397450266e-06,8.290626211510804255e-06
9.900000000000000355e+00,4.459979069827008091e-06,6.052332476608190959e-06,6.987955297566711410e-06,7.947057281819380758e-06,8.061641963961335700e-06,8.147988921961696329e-06,8.223609443327312141e-06,8.278824618880575859e-06
1.000000000000000000e+01,4.492550829997971062e-06,5.992482940819082726e-06,7.039359238601022861e-06,7.945201454594846835e-06,8.034964357538781909e-06,8.127459375041612422e-06,8.209508995160597067e-06,8.268628459047466794e-06
1.010000000000000142e+01,4.525429173250772319e-06,5.934096624984896984e-06,7.092576689238239140e-06,7.936833410916721565e-06,8.006605273058742256e-06,8.108121405191182074e-06,8.197307026065747682e-06,8.260292236425548218e-06
1.020000000000000107e+01,4.558449334859243640e-06,5.877753451843936716e-06,7.146757162485029014e-06,7.922031820484232156e-06,7.977421904573067657e-06,8.090592265398710570e-06,8.187338379476993833e-06,8.253985790886153584e-06
1.030000000000000071e+01,4.591450703417265800e-06,5.823995781938096084e-06,7.201040090665244975e-06,7.901040550935267692e-06,7.948292791430666693e-06,8.075407686387869877e-06,8.179840897189205595e-06,8.249794770494311980e-06
1.040000000000000036e+01,4.624277186240921544e-06,5.773322497737432002e-06,7.254565965286730034e-06,7.874263683961546523e-06,7.920087308758982925e-06,8.063005993985683517e-06,8.174953001871543279e-06,8.247724184499982680e-06
1.050000000000000000e+01,4.656777549908591718e-06,5.726184034916814714e-06,7.306487696555341582e-06,7.842255601679670729e-06,7.893636622957611593e-06,8.053717217605671497e-06,8.172715189679047310e-06,8.247704217881346445e-06
1.060000000000000142e+01,4.688805741080714906e-06,5.682978400388394302e-06,7.355982169346408917e-06,7.805706392575995078e-06,7.869707311501661362e-06,8.047757070736571983e-06,8.173074676466607347e-06,8.249597573055378330e-06
1.070000000000000107e+01,4.720221191918672066e-06,5.644048190915629259e-06,7.402261924742414845e-06,7.765423049956032830e-06,7.848978608032686211e-06,8.045225404582079243e-06,8.175892432245313035e-06,8.253207766935333201e-06
1.080000000000000071e+01,4.750889113711020961e-06,5.609678601865841774e-06,7.444586844262968128e-06,7.722307137296435808e-06,7.832023950125888145e-06,8.046108543824370685e-06,8.180951923883461596e-06,8.258288013006376271e-06
1.090000000000000036e+01,4.780680781683865899e-06,5.580096393467681715e-06,7.482275662155923879e-06,7.677329757954653999e-06,7.819297202629749144e-06,8.050284814493935404e-06,8.187969035358677594e-06,8.264550515786617257e-06
1.100000000000000000e+01,4.809473813309483869e-06,5.555469762635878439e-06,7.514717083871580439e-06,7.631504782577847035e-06,7.811123633891248197e-06,8.057532567523617573e-06,8.196602812662878712e-06,8.271676163469632304e-06
1.110000000000000142e+01,4.837152441206082898e-06,5.535909052119258877e-06,7.541380250747353742e-06,7.585861348080591426e-06,7.807695458064700667e-06,8.067540071696188697e-06,8.206466853150073959e-06,8.279324696894296842e-06
1.120000000000000107e+01,4.863607781381562578e-06,5.521468215814728797e-06,7.561824264694372300e-06,7.541416645294451992e-06,7.809071545003543058e-06,8.079916774872408780e-06,8.217141292968244137e-06,8.287145447052890468e-06
1.130000000000000071e+01,4.888738096502087682e-06,5.512146949819551889e-06,7.575706475533572348e-06,7.499149959747097860e-06,7.815180752407391296e-06,8.094205584799341047e-06,8.228185421121914089e-06,8.294788669274688608e-06
1.140000000000000036e+01,4.912449053227907481e-06,5.507893393007223803e-06,7.582789239138354453e-06,7.459978826201973945e-06,7.825828258534173187e-06,8.109895971872282949e-06,8.239150952313312182e-06,8.301917377835643652e-06
1.150000000000000000e+01,4.934653971895575086e-06,5.508607298546075448e-06,7.582944876384500876e-06,7.424738012656861841e-06,7.840704267583764597e-06,8.126437820263343603e-06,8.249595924464392382e-06,8.308219420632978469e-06
1.160000000000000142e+01,4.955274066263670729e-06,5.514143578411179192e-06,7.576158602161375821e-06,7.394161873973403853e-06,7.859394512685358158e-06,8.143256029290169007e-06,8.259099063157027132e-06,8.313419364983087867e-06
1.170000000000000107e+01,4.974238670595043654e-06,5.524316126714889919e-06,7.562529246503413294e-06,7.368870422769235873e-06,7.881392081132698735e-06,8.159765883170022605e-06,8.267274296556992308e-06,8.317289620959900098e-06
1.180000000000000071e+01,4.991485450578370120e-06,5.538901833454512591e-06,7.542267655834267170e-06,7.349359269673283457e-06,7.906110212903272316e-06,8.175389159530144223e-06,8.273784937194716971e-06,8.319660137028062064e-06
1.190000000000000036e+01,5.006960594793052888e-06,5.557644708394093858e-06,7.515692736624612902e-06,7.335993399353035738e-06,7.932895857591659716e-06,8.189570844058247090e-06,8.278356902348404933e-06,8.320425984156831767e-06
1.200000000000000000e+01,5.020618982581881440e-06,5.580260043991369656e-06,7.483225182979003076e-06,7.329004584569198677e-06,7.961043895693409311e-06,8.201796173626374475e-06,8.280790247588987185e-06,8.319552206655089766e-06
1.210000000000000142e+01,5.032424324820372608e-06,5.606438556744752777e-06,7.445379010068142733e-06,7.328492108382711478e-06,7.989812021123865460e-06,8.211607566664669289e-06,8.280968261185905899e-06,8.317075460693990063e-06
1.220000000000000107e+01,5.042349273218227346e-06,5.635850456840729716e-06,7.402751091838133402e-06,7.334426369132174273e-06,8.018436330130274126e-06,8.218620841729529225e-06,8.278863419960980075e-06,8.313102168359953748e-06
1.230000000000000071e+01,5.050375494738967852e-06,5.668149406959366310e-06,7.356008971538818830e-06,7.346654888815140616e-06,8.046147660076274910e-06,8.222539998756217550e-06,8.274539642430522868e-06,8.307803165866212147e-06
1.240000000000000036e+01,5.056493707564224671e-06,5.702976341066812171e-06,7.305877271511496129e-06,7.364910230893417786e-06,8.072188669404345429e-06,8.223169765342319693e-06,8.268150482153291403e-06,8.301405090102575990e-06
1.250000000000000000e+01,5.060703675084654574e-06,5.739963123599367556e-06,7.253123074903167211e-06,7.388819356371478797e-06,8.095831554581767175e-06,8.220425108139417514e-06,8.259933163348720520e-06,8.294178997510226470e-06
1.260000000000000142e+01,5.063014155627654223e-06,5.778736037485854293e-06,7.198540680465603803e-06,7.417913998747360793e-06,8.116396171410633631e-06,8.214336986736570090e-06,8.250198646940487546e-06,8.286426916401246068e-06
1.270000000000000107e+01,5.063442805069984232e-06,5.818919096726993256e-06,7.142936145107525725e-06,7.451641713049350635e-06,8.133268183774244875e-06,8.205053781178139882e-06,8.239318197454659209e-06,8.278467176138504247e-06
1.280000000000000071e+01,5.062016031176508335e-06,5.860137184121594345e-06,7.087112024531383447e-06,7.489377339527092392e-06,8.145916722157586776e-06,8.192838046552908260e-06,8.227707169849995950e-06,8.270619419423197449e-06
1.290000000000000036e+01,5.058768798048285387e-06,5.902019019086990337e-06,7.031852701802621119e-06,7.530434710745215199e-06,8.153910913993867027e-06,8.178058517827047069e-06,8.215806926115121200e-06,8.263190184910895741e-06
1.300000000000000000e+01,5.053744380617564147e-06,5.944199962332197273e-06,6.977910659462793763e-06,7.574078511062010133e-06,8.156934568105678185e-06,8.161177583149159531e-06,8.204065903641422075e-06,8.256459851800623806e-06
1.310000000000000142e+01,5.046994069196619748e-06,5.986324665217812591e-06,6.925994003328939108e-06,7.619536262833126461e-06,8.154798266664375905e-06,8.142734734518930484e-06,8.192920882846288499e-06,8.250671580979640485e-06
1.320000000000000107e+01,5.038576824954732469e-06,6.028049571067672918e-06,6.876755490284325312e-06,7.666010457374472509e-06,8.147448151196723387e-06,8.123326764648830522e-06,8.182779439862286619e-06,8.246022688972176606e-06
1.330000000000000071e+01,5.028558888016398942e-06,6.069045273837669896e-06,6.830783249700544957e-06,7.712690868591498550e-06,8.134970783647832437e-06,8.103585683254255212e-06,8.174004432238979323e-06,8.242658677930225775e-06
1.340000000000000036e+01,5.017013340331832882e-06,6.108998737090753917e-06,6.788593322919200812e-06,7.758767080548456541e-06,8.117593616352447583e-06,8.084155455959085579e-06,8.166901168109308440e-06,8.240669938354427959e-06
1.350000000000000000e+01,5.004019626192457437e-06,6.147615373271186900e-06,6.750624080675837746e-06,7.803441231531149658e-06,8.095680805716987116e-06,8.065668714640761294e-06,8.161707677985241549e-06,8.240090966227242575e-06
1.360000000000000142e+01,4.989663033694302641e-06,6.184620978996746565e-06,6.717232516322002578e-06,7.845940927821148936e-06,8.069724337325667740e-06,8.048724546648455824e-06,8.158588267477562272e-06,8.240901804068556658e-06
1.370000000000000107e+01,4.974034141139171972e-06,6.219763519318965983e-06,6.688692357974257430e-06,7.885532218719626396e-06,8.040330677513973789e-06,8.033868348938932868e-06,8.157630305288821049e-06,8.243031338575623757e-06
1.380000000000000071e+01,4.957228232897736842e-06,6.252814749731216981e-06,6.665193894070386982e-06,7.921532455115731786e-06,8.008203408980951732e-06,8.021574547302512403e-06,8.158844014387323096e-06,8.246362063160650457e-06
1.390000000000000036e+01,4.939344689099123276e-06,6.283571661956643961e-06,6.646845369231990652e-06,7.953322787634942159e-06,7.974122524651017230e-06,8.012232749141090515e-06,8.162164900980817261e-06,8.250735935903807938e-06
1.400000000000000000e+01,4.920486354656472550e-06,6.311857737223425246e-06,6.633675778258685263e-06,7.980360001165476280e-06,7.938921230604689683e-06,8.006137646530964158e-06,8.167458382619952051e-06,8.255961020914304171e-06
1.410000000000000142e+01,4.900758892562029345e-06,6.337523988916848872e-06,6.625638868051897390e-06,8.002187340462596499e-06,7.903461230071573418e-06,8.003482737523048840e-06,8.174526162828266163e-06,8.261818674457077627e-06
1.420000000000000107e+01,4.880270127100017064e-06,6.360449775998089361e-06,6.622618148398318194e-06,8.018443958139609418e-06,7.868607519598280753e-06,8.004357711102749739e-06,8.183113935619767965e-06,8.268071112933761402e-06
1.430000000000000071e+01,4.859129382424332011e-06,6.380543368871005594e-06,6.624432712397376743e-06,8.028872618866256250e-06,7.835203721717753922e-06,8.008749163034012408e-06,8.192920076199872170e-06,8.274469259453298697e-06
1.440000000000000036e+01,4.837446821844004763e-06,6.397742251001981018e-06,6.630843674748643224e-06,8.033325319671547060e-06,7.804048910306504716e-06,8.016544188534091564e-06,8.203605064371899402e-06,8.280760800533082389e-06
1.450000000000000000e+01,4.815332793513260601e-06,6.412013141561534457e-06,6.641561049278155160e-06,8.031766538206530637e-06,7.775876760082733874e-06,8.027536337169849379e-06,8.214801476343069897e-06,8.286698385713553439e-06
1.460000000000000142e+01,4.792897187556877103e-06,6.423351728304660391e-06,6.656250904416016745e-06,8.024273893875166763e-06,7.751337685171777458e-06,8.041433415734156043e-06,8.226124451393701520e-06,8.292047874308705602e-06
1.470000000000000107e+01,4.770248809619903607e-06,6.431782103626104696e-06,6.674542655189796836e-06,8.011036097821389035e-06,7.730984436189747289e-06,8.057866675452440841e-06,8.237182578967050528e-06,8.296596478205020553e-06
1.480000000000000071e+01,4.747494775858562832e-06,6.437355901917074519e-06,6.696036370823499340e-06,7.992348170358931636e-06,7.715261417004515287e-06,8.076401007646449859e-06,8.247589151716416822e-06,8.300160580759774476e-06
1.490000000000000036e+01,4.724739933438526496e-06,6.440151141422212344e-06,6.720309997869378105e-06,7.968604012802138481e-06,7.704497778288077470e-06,8.096545880451055943e-06,8.256973691014857231e-06,8.302592942592557090e-06
1.500000000000000000e+01,4.702086310912068079e-06,6.440270779749235341e-06,6.746926416653642455e-06,7.940286527154116758e-06,7.698904158727482017e-06,8.117766858384278805e-06,8.264993578088741799e-06,8.303788950204948893e-06
1.510000000000000142e+01,4.679632601818639603e-06,6.437840997700061685e-06,6.775440265442689292e-06,7.907955576487435412e-06,7.698572789621715984e-06,8.139497640176351911e-06,8.271345530150298053e-06,8.303691536475088508e-06
1.520000000000000107e+01,4.657473684867297070e-06,6.433009231712749632e-06,6.805404479719168176e-06,7.872234163451563571e-06,7.703480561858933040e-06,8.161152613830879865e-06,8.275776560186243191e-06,8.302294411538513330e-06
1.530000000000000071e+01,4.635700183351632031e-06,6.425941980435501133e-06,6.836376503838170748e-06,7.833793271370959044e-06,7.713494582305135960e-06,8.182139951323774696e-06,8.278093970942590474e-06,8.299643295156533540e-06
1.540000000000000036e+01,4.614398066003777554e-06,6.416822415762635234e-06,6.867924138766190456e-06,7.793335856834393560e-06,7.728379718484335026e-06,8.201875245292256089e-06,8.278173873325911369e-06,8.295834933322310256e-06
1.550000000000000000e+01,4.593648291174867726e-06,6.405847832513522633e-06,6.899630994115779625e-06,7.751580503395638644e-06,7.747807643537774069e-06,8.219795627872894528e-06,8.275967701726338888e-06,8.291013807705527316e-06
1.560000000000000142e+01,4.573526495341151410e-06,6.393226974342469671e-06,6.931101513424353655e-06,7.709245242890072625e-06,7.771366940925727995e-06,8.235374217152591214e-06,8.271506231713465773e-06,8.285366594411314178e-06
1.570000000000000107e+01,4.554102727032105502e-06,6.379177275542269321e-06,6.961965542402748230e-06,7.667032024434583537e-06,7.798573899903127327e-06,8.248134620358893443e-06,8.264900692112053804e-06,8.279114582600277661e-06
1.580000000000000071e+01,4.535441226402592285e-06,6.363922059937632270e-06,6.991882408546867822e-06,7.625612265214909424e-06,7.828883719598889179e-06,8.257665102047451189e-06,8.256340699445974263e-06,8.272504408657344044e-06
1.590000000000000036e+01,4.517600250192321809e-06,6.347687738127161250e-06,7.020544479673096472e-06,7.585613853632044989e-06,7.861701927631969955e-06,8.263631916853586556e-06,8.246088917293614706e-06,8.265797582097944574e-06
1.600000000000000000e+01,4.500631941836696903e-06,6.330701044152120538e-06,7.047680168584258276e-06,7.547609900862561894e-06,7.896395900694463954e-06,8.265791226536034486e-06,8.234472541925053068e-06,8.259259362604354227e-06
1.610000000000000142e+01,4.484582245493917707e-06,6.313186350366539745e-06,7.073056352141504632e-06,7.512109454689552823e-06,7.932306438813985228e-06,8.263998983050468983e-06,8.221871918956402681e-06,8.253147585242370798e-06
1.619999999999999929e+01,4.469490863086289512e-06,6.295363097721939916e-06,7.096480175661223910e-06,7.479550304834159391e-06,7.968759387015633688e-06,8.258218172969844506e-06,8.208706784605668272e-06,8.247702020361402653e-06
1.630000000000000071e+01,4.455391252426721405e-06,6.277443374926028330e-06,7.117800217962266807e-06,7.450293927381557157e-06,8.005077313355535296e-06,8.248522887333020748e-06,8.195420781509366037e-06,8.243134798260887131e-06
1.640000000000000213e+01,4.442310664772020079e-06,6.259629676430567002e-06,7.136906999834213838e-06,7.424622540060099585e-06,8.040591242423900109e-06,8.235098802364393400e-06,8.182465007500194787e-06,8.239622334031693196e-06
1.650000000000000000e+01,4.430270219589471647e-06,6.242112865005589040e-06,7.153732826961634039e-06,7.402738174532019766e-06,8.074652409262306207e-06,8.218239823103157260e-06,8.170281406441604055e-06,8.237299065842751400e-06
1.660000000000000142e+01,4.419285014309326520e-06,6.225070359966444755e-06,7.168250969580292065e-06,7.384763617612755127e-06,8.106643947285163687e-06,8.198340840856466194e-06,8.159286800292486763e-06,8.236253185925357378e-06
1.669999999999999929e+01,4.409364266426407664e-06,6.208664567554367242e-06,7.180474193388408644e-06,7.370745032618530868e-06,8.135992362025279423e-06,8.175886769448692526e-06,8.149858292075262689e-06,8.236524408497536420e-06
1.680000000000000071e+01,4.400511485445901538e-06,6.193041564947487920e-06,7.190452668788538393e-06,7.360656044196056680e-06,8.162178578637047099e-06,8.151438238131192282e-06,8.142320651056966785e-06,8.238103699757803877e-06
1.690000000000000213e+01,4.392724671994918673e-06,6.178330044986912739e-06,7.198271299774239296e-06,7.354403055395697386e-06,8.184748293470212044e-06,8.125614510912093635e-06,8.136936134890693229e-06,8.240934799425003732e-06
1.700000000000000000e+01,4.385996541081405020e-06,6.164640523824427287e-06,7.204046526439189524e-06,7.351831561482058408e-06,8.203321317679090896e-06,8.099074358509927851e-06,8.133897027286229875e-06,8.244917297256515454e-06
1.710000000000000142e+01,4.380314767044035662e-06,6.152064809625268360e-06,7.207922667291921659e-06,7.352733230873986781e-06,8.217599577697853874e-06,8.072495716673899757e-06,8.133320991032810809e-06,8.249910996689646669e-06
1.719999999999999929e+01,4.375662247056710807e-06,6.140675726726274597e-06,7.210067878821169174e-06,7.356853535679663825e-06,8.227373440423957351e-06,8.046555016127943105e-06,8.135249170038161282e-06,8.255741293969331984e-06
1.730000000000000071e+01,4.372017380779857909e-06,6.130527085819459376e-06,7.210669817639403512e-06,7.363899731833989382e-06,8.232526059602507384e-06,8.021907061069033507e-06,8.139646837650171829e-06,8.262205323426863313e-06
1.740000000000000213e+01,4.369354363133182151e-06,6.121653888184475090e-06,7.209931097505728470e-06,7.373549007816393441e-06,8.233035494388529774e-06,7.999166269596902357e-06,8.146406288059293566e-06,8.269078655816219925e-06
1.750000000000000000e+01,4.367643487789008017e-06,6.114072749127674733e-06,7.208064636957112192e-06,7.385456641778587183e-06,8.228974428099722349e-06,7.978889975931990897e-06,8.155351611832672987e-06,8.276122379205497204e-06
1.760000000000000142e+01,4.366851458749432258e-06,6.107782523863403146e-06,7.205288993755720739e-06,7.399264025625962304e-06,8.220507409145705324e-06,7.961564343419991197e-06,8.166244982080184123e-06,8.283090429883621653e-06
1.769999999999999929e+01,4.366941707738269951e-06,6.102765117761699276e-06,7.201823781145810788e-06,7.414606432096237931e-06,8.207885640702794472e-06,7.947593263404884034e-06,8.178794100824338109e-06,8.289737066909108609e-06
1.780000000000000071e+01,4.367874715055508617e-06,6.098986461387789770e-06,7.197885255397218351e-06,7.431120415547776137e-06,8.191439452950866063e-06,7.937290431657417766e-06,8.192660506591009639e-06,8.295824393135531327e-06
1.790000000000000213e+01,4.369608331757091069e-06,6.096397630307726079e-06,7.193682157839720315e-06,7.448450750069390836e-06,8.171568694627373564e-06,7.930874617936845006e-06,8.207468510837423459e-06,8.301129815743713003e-06
1.800000000000000000e+01,4.372098101203258924e-06,6.094936089370839305e-06,7.189411885710761396e-06,7.466256817946492763e-06,8.148731371344919427e-06,7.928467986723086725e-06,8.222814601242800503e-06,8.305453313268984505e-06
1.810000000000000142e+01,4.375297578365633377e-06,6.094527040818864538e-06,7.185257054696803092e-06,7.484218371246742496e-06,8.123430931566977264e-06,7.930097200084529341e-06,8.238277210123601257e-06,8.308624337975689667e-06
1.819999999999999929e+01,4.379158644797487288e-06,6.095084856320986955e-06,7.181382505702660346e-06,7.502040596629733216e-06,8.096202652151107682e-06,7.935696942726333525e-06,8.253426787896422923e-06,8.310508141269601357e-06
1.830000000000000071e+01,4.383631818219435594e-06,6.096514573006306392e-06,7.177932794970309782e-06,7.519458422450275847e-06,8.067599601764563477e-06,7.945115457659579494e-06,8.267836136305328765e-06,8.311011272611745770e-06
1.840000000000000213e+01,4.388666555103781786e-06,6.098713434599112304e-06,7.175030195004372668e-06,7.536240016044193357e-06,8.038178662350681236e-06,7.958121667976658653e-06,8.281090942710567226e-06,8.310085980435533148e-06
1.850000000000000000e+01,4.394211545091786242e-06,6.101572459109305679e-06,7.172773221209016725e-06,7.552189430472255882e-06,8.008487065114255898e-06,7.974413480063557991e-06,8.292800416767609484e-06,8.307733241480486086e-06
1.860000000000000142e+01,4.400214996314044669e-06,6.104978015883388842e-06,7.171235687677968151e-06,7.567148372654430855e-06,7.979049854563158295e-06,7.993626910333950786e-06,8.302607869506428706e-06,8.304004170490986159e-06
1.869999999999999929e+01,4.406624910496814707e-06,6.108813395133694257e-06,7.170466284900367526e-06,7.580997080050555503e-06,7.950358632664855651e-06,8.015345740908230709e-06,8.310201003405848219e-06,8.298999614915480993e-06
1.880000000000000071e+01,4.413389347215912473e-06,6.112960354374974425e-06,7.170488662583407447e-06,7.593654310307507149e-06,7.922861861915653225e-06,8.039111479507532465e-06,8.315321608741432780e-06,8.292867818282534387e-06
1.890000000000000213e+01,4.420456676645923011e-06,6.117300627085653364e-06,7.171301992472955966e-06,7.605076466563054360e-06,7.896956926690956724e-06,8.064433467326603822e-06,8.317774302185609869e-06,8.285800135433840641e-06
1.900000000000000000e+01,4.427775820006751850e-06,6.121717379584112884e-06,7.172881978691203475e-06,7.615255900837725189e-06,7.872984070324273720e-06,8.090799034611573237e-06,8.317433904704574221e-06,8.278024895148894391e-06
1.910000000000000142e+01,4.435296477547923111e-06,6.126096603366326665e-06,7.175182277815994603e-06,7.624218457041864738e-06,7.851222247029499002e-06,8.117683644483231209e-06,8.314251049953980122e-06,8.269799619611828412e-06
1.920000000000000284e+01,4.442969343550207117e-06,6.130328430969944620e-06,7.178136285708458519e-06,7.632020334186195853e-06,7.831886857351255671e-06,8.144560984663096193e-06,8.308255643664497203e-06,8.261401916100086229e-06
1.930000000000000071e+01,4.450746307949060565e-06,6.134308364130758306e-06,7.181659244827331978e-06,7.638744366676719633e-06,7.815129274085785838e-06,8.170912965732579636e-06,8.299557862030682021e-06,8.253119442955259011e-06
1.940000000000000213e+01,4.458580644593757025e-06,6.137938404517095936e-06,7.185650623270367632e-06,7.644495832438702454e-06,7.801038017271610947e-06,8.196239564897678243e-06,8.288346478216301882e-06,8.245239411786009498e-06
1.950000000000000000e+01,4.466427185843835357e-06,6.141128077730151347e-06,7.189996714590529692e-06,7.649397910911015508e-06,7.789641400669788940e-06,8.220068419988180164e-06,8.274884434923690524e-06,8.238038114796730760e-06
1.960000000000000142e+01,4.474242483315515884e-06,6.143795342798685777e-06,7.194573406865689691e-06,7.653586918669741390e-06,7.780911448422578314e-06,8.241964036211080202e-06,8.259501726282092449e-06,8.231770958176676256e-06
1.970000000000000284e+01,4.481984955076456778e-06,6.145867380118186230e-06,7.199249068660928952e-06,7.657207453735936920e-06,7.774768868207271311e-06,8.261536425621662794e-06,8.242585802079038793e-06,8.226663441045223291e-06
1.980000000000000071e+01,4.489615018761494714e-06,6.147281252324998668e-06,7.203887499647454451e-06,7.660407577082806174e-06,7.771088864329256385e-06,8.278448961847317822e-06,8.224569849862861659e-06,8.222903449081608862e-06
1.990000000000000213e+01,4.497095211157542405e-06,6.147984433400865978e-06,7.208350894363779737e-06,7.663334154410506027e-06,7.769707578847429019e-06,8.292425208680787030e-06,8.205919431118757768e-06,8.220635140623877568e-06
2.000000000000000000e+01,4.504390293966209491e-06,6.147935203225374234e-06,7.212502768381978679e-06,7.666128471403577116e-06,7.770428958671360409e-06,8.303254473734922314e-06,8.187118039071350495e-06,8.219954599222867309e-06
2.010000000000000142e+01,4.511467345952313579e-06,6.147102905459944644e-06,7.216210797585109749e-06,7.668922223022511808e-06,7.773031859364953888e-06,8.310795852256580574e-06,8.168652198027592792e-06,8.220907320770354243e-06
2.020000000000000284e+01,4.518295841679509373e-06,6.145468068631532166e-06,7.219349523496232379e-06,7.671833962469287727e-06,7.777277211407085389e-06,8.314980559427642692e-06,8.150996736511206819e-06,8.223487504531445946e-06
2.030000000000000071e+01,4.524847716867730352e-06,6.143022391720542874e-06,7.221802879819883003e-06,7.674966078285994087e-06,7.782915088953845650e-06,8.315812404402489477e-06,8.134600836040561944e-06,8.227639034720513056e-06
2.040000000000000213e+01,4.531097420580609825e-06,6.139768596619132879e-06,7.223466498451625029e-06,7.678402350906610163e-06,7.789691535878273676e-06,8.313366327832028002e-06,8.119875391378317264e-06,8.233257975331920164e-06
2.050000000000000000e+01,4.537021954395537016e-06,6.135720152102008829e-06,7.224249757201151034e-06,7.682206122003321092e-06,7.797355017415130707e-06,8.307785005802481582e-06,8.107182120964395722e-06,8.240196363119844936e-06
2.060000000000000142e+01,4.542600898924109565e-06,6.130900874645739407e-06,7.224077535589179533e-06,7.686419092572949197e-06,7.805662378852773475e-06,8.299273607625945459e-06,8.096824748927977655e-06,8.248267066794656710e-06
2.070000000000000284e+01,4.547816427689921337e-06,6.125344413507316510e-06,7.222891650240925721e-06,7.691060749839828681e-06,7.814384205606650369e-06,8.288092878554198517e-06,8.089042452551209461e-06,8.257249486123829918e-06
2.080000000000000071e+01,4.552653308870224791e-06,6.119093628596805612e-06,7.220651947144329785e-06,7.696128407952418371e-06,7.823309493226737743e-06,8.274550793281598704e-06,8.084005642332303676e-06,8.266895884366520786e-06
2.090000000000000213e+01,4.557098895005551320e-06,6.112199870962620185e-06,7.217337034133575191e-06,7.701597834475215620e-06,7.832249549838410374e-06,8.258993088136601379e-06,8.081814024604727642e-06,8.276938177162462829e-06
2.100000000000000000e+01,4.561143101142195455e-06,6.104722176852872551e-06,7.212944643994467775e-06,7.707424423193665053e-06,7.841041071078580504e-06,8.241793024048316152e-06,8.082496798865468346e-06,8.287095032602498357e-06
2.110000000000000142e+01,4.564778371692057579e-06,6.096726387336270925e-06,7.207491625443873673e-06,7.713544864271226764e-06,7.849548345331691657e-06,8.223340756466357426e-06,8.086014767177962526e-06,8.297079164894249903e-06
2.120000000000000284e+01,4.567999636377606532e-06,6.088284206284821920e-06,7.201013566680847244e-06,7.719879254727834983e-06,7.857664568344802092e-06,8.204032692256391091e-06,8.092264084436084914e-06,8.306604722500832150e-06
2.130000000000000071e+01,4.570804255782379144e-06,6.079472210061831472e-06,7.193564063680268905e-06,7.726333586109690454e-06,7.865312268338919832e-06,8.184261196912678837e-06,8.101081356889916485e-06,8.315394678083676272e-06
2.140000000000000213e+01,4.573191956805389147e-06,6.070370822737480854e-06,7.185213652324828892e-06,7.732802540794114776e-06,7.872442865979045745e-06,8.164404981761408386e-06,8.112249797270765228e-06,8.323188121092672809e-06
2.150000000000000000e+01,4.575164758706395940e-06,6.061063270695887795e-06,7.176048430340697948e-06,7.739172525098036992e-06,7.879035417553137410e-06,8.144820452797574273e-06,8.125506165933271685e-06,8.329747335701631616e-06
2.160000000000000142e+01,4.576726890012650095e-06,6.051634530664096179e-06,7.166168401469275029e-06,7.745324864527614039e-06,7.885094611817522470e-06,8.125834244816776408e-06,8.140548260447688644e-06,8.334864521244989000e-06
2.170000000000000284e+01,4.577884697140599535e-06,6.042170284693837434e-06,7.155685579303405763e-06,7.751139084723190908e-06,7.890648112504616840e-06,8.107737101158141169e-06,8.157042755765897546e-06,8.338367983418137896e-06
2.180000000000000071e+01,4.578646545003173252e-06,6.032755895300778715e-06,7.144721893150018932e-06,7.756496201556661862e-06,7.895743355162965216e-06,8.090779194822039777e-06,8.174633237323369883e-06,8.340127599856805851e-06
2.190000000000000213e+01,4.579022710497759885e-06,6.023475413188816852e-06,7.133406941493836140e-06,7.761281944185238757e-06,7.900443921814159776e-06,8.075166925039511945e-06,8.192948303134550692e-06,8.340059346412243002e-06
2.200000000000000000e+01,4.579025269429992662e-06,6.014410629362476612e-06,7.121875640926644824e-06,7.765389836544844826e-06,7.904825625439093617e-06,8.061061167310978881e-06,8.211609636682437596e-06,8.338128669231614776e-06
2.210000000000000142e+01,4.578667977359063279e-06,6.005640181931670707e-06,7.110265819718075697e-06,7.768724066201104783e-06,7.908972440393013947e-06,8.048576907317139817e-06,8.230239966162955501e-06,8.334352502456510159e-06
2.220000000000000284e+01,4.577966145481726645e-06,5.997238727462050889e-06,7.098715804669530893e-06,7.771202073403316035e-06,7.912972414349239703e-06,8.037784150552451656e-06,8.248470827851295262e-06,8.328799766102457092e-06
2.230000000000000071e+01,4.576936511922757855e-06,5.989276184649450219e-06,7.087362048970036188e-06,7.772756799986901832e-06,7.916913690939053616e-06,8.028709971054370786e-06,8.265950044043790523e-06,8.321590231528952497e-06
2.240000000000000213e+01,4.575597109236773097e-06,5.981817057763849643e-06,7.076336846177644357e-06,7.773338544327101918e-06,7.920880762297966005e-06,8.021341542735482832e-06,8.282348810964568209e-06,8.312891710104963749e-06
2.250000000000000000e+01,4.573967129092859629e-06,5.974919844754789100e-06,7.065766171876486368e-06,7.772916378677441340e-06,7.924951056642592917e-06,8.015629986403427498e-06,8.297368274977345859e-06,8.302915599875393404e-06
2.260000000000000142e+01,4.572066784572226261e-06,5.968636534708915420e-06,7.055767690583580887e-06,7.771479094836886148e-06,7.929191949321290345e-06,8.011494860619972069e-06,8.310745458608992386e-06,8.291910907953781162e-06
2.270000000000000284e+01,4.569917171223791819e-06,5.963012197018890959e-06,7.046448960219831026e-06,7.769035656211842333e-06,7.933658267129939379e-06,8.008829125827343631e-06,8.322258387330472296e-06,8.280156947801375900e-06
2.280000000000000071e+01,4.567540127210778511e-06,5.958084663852669660e-06,7.037905861345672420e-06,7.765615146974880201e-06,7.938390336324763208e-06,8.007504416138178094e-06,8.331730265799530688e-06,8.267954981537595227e-06
2.290000000000000213e+01,4.564958093790372207e-06,5.953884305971712809e-06,7.030221272186221171e-06,7.761266221914531194e-06,7.943412605355970602e-06,8.007376460249238104e-06,8.339032561907600005e-06,8.255619134582559138e-06
2.300000000000000000e+01,4.562193976473394308e-06,5.950433900760165873e-06,7.023464005009860678e-06,7.756056074149919599e-06,7.948732854576312512e-06,8.008290502382886533e-06,8.344086878719902955e-06,8.243466946077082635e-06
2.310000000000000142e+01,4.559271007779919227e-06,5.947748590189039231e-06,7.017688012984912849e-06,7.750068950672373003e-06,7.954341987650992429e-06,8.010086584027409362e-06,8.346865527614211189e-06,8.231809932368605587e-06
2.320000000000000284e+01,4.556212612298604636e-06,5.945835925641462794e-06,7.012931871740180068e-06,7.743404257937180901e-06,7.960214384698793832e-06,8.012604558155222989e-06,8.347390760013451150e-06,8.220944532510987557e-06
2.330000000000000071e+01,4.553042274743623885e-06,5.944695995067916794e-06,7.009218533624017589e-06,7.736174310477017535e-06,7.966308782088316054e-06,8.015688720441893622e-06,8.345732665698823993e-06,8.211143772848816802e-06
2.340000000000000213e+01,4.549783411515739839e-06,5.944321627850135403e-06,7.006555348354481794e-06,7.728501784869112878e-06,7.972569633821202650e-06,8.019191954151960733e-06,8.342005799993890136e-06,8.202649939108297428e-06
2.350000000000000000e+01,4.546459246648759667e-06,5.944698671683790181e-06,7.004934339166490886e-06,7.720516948708788796e-06,7.978928898574877415e-06,8.022979301643140548e-06,8.336364655373018628e-06,8.195668480689977109e-06
2.360000000000000142e+01,4.543092692453620796e-06,5.945806335082293170e-06,7.004332719565131704e-06,7.712354738627358319e-06,7.985308189434325854e-06,8.026930891233408083e-06,8.328998142292931561e-06,8.190363300852876449e-06
2.370000000000000284e+01,4.539706235595630801e-06,5.947617589249776238e-06,7.004713632560721770e-06,7.704151764681421710e-06,7.991621216688060692e-06,8.030944167833342640e-06,8.320123284139002706e-06,8.186853512691383283e-06
2.380000000000000071e+01,4.536321828924050337e-06,5.950099622183124826e-06,7.006027091756295011e-06,7.696043317934053718e-06,7.997776449802929122e-06,8.034935396201980939e-06,8.309978360890313276e-06,8.185211669779757226e-06
2.390000000000000213e+01,4.532960789616069519e-06,5.953214338071111111e-06,7.008211101222627804e-06,7.688160456147119515e-06,8.003679920917661228e-06,8.038840427757043550e-06,8.298815752656729661e-06,8.185463418505789512e-06
2.400000000000000000e+01,4.529643704044572505e-06,5.956918894697849076e-06,7.011192929742837698e-06,7.680627237861836765e-06,8.009238090751769068e-06,8.042614745074061489e-06,8.286894737669081579e-06,8.187588467351014643e-06
2.410000000000000142e+01,4.526390339529284823e-06,5.961166271613305145e-06,7.014890513641625081e-06,7.673558168719285533e-06,8.014360696702305109e-06,8.046232820982379685e-06,8.274474489311511860e-06,8.191522731029743376e-06
2.420000000000000284e+01,4.523219563457026027e-06,5.965905862014009298e-06,7.019213962122794470e-06,7.667055916135701032e-06,8.018963503816922689e-06,8.049686850634951707e-06,8.261807495746342767e-06,8.197161483626536072e-06
2.430000000000000071e+01,4.520149269861273300e-06,5.971084081193844817e-06,7.024067138435008406e-06,7.661209339190899748e-06,8.022970881989277547e-06,8.052984934697748898e-06,8.249133594921687074e-06,8.204363344817278136e-06
2.440000000000000213e+01,4.517196313766347338e-06,5.976644984882761857e-06,7.029349290227360214e-06,7.656091870408832101e-06,8.026318136608590059e-06,8.056148807708551907e-06,8.236674780365271786e-06,8.212954923592086232e-06
2.450000000000000000e+01,4.514376453192137095e-06,5.982530890659421008e-06,7.034956703191874716e-06,7.651760276228269930e-06,8.028953525834880978e-06,8.059211218380823993e-06,8.224630892228468326e-06,8.222735953800075492e-06
2.460000000000000142e+01,4.511704299159369214e-06,5.988682996255212387e-06,7.040784352499440679e-06,7.648253812039818023e-06,8.030839905998066186e-06,8.062213075477053792e-06,8.213176265203792070e-06,8.233484769915033752e-06
2.470000000000000284e+01,4.509193273528888657e-06,5.995041988754445939e-06,7.046727527201812613e-06,7.645593777971804172e-06,8.031955956486203085e-06,8.065200476720102429e-06,8.202457364464565970e-06,8.244963988546238909e-06
2.480000000000000071e+01,4.506855574681889465e-06,6.001548638945308767e-06,7.052683404312753979e-06,7.643783471983356392e-06,8.032296946985928443e-06,8.068221735005320916e-06,8.192591403291538121e-06,8.256926277289133864e-06
2.490000000000000213e+01,4.504702150957828888e-06,6.008144375457824538e-06,7.058552550467944720e-06,7.642808527857924972e-06,8.031875023919998746e-06,8.071324510708355326e-06,8.183665903077619319e-06,8.269120105708349655e-06
2.500000000000000000e+01,4.502742681780635969e-06,6.014771834081389379e-06,7.064240330353910302e-06,7.642637618723857607e-06,8.030719007096065454e-06,8.074553147538465758e-06,8.175739129659409521e-06,8.281295383688602740e-06
2.510000000000000142e+01,4.500985566174842134e-06,6.021375377168736165e-06,7.069658202948914116e-06,7.643223498624007739e-06,8.028873702700667359e-06,8.077946296591864694e-06,8.168841318503816673e-06,8.293208896961723475e-06
2.520000000000000284e+01,4.499437918616122634e-06,6.027901579774841423e-06,7.074724888964101233e-06,7.644504350673431148e-06,8.026398754856778339e-06,8.081534896980935301e-06,8.162976586595371842e-06,8.304629452685063917e-06
2.530000000000000071e+01,4.498105571897059729e-06,6.034299678103760556e-06,7.079367394233204713e-06,7.646405404113099102e-06,8.023367072132470135e-06,8.085340564636944727e-06,8.158125417684347624e-06,8.315342646766921142e-06
2.540000000000000213e+01,4.496993086681999596e-06,6.040521977487833816e-06,7.083521876713461118e-06,7.648840779972410076e-06,8.019862879252159793e-06,8.089374423453365992e-06,8.154247602989994625e-06,8.325155164204400826e-06
2.550000000000000000e+01,4.496103767445691624e-06,6.046524217054316530e-06,7.087134347175116922e-06,7.651715522014046478e-06,8.015979456141297810e-06,8.093636395894998614e-06,8.151285516483364191e-06,8.333898524087723914e-06
2.560000000000000142e+01,4.495439684726321161e-06,6.052265888664698501e-06,7.090161196030009272e-06,7.654927767400399041e-06,8.011816636219193377e-06,8.098114954183111003e-06,8.149167605789320312e-06,8.341432184214014889e-06
2.570000000000000284e+01,4.495001702797818410e-06,6.057710508239333436e-06,7.092569541927717935e-06,7.658371010924036604e-06,8.007478142127433252e-06,8.102787318650661597e-06,8.147811982120445329e-06,8.347645927872515692e-06
2.580000000000000071e+01,4.494789513087571464e-06,6.062825838232255293e-06,7.094337400301298224e-06,7.661936415936931866e-06,8.003068841508365061e-06,8.107620076858168545e-06,8.147129998956059715e-06,8.352461468796867905e-06
2.590000000000000213e+01,4.494801672180748220e-06,6.067584060298614190e-06,7.095453673416907137e-06,7.665515125251931572e-06,7.998692005808938355e-06,8.112570186513679005e-06,8.147029715660503157e-06,8.355833228251841049e-06
2.600000000000000000e+01,4.495035644758171856e-06,6.071961897682887077e-06,7.095917965826981089e-06,7.669000526636104986e-06,7.994446653142306403e-06,8.117586315470326497e-06,8.147419150922319275e-06,8.357748262299846687e-06
2.610000000000000142e+01,4.495487850461610257e-06,6.075940687688685671e-06,7.095740232720970653e-06,7.672290428362149584e-06,7.990425051035421333e-06,8.122610465566282301e-06,8.148209242081483339e-06,8.358225343382819084e-06
2.620000000000000284e+01,4.496153714686479397e-06,6.079506404368939521e-06,7.094940270624405798e-06,7.675289103337146202e-06,7.986710447688283310e-06,8.127579820202401883e-06,8.149316437486286979e-06,8.357313230747398514e-06
2.630000000000000071e+01,4.497027722649704629e-06,6.082649633004644230e-06,7.093547063519167750e-06,7.677909162284723976e-06,7.983375090683808573e-06,8.132428752402609540e-06,8.150664863731948984e-06,8.355088192857351714e-06
2.640000000000000213e+01,4.498103476247017340e-06,6.085365497496275644e-06,7.091597998637455547e-06,7.680073220855954119e-06,7.980478581567918006e-06,8.137090926452206219e-06,8.152188024260209609e-06,8.351650873011928766e-06
2.650000000000000000e+01,4.499373753824587041e-06,6.087653543013216151e-06,7.089137969221170898e-06,7.681715328972105183e-06,7.978066602729039225e-06,8.141501425348862675e-06,8.153830003410078575e-06,8.347122613203139530e-06
2.660000000000000142e+01,4.500830571615987985e-06,6.089517575955105677e-06,7.086218382523767900e-06,7.682782136392285466e-06,7.976170040779884118e-06,8.145598835954115380e-06,8.155546166260796426e-06,8.341641369799535077e-06
2.670000000000000284e+01,4.502465247135933879e-06,6.090965464444764166e-06,7.082896093135726545e-06,7.683233773328468352e-06,7.974804518653955121e-06,8.149327225634439564e-06,8.157303363190426815e-06,8.335357366537343715e-06
2.680000000000000071e+01,4.504268463878524642e-06,6.092008902294776540e-06,7.079232282353187244e-06,7.683044431439078892e-06,7.973970337263325270e-06,8.152637947081431413e-06,8.159079664962765044e-06,8.328428636045215327e-06
2.690000000000000213e+01,4.506230336931427161e-06,6.092663140028209412e-06,7.075291304697861605e-06,7.682202636860591127e-06,7.973652816059551007e-06,8.155491213121535132e-06,8.160863669892659544e-06,8.321016597437336237e-06
2.700000000000000000e+01,4.508340479103534193e-06,6.092946686991895788e-06,7.071139522973890479e-06,7.680711213889357403e-06,7.973823013082692590e-06,8.157857390472811332e-06,8.162653438961720020e-06,8.313281810640171798e-06
2.710000000000000142e+01,4.510588067468956908e-06,6.092880988364801631e-06,7.066844152636697629e-06,7.678586944559473437e-06,7.974438795368965494e-06,8.159717969122293191e-06,8.164455125386771428e-06,8.305380031492504145e-06
2.720000000000000284e+01,4.512961909577950514e-06,6.092490081502366372e-06,7.062472135249686644e-06,7.675859936759343860e-06,7.975446224620097446e-06,8.161066175460529593e-06,8.166281374066830523e-06,8.297458674366708919e-06
2.730000000000000071e+01,4.515450509334772988e-06,6.091800236057709483e-06,7.058089059958083666e-06,7.672572719594206170e-06,7.976781215390804647e-06,8.161907207829277588e-06,8.168149570261795667e-06,8.289653765231053129e-06
2.740000000000000213e+01,4.518042132153898827e-06,6.090839582140183950e-06,7.053758150188382814e-06,7.668779091363209233e-06,7.978371419969931821e-06,8.162258087002216556e-06,8.170080018063408112e-06,8.282087445493635514e-06
2.750000000000000000e+01,4.520724869172543237e-06,6.089637731479524696e-06,7.049539330755694166e-06,7.664542750709935071e-06,7.980138288413152203e-06,8.162147126816732268e-06,8.172094127303908273e-06,8.274866062335517469e-06
2.760000000000000142e+01,4.523486699950507450e-06,6.088225395564639264e-06,7.045488388521259360e-06,7.659935746293089487e-06,7.981999251560623065e-06,8.161613044010973539e-06,8.174212681108516954e-06,8.268078858314487078e-06
2.770000000000000284e+01,4.526315553782245260e-06,6.086634005614266485e-06,7.041656237924409645e-06,7.655036784098845359e-06,7.983869971528445575e-06,8.160703738990804368e-06,8.176454249234077487e-06,8.261797251954416943e-06
2.780000000000000071e+01,4.529199369218694926e-06,6.084895338182016999e-06,7.038088299535227854e-06,7.649929434028202024e-06,7.985666604440333494e-06,8.159474791102905300e-06,8.178833801275597892e-06,8.256074682730374370e-06
2.790000000000000213e+01,4.532126151576831852e-06,6.083041151072610120e-06,7.034823997970063303e-06,7.644700278586213926e-06,7.987308020374062068e-06,8.157987722204329550e-06,8.181361562983879843e-06,8.250946978025086587e-06
2.800000000000000000e+01,4.535084028214897423e-06,6.081102832622420351e-06,7.031896382861391182e-06,7.639437047554653581e-06,7.988717926607491471e-06,8.156308089493635727e-06,8.184042146280878782e-06,8.246433187600321624e-06
2.810000000000000142e+01,4.538061301490037280e-06,6.079111068660325579e-06,7.029331874061628405e-06,7.634226780364739007e-06,7.989826842580427524e-06,8.154503474536167751e-06,8.186873971582908638e-06,8.242536821898016619e-06
2.820000000000000284e+01,4.541046499106915491e-06,6.077095529744003244e-06,7.027150130151094132e-06,7.629154057053888494e-06,7.990573879027018656e-06,8.152641437664254198e-06,8.189848988995884760e-06,8.239247423574846962e-06
2.830000000000000071e+01,4.544028421829549025e-06,6.075084581946832429e-06,7.025364037085979341e-06,7.624299334735296085e-06,7.990908277535901938e-06,8.150787505989409709e-06,8.192952693900079630e-06,8.236542398426527356e-06
2.840000000000000213e+01,4.546996188486973622e-06,6.073105023485236842e-06,7.023979811740521662e-06,7.619737423497641160e-06,7.990790673095826691e-06,8.149003261584408797e-06,8.196164422630269897e-06,8.234389030026267875e-06
2.850000000000000000e+01,4.549939277717629516e-06,6.071181849295892441e-06,7.022997213834702990e-06,7.615536129920719155e-06,7.990194048929089021e-06,8.147344589717886443e-06,8.199457904894957849e-06,8.232746602943041836e-06
2.860000000000000142e+01,4.552847567132478623e-06,6.069338045283645400e-06,7.022409857074252137e-06,7.611755092576388826e-06,7.989104360200949273e-06,8.145860140126859328e-06,8.202802042903134527e-06,8.231568561473112666e-06
2.870000000000000284e+01,4.555711368953163642e-06,6.067594413614041393e-06,7.022205610524023811e-06,7.608444827111870978e-06,7.987520812602344478e-06,8.144590045666699751e-06,8.206161880561224642e-06,8.230804635231403488e-06
2.880000000000000071e+01,4.558521462860731788e-06,6.065969429536188784e-06,7.022367078904356852e-06,7.605645994071541516e-06,7.985455790754381056e-06,8.143564931617497393e-06,8.209499721745228129e-06,8.230402867778763287e-06
2.890000000000000213e+01,4.561269125347156006e-06,6.064479130762912007e-06,7.022872150236336708e-06,7.603388896118556950e-06,7.982934440264877196e-06,8.142805239211292623e-06,8.212776353322404077e-06,8.230311491663755419e-06
2.900000000000000000e+01,4.563946155916598357e-06,6.063137038797572487e-06,7.023694598498608777e-06,7.601693206182869034e-06,7.979993918397210173e-06,8.142320875412223380e-06,8.215952327056408322e-06,8.230480600987521989e-06
2.910000000000000142e+01,4.566544900136415563e-06,6.061954112512868420e-06,7.024804728861244740e-06,7.600567923038425988e-06,7.976682336180429544e-06,8.142111191142276105e-06,8.218989252656294653e-06,8.230863582092684538e-06
2.920000000000000284e+01,4.569058269149328666e-06,6.060938732649345795e-06,7.026170052423785783e-06,7.600011545816354186e-06,7.973057424462415277e-06,8.142165279292901126e-06,8.221851055811857378e-06,8.231418272983126450e-06
2.930000000000000071e+01,4.571479756201868305e-06,6.060096716845042586e-06,7.027755978078475962e-06,7.600012454686555508e-06,7.969184963305120384e-06,8.142462576132825092e-06,8.224505156376182846e-06,8.232107832489843346e-06
2.940000000000000213e+01,4.573803449745006411e-06,6.059431363308886986e-06,7.029526508675609797e-06,7.600549481637242089e-06,7.965137021240242809e-06,8.142973740507541969e-06,8.226923524937146404e-06,8.232901311952534051e-06
2.950000000000000000e+01,4.576024043412285636e-06,6.058943521930482135e-06,7.031444929792018961e-06,7.601592651437782955e-06,7.960990055524974629e-06,8.143661779119737432e-06,8.229083580821305866e-06,8.233773932816990104e-06
2.960000000000000142e+01,4.578136842806057594e-06,6.058631690661342439e-06,7.033474479570256399e-06,7.603104070802446657e-06,7.956822926896700565e-06,8.144483380267963923e-06,8.230968899666790684e-06,8.234707083776271475e-06
2.970000000000000284e+01,4.580137769216729993e-06,6.058492135294080150e-06,7.035578989053603571e-06,7.605038941996267177e-06,7.952714885142708745e-06,8.145390413799580287e-06,8.232569706043135760e-06,8.235688061006274374e-06
2.980000000000000071e+01,4.582023360275022661e-06,6.058519030266440453e-06,7.037723483177549255e-06,7.607346674931569908e-06,7.948743580038497569e-06,8.146331551633911872e-06,8.233883134367570023e-06,8.236709583803181189e-06
2.990000000000000213e+01,4.583790767634376984e-06,6.058704618158716748e-06,7.039874733813511476e-06,7.609972072109005836e-06,7.944983150362516788e-06,8.147253960852363086e-06,8.234913249832720439e-06,8.237769123106697400e-06
3.000000000000000000e+01,4.585437751919441141e-06,6.059039385331033145e-06,7.042001757190385902e-06,7.612856559258140976e-06,7.941502440503289684e-06,8.148105020241991348e-06,8.235670829775942892e-06,8.238868086624107079e-06
3.010000000000000142e+01,4.586962674843486631e-06,6.059512251035958919e-06,7.044076249435038406e-06,7.615939435906549093e-06,7.938363387707814134e-06,8.148834010679451012e-06,8.236172915843109621e-06,8.240010905935513108e-06
3.020000000000000284e+01,4.588364488578022815e-06,6.060110767605597637e-06,7.046072954791648968e-06,7.619159119690022131e-06,7.935619618273936915e-06,8.149393731116116868e-06,8.236442154863077292e-06,8.241204071987584534e-06
3.030000000000000071e+01,4.589642722888087611e-06,6.060821328646159856e-06,7.047969963022704398e-06,7.622454360090014092e-06,7.933315282260267054e-06,8.149741993701553611e-06,8.236505955480644126e-06,8.242455163703921173e-06
3.040000000000000213e+01,4.590797469603002945e-06,6.061629383005695537e-06,7.049748933216082314e-06,7.625765398255879290e-06,7.931484150111578479e-06,8.149842955038066883e-06,8.236395493146919655e-06,8.243771911886632608e-06
3.050000000000000000e+01,4.591829365047095379e-06,6.062519651683917488e-06,7.051395243165559101e-06,7.629035051873178652e-06,7.930148985563212349e-06,8.149668244902819048e-06,8.236144602949413418e-06,8.245161334893835736e-06
3.060000000000000142e+01,4.592739570194459553e-06,6.063476345033458337e-06,7.052898064074941686e-06,7.632209705496495467e-06,7.929321202262973323e-06,8.149197859880219497e-06,8.235788601651528040e-06,8.246628978469949800e-06
3.070000000000000284e+01,4.593529749047364774e-06,6.064483378143137315e-06,7.054250362362179949e-06,7.635240190206893374e-06,7.929000803055807900e-06,8.148420795051070087e-06,8.235363084196922756e-06,8.248178283709606262e-06
3.080000000000000071e+01,4.594202045127282474e-06,6.065524581683190419e-06,7.055448831200239468e-06,7.638082538188872839e-06,7.929176595075637657e-06,8.147335396072041824e-06,8.234902737699889563e-06,8.249810101668142437e-06
3.090000000000000213e+01,4.594759056258945762e-06,6.066583906200184728e-06,7.056493755472348361e-06,7.640698601346640473e-06,7.929826666253081413e-06,8.145949421306530880e-06,8.234440216164928827e-06,8.251522365110286472e-06
3.100000000000000000e+01,4.595203808147041435e-06,6.067645617835459859e-06,7.057388815290277506e-06,7.643056526132618878e-06,7.930919103546485438e-06,8.144279813090959941e-06,8.234005113960662925e-06,8.253309921754659051e-06
3.110000000000000142e+01,4.595539726370834188e-06,6.068694483343795021e-06,7.058140833640647038e-06,7.645131079606071189e-06,7.932412929040344451e-06,8.142352186740753339e-06,8.233623072659290720e-06,8.255164526044245221e-06
3.120000000000000284e+01,4.595770607365712301e-06,6.069715942982889523e-06,7.058759474973252956e-06,7.646903825417328271e-06,7.934259224851025749e-06,8.140200054559953990e-06,8.233315048622458221e-06,8.257074981546375092e-06
3.130000000000000071e+01,4.595900588613699433e-06,6.070696269330766448e-06,7.059256902225419239e-06,7.648363151299686358e-06,7.936402415628651674e-06,8.137863810875334281e-06,8.233096762649827483e-06,8.259027420326470192e-06
3.140000000000000213e+01,4.595934117723743384e-06,6.071622711253943372e-06,7.059647399609847440e-06,7.649504153217634439e-06,7.938781674474149064e-06,8.135389511998436518e-06,8.232978345817931753e-06,8.261005701518109312e-06
3.150000000000000000e+01,4.595875921276082465e-06,6.072483621458180103e-06,7.059946970006114597e-06,7.650328383415616607e-06,7.941332417077395789e-06,8.132827491125205199e-06,8.232964188142899431e-06,8.262991908147832021e-06
3.160000000000000142e+01,4.595730972903333544e-06,6.073268566775258392e-06,7.060172914880036288e-06,7.650843473566704134e-06,7.943987847244815548e-06,8.130230853761744036e-06,8.233052989317646286e-06,8.264966918122840234e-06
3.170000000000000284e+01,4.595504461343824509e-06,6.073968420630682097e-06,7.060343405349001067e-06,7.651062645941397733e-06,7.946680517706417035e-06,8.127653901957021532e-06,8.233238004820564448e-06,8.266911024235046312e-06
3.180000000000000071e+01,4.595201758328393282e-06,6.074575437164941860e-06,7.060477052733826753e-06,7.651004127182114978e-06,7.949343870425340519e-06,8.125150537774405990e-06,8.233507473615064853e-06,8.268804576938570960e-06
3.190000000000000213e+01,4.594828386508820195e-06,6.075083306716910769e-06,7.060592486785033373e-06,7.650690482363664557e-06,7.951913721257475309e-06,8.122772695656754749e-06,8.233845208968637586e-06,8.270628623713305316e-06
3.200000000000000000e+01,4.594389987580549395e-06,6.075487192558348681e-06,7.060707948661204547e-06,7.650147886742453274e-06,7.954329656903458279e-06,8.120568851452403258e-06,8.234231328993479870e-06,8.272365519867985739e-06
3.210000000000000142e+01,4.593892290905010611e-06,6.075783749254215493e-06,7.060840906458754063e-06,7.649405354526184198e-06,7.956536313344364508e-06,8.118582652594241722e-06,8.234643099472305217e-06,8.273999487273808739e-06
3.220000000000000284e+01,4.593341082617663496e-06,6.075971122634915567e-06,7.061007699260546389e-06,7.648493943482326252e-06,7.958484508865937279e-06,8.116851707998251619e-06,8.235055859798223743e-06,8.275517100420071159e-06
3.230000000000000426e+01,4.592742175318909048e-06,6.076048932462940755e-06,7.061223215518164231e-06,7.647445954828135939e-06,7.960132208537085141e-06,8.115406570682881515e-06,8.235443998971803126e-06,8.276907681764589242e-06
3.239999999999999858e+01,4.592101378583790527e-06,6.076018238029834428e-06,7.061500610583415494e-06,7.646294146429477578e-06,7.961445300311287276e-06,8.114269939490936778e-06,8.235781949930687240e-06,8.278163592806420112e-06
3.250000000000000000e+01,4.591424470623550746e-06,6.075881487835332884e-06,7.061851067455271469e-06,7.645070977044254867e-06,7.962398168720463687e-06,8.113456097344484697e-06,8.236045168197314581e-06,8.279280411416234386e-06
3.260000000000000142e+01,4.590717170738223274e-06,6.075642454445029372e-06,7.062283603420649314e-06,7.643807897222965053e-06,7.962974056391347588e-06,8.112970598009305867e-06,8.236211063175624680e-06,8.280256990303436204e-06
3.270000000000000284e+01,4.589985112865568873e-06,6.075306155595150415e-06,7.062804925350718577e-06,7.642534701382541762e-06,7.963165208985101273e-06,8.112810203436682244e-06,8.236259851260308018e-06,8.281095397077997688e-06
3.280000000000000426e+01,4.589233820823102050e-06,6.074878762932223175e-06,7.063419333847020809e-06,7.641278953030017362e-06,7.962972805128365472e-06,8.112963068296341618e-06,8.236175302836490353e-06,8.281800739862177352e-06
3.289999999999999858e+01,4.588468684382784879e-06,6.074367499761534894e-06,7.064128677417014224e-06,7.640065492822700755e-06,7.962406677317068748e-06,8.113409160917517404e-06,8.235945359119645204e-06,8.282380888360862947e-06
3.300000000000000000e+01,4.587694937052688715e-06,6.073780529525230065e-06,7.064932355221875682e-06,7.638916037708276541e-06,7.961484835755650025e-06,8.114120903318644551e-06,8.235562598199464013e-06,8.282846102936058941e-06
3.310000000000000142e+01,4.586917635385212577e-06,6.073126836161901743e-06,7.065827367064292375e-06,7.637848875391428649e-06,7.960232811715650669e-06,8.115064008884509406e-06,8.235024535535595547e-06,8.283208588671930883e-06
3.320000000000000284e+01,4.586141639645324730e-06,6.072416098387711791e-06,7.066808408603963976e-06,7.636878657374390755e-06,7.958682841063824398e-06,8.116198490518145015e-06,8.234333749537747771e-06,8.283481993331953674e-06
3.330000000000000426e+01,4.585371596324550048e-06,6.071658559411718947e-06,7.067868008206468211e-06,7.636016290293867748e-06,7.956872912828760747e-06,8.117479809471861429e-06,8.233497828302738242e-06,8.283680870149745523e-06
3.339999999999999858e+01,4.584611922084369517e-06,6.070864893459315681e-06,7.068996701983798481e-06,7.635268923819604758e-06,7.954845710214653032e-06,8.118860131592353646e-06,8.232529140742017582e-06,8.283820127186203308e-06
3.350000000000000000e+01,4.583866789545365528e-06,6.070046071240953189e-06,7.070183242779970456e-06,7.634640030645956088e-06,7.952647473830065650e-06,8.120289656063373052e-06,8.231444440953694652e-06,8.283914484860654959e-06
3.360000000000000142e+01,4.583140114713946112e-06,6.069213225434744174e-06,7.071414838299983074e-06,7.634129572345327297e-06,7.950326818093045311e-06,8.121717980480447352e-06,8.230264320466251782e-06,8.283977961931476841e-06
3.370000000000000284e+01,4.582435546116037095e-06,6.068377518098078127e-06,7.072677413219596865e-06,7.633734243270295927e-06,7.947933531995965417e-06,8.123095465883967137e-06,8.229012528726542541e-06,8.284023408716700843e-06
3.380000000000000426e+01,4.581756455665497718e-06,6.067550011507050201e-06,7.073955890210537056e-06,7.633447782873226117e-06,7.945517395024914720e-06,8.124374565487979538e-06,8.227715186895356858e-06,8.284062103944278554e-06
3.389999999999999858e+01,4.581105931211748583e-06,6.066741543214737575e-06,7.075234483844283773e-06,7.633261346021158467e-06,7.943127036932895457e-06,8.125511082493486192e-06,8.226399922747762439e-06,8.284103427680378218e-06
3.400000000000000000e+01,4.580486770822123077e-06,6.065962607562647158e-06,7.076497002267423397e-06,7.633163919815166842e-06,7.940808869025262062e-06,8.126465324331810791e-06,8.225094958555501101e-06,8.284154620452621742e-06
3.410000000000000142e+01,4.579901478632408818e-06,6.065223244020034876e-06,7.077727150861523597e-06,7.633142774562950983e-06,7.938606110174939445e-06,8.127203123223236680e-06,8.223828183342996034e-06,8.284220634521832771e-06
3.420000000000000284e+01,4.579352262515379302e-06,6.064532933877653242e-06,7.078908832336416879e-06,7.633183936747722775e-06,7.936557928620024960e-06,8.127696696821895550e-06,8.222626242546104969e-06,8.284304079397841747e-06
3.430000000000000426e+01,4.578841033081593181e-06,6.063900505892672044e-06,7.080026438260889066e-06,7.633272671309088153e-06,7.934698715725274631e-06,8.127925327297558233e-06,8.221513675660263587e-06,8.284405260267080351e-06
3.439999999999999858e+01,4.578369404553694899e-06,6.063334052147650866e-06,7.081065126868235637e-06,7.633393961467560551e-06,7.933057504572182950e-06,8.127875841035248072e-06,8.220512131076884721e-06,8.284522305015973309e-06
3.450000000000000000e+01,4.577938696709304978e-06,6.062840854068052288e-06,7.082011082473749219e-06,7.633532973727596982e-06,7.931657541149217394e-06,8.127542878572091567e-06,8.219639683504365024e-06,8.284651371537332665e-06
3.460000000000000142e+01,4.577549938725167245e-06,6.062427319888930022e-06,7.082851752854280036e-06,7.633675497983882785e-06,7.930516011778188101e-06,8.126928948026801436e-06,8.218910274998547649e-06,8.284786925452647388e-06
3.470000000000000284e+01,4.577203873978863413e-06,6.062098933487525265e-06,7.083576060024077137e-06,7.633808352044968437e-06,7.929643927373497547e-06,8.126044263437326443e-06,8.218333297116409142e-06,8.284922075454947965e-06
3.480000000000000426e+01,4.576900966418717687e-06,6.061860214734426933e-06,7.084174582172586554e-06,7.633919742330852465e-06,7.929046158997032911e-06,8.124906374432083744e-06,8.217913324698455924e-06,8.285048951867102218e-06
3.489999999999999858e+01,4.576641407988413235e-06,6.061714691765751617e-06,7.084639703558437418e-06,7.633999573194993893e-06,7.928721617755929429e-06,8.123539599697027214e-06,8.217650008079946389e-06,8.285159113288753652e-06
3.500000000000000000e+01,4.576425127314487362e-06,6.061664884843276369e-06,7.084965730999592814e-06,7.634039698736772017e-06,7.928663567677296520e-06,8.121974283709088027e-06,8.217538124313805703e-06,8.285243965053257220e-06
3.510000000000000142e+01,4.576251799365271822e-06,6.061712301871913233e-06,7.085148974919630582e-06,7.634034113190857340e-06,7.928860057501707637e-06,8.120245898884936864e-06,8.217567783810886262e-06,8.285295173784956724e-06
3.520000000000000284e+01,4.576120856095156064e-06,6.061857444977780673e-06,7.085187795116687504e-06,7.633979076396291141e-06,7.929294455685798049e-06,8.118394022343933258e-06,8.217724782433322162e-06,8.285305061736525367e-06
3.530000000000000426e+01,4.576031497990906693e-06,6.062099828049727357e-06,7.085082610519544133e-06,7.633873174164862441e-06,7.929946070642235334e-06,8.116461217261283778e-06,8.217991086814646629e-06,8.285266967278381856e-06
3.539999999999999858e+01,4.575982706533920918e-06,6.062438004314496531e-06,7.084835873902295411e-06,7.633717312952037481e-06,7.930790836607748417e-06,8.114491853367100660e-06,8.218345435309637459e-06,8.285175557440349614e-06
3.550000000000000000e+01,4.575973257120447002e-06,6.062869603737364166e-06,7.084452012806607968e-06,7.633514651966821773e-06,7.931802046362568248e-06,8.112530900217240770e-06,8.218764034756409487e-06,8.285027082277629518e-06
3.560000000000000142e+01,4.576001732786716403e-06,6.063391379346194654e-06,7.083937338142609619e-06,7.633270475551623413e-06,7.932951109804187162e-06,8.110622728610406007e-06,8.219221330374448797e-06,8.284819561069078908e-06
3.570000000000000284e+01,4.576066538433676278e-06,6.063999261521346718e-06,7.083299922897023926e-06,7.632992010897510227e-06,7.934208319057556302e-06,8.108809953402684734e-06,8.219690824540215601e-06,8.284552895365671077e-06
3.580000000000000426e+01,4.576165915565200137e-06,6.064688419807340303e-06,7.082549453890640834e-06,7.632688197339865255e-06,7.935543600928740560e-06,8.107132348930679022e-06,8.220145918835797261e-06,8.284228904475998689e-06
3.589999999999999858e+01,4.576297957095687430e-06,6.065453330983405777e-06,7.081697059416192097e-06,7.632369414076189962e-06,7.936927238910707061e-06,8.105625865381660411e-06,8.220560753724459602e-06,8.283851283555354605e-06
3.600000000000000000e+01,4.576460622837674741e-06,6.066287852588003737e-06,7.080755116462000842e-06,7.632047174535583345e-06,7.938330547727079356e-06,8.104321770924238777e-06,8.220911019971022249e-06,8.283425486532713933e-06
3.610000000000000142e+01,4.576651754795157956e-06,6.067185301134037090e-06,7.079737041282285759e-06,7.631733795476769444e-06,7.939726486799747462e-06,8.103245938653746983e-06,8.221174717409907018e-06,8.282958539718165980e-06
3.620000000000000284e+01,4.576869092762225755e-06,6.068138533363298670e-06,7.078657067269289449e-06,7.631442050320957904e-06,7.941090198984590565e-06,8.102418294311797275e-06,8.221332838176387270e-06,8.282458793737457192e-06
3.630000000000000426e+01,4.577110289935570897e-06,6.069140030734443414e-06,7.077530014026889305e-06,7.631184815087843631e-06,7.942399465207805598e-06,8.101852434272416303e-06,8.221369953376189699e-06,8.281935624535052831e-06
3.639999999999999858e+01,4.577372928291079113e-06,6.070181984715872225e-06,7.076371052364138770e-06,7.630974716399396840e-06,7.943635067245158332e-06,8.101555418874029080e-06,8.221274686040502822e-06,8.281399095255714826e-06
3.650000000000000000e+01,4.577654534029806932e-06,6.071256383133327716e-06,7.075195468345119032e-06,7.630823790072405188e-06,7.944781053453864317e-06,8.101527741041780750e-06,8.221040055600425944e-06,8.280859593243206085e-06
3.660000000000000142e+01,4.577952592663137033e-06,6.072355096059522950e-06,7.074018431349471392e-06,7.630743158321129371e-06,7.945824905292164786e-06,8.101763464829492278e-06,8.220663683763951290e-06,8.280327455867375619e-06
3.670000000000000284e+01,4.578264563875888982e-06,6.073469960260480249e-06,7.072854769404890440e-06,7.630742733383266696e-06,7.946757605112320100e-06,8.102250525707233031e-06,8.220147856077830717e-06,8.279812600389679922e-06
3.680000000000000426e+01,4.578587896056363071e-06,6.074592861671224142e-06,7.071718755469191819e-06,7.630830953980760611e-06,7.947573607960944919e-06,8.102971178675089092e-06,8.219499437411847964e-06,8.279324171495128226e-06
3.689999999999999858e+01,4.578920040382294943e-06,6.075715814776727619e-06,7.070623908034256999e-06,7.631014560444127071e-06,7.948270723284744932e-06,8.103902578174282390e-06,8.218729644779432242e-06,8.278870220160272630e-06
3.700000000000000000e+01,4.579258464351698699e-06,6.076831038481778080e-06,7.069582808938434937e-06,7.631298413093845490e-06,7.948849913175237702e-06,8.105017470644293454e-06,8.217853685307807687e-06,8.278457425597851582e-06
3.710000000000000142e+01,4.579600665050032049e-06,6.077931027345662152e-06,7.068606940885402423e-06,7.631685357431527983e-06,7.949315017782843107e-06,8.106284978853794954e-06,8.216890271681154267e-06,8.278090870048049332e-06
3.720000000000000284e+01,4.579944181529183034e-06,6.079008617862480257e-06,7.067706546751151286e-06,7.632176138513968588e-06,7.949672418322561995e-06,8.107671454274378853e-06,8.215861031016236105e-06,8.277773874423854927e-06
3.730000000000000426e+01,4.580286606839512054e-06,6.080057049384635093e-06,7.066890512774648414e-06,7.632769365301106390e-06,7.949930650272274413e-06,8.109141375028938725e-06,8.214789826849200338e-06,8.277507899931424440e-06
3.739999999999999858e+01,4.580625599229226630e-06,6.081070018523759835e-06,7.066166276215035680e-06,7.633461525283213867e-06,7.950099980030822522e-06,8.110658264268155726e-06,8.213702016396373651e-06,8.277292518635293028e-06
3.750000000000000000e+01,4.580958892691500139e-06,6.082041727500930861e-06,7.065539758710492890e-06,7.634247047846876022e-06,7.950191958608354703e-06,8.112185605813060363e-06,8.212623667291918395e-06,8.277125453010070188e-06
3.760000000000000142e+01,4.581284306873212309e-06,6.082966925613497722e-06,7.065015325616319508e-06,7.635118414339725490e-06,7.950218966337740945e-06,8.113687733776742128e-06,8.211580758935022040e-06,8.277002682480216755e-06
3.770000000000000284e+01,4.581599756192655803e-06,6.083840943638119114e-06,7.064595770919779305e-06,7.636066311184075417e-06,7.950193761735446785e-06,8.115130674377080133e-06,8.210598393676438178e-06,8.276918611771488798e-06
3.780000000000000426e+01,4.581903258041308824e-06,6.084659721086738138e-06,7.064282327537418915e-06,7.637079822084280600e-06,7.950129047570864138e-06,8.116482920067502604e-06,8.209700042560719169e-06,8.276866295120477446e-06
3.789999999999999858e+01,4.582192940430496186e-06,6.085419826384885766e-06,7.064074701718103810e-06,7.638146654248556544e-06,7.950037065343473763e-06,8.117716118138940118e-06,8.208906848466979156e-06,8.276837706849837772e-06
3.800000000000000000e+01,4.582467048722116409e-06,6.086118469653123420e-06,7.063971130288893008e-06,7.639253392838218915e-06,7.949929229186802893e-06,8.118805658791083957e-06,8.208237007423235809e-06,8.276824049052722287e-06
3.810000000000000142e+01,4.582723951540579321e-06,6.086753508452447115e-06,7.063968459189440274e-06,7.640385777787916943e-06,7.949815807303806103e-06,8.119731150266207287e-06,8.207705245677487937e-06,8.276816084451521505e-06
3.820000000000000284e+01,4.582962145824320821e-06,6.087323446729575593e-06,7.064062241282642596e-06,7.641528996252255901e-06,7.949705658441552636e-06,8.120476772205398319e-06,8.207322406916794932e-06,8.276804483134392321e-06
3.830000000000000426e+01,4.583180261169550462e-06,6.087827426656811092e-06,7.064246851068434196e-06,7.642667983878692617e-06,7.949606028428979343e-06,8.121031501814868214e-06,8.207095160292499081e-06,8.276780170402009418e-06
3.840000000000000568e+01,4.583377063369087345e-06,6.088265214448940199e-06,7.064515613955379969e-06,7.643787728786599622e-06,7.949522409955722679e-06,8.121389210524743163e-06,8.207025835371695166e-06,8.276734663623108723e-06
3.850000000000000000e+01,4.583551457021384223e-06,6.088637179907374630e-06,7.064860947675333236e-06,7.644873570411547803e-06,7.949458466924297362e-06,8.121548632944453061e-06,8.207112386984793950e-06,8.276660386316581075e-06
3.860000000000000142e+01,4.583702487362395495e-06,6.088944270343787935e-06,7.065274512857433464e-06,7.645911488080026075e-06,7.949416022778876822e-06,8.121513212708264540e-06,8.207348488206700488e-06,8.276550948912997363e-06
3.870000000000000284e+01,4.583829341542333680e-06,6.089187979382848503e-06,7.065747370083030887e-06,7.646888372167537362e-06,7.949395110326551439e-06,8.121290833676408916e-06,8.207723746503359230e-06,8.276401385440279590e-06
3.880000000000000426e+01,4.583931348736691724e-06,6.089370310935482422e-06,7.066270140895780649e-06,7.647792272844067263e-06,7.949394078970994926e-06,8.120893447496890794e-06,8.208224034425559701e-06,8.276208339458301921e-06
3.890000000000000568e+01,4.584007979910320607e-06,6.089493739244722370e-06,7.066833169658282010e-06,7.648612621369288433e-06,7.949409753849057125e-06,8.120336611031064855e-06,8.208831923220416549e-06,8.275970191290449307e-06
3.900000000000000000e+01,4.584058846734961890e-06,6.089561165212309390e-06,7.067426683826649736e-06,7.649340419163541682e-06,7.949437639792611421e-06,8.119638949519170090e-06,8.209527204788846788e-06,8.275687123318609117e-06
3.910000000000000142e+01,4.584083699632479636e-06,6.089575869727692492e-06,7.068040949978482423e-06,7.649968391920669575e-06,7.949472162496751260e-06,8.118821562888567378e-06,8.210287486223877274e-06,8.275361120607671594e-06
3.920000000000000284e+01,4.584082425512781001e-06,6.089541464818215566e-06,7.068666423290514977e-06,7.650491105445911266e-06,7.949506937998673806e-06,8.117907393329071297e-06,8.211088838139257717e-06,8.274995907123217087e-06
3.930000000000000426e+01,4.584055044484780517e-06,6.089461842856414009e-06,7.069293888356531497e-06,7.650905041498012871e-06,7.949535061224644039e-06,8.116920573023045371e-06,8.211906478039487922e-06,8.274596819859980634e-06
3.940000000000000568e+01,4.584001706400830933e-06,6.089341124670966110e-06,7.069914588930803490e-06,7.651208633260853098e-06,7.949549404501210503e-06,8.115885770612618622e-06,8.212715469232967358e-06,8.274170625405252721e-06
3.950000000000000000e+01,4.583922686485220055e-06,6.089183607171921864e-06,7.070520345459074818e-06,7.651402259736816980e-06,7.949542915872132021e-06,8.114827554361880857e-06,8.213491414651996614e-06,8.273725285723454448e-06
3.960000000000000142e+01,4.583818380587967312e-06,6.088993710962053996e-06,7.071103658440325290e-06,7.651488200491329827e-06,7.949508908797198181e-06,8.113769788181679488e-06,8.214211127052784001e-06,8.273269681349781912e-06
3.970000000000000284e+01,4.583689300077797846e-06,6.088775928669853954e-06,7.071657796758890058e-06,7.651470552233474720e-06,7.949441334087481437e-06,8.112735076670762879e-06,8.214853256513499069e-06,8.272813302137582703e-06
3.980000000000000426e+01,4.583536066110616147e-06,6.088534774337239774e-06,7.072176869848956215e-06,7.651355110022128869e-06,7.949335026333215204e-06,8.111744270622445185e-06,8.215398858743561128e-06,8.272365916259238894e-06
3.990000000000000568e+01,4.583359403634301721e-06,6.088274734569742996e-06,7.072655883080813943e-06,7.651149216178487755e-06,7.949185917704992832e-06,8.110816044751278930e-06,8.215831888480629175e-06,8.271937229464843000e-06
4.000000000000000000e+01,4.583160134893904392e-06,6.088000221907141629e-06,7.073090776590906792e-06,7.650861580735246470e-06,7.948991213577172310e-06,8.109966555064351823e-06,8.216139605471406426e-06,8.271536546589075556e-06
4.010000000000000142e+01,4.582939172784183945e-06,6.087715530525561469e-06,7.073478446500969241e-06,7.650502078349052937e-06,7.948749524908094166e-06,8.109209181580978587e-06,8.216312882614040802e-06,8.271172446852603777e-06
4.020000000000000284e+01,4.582697513980105164e-06,6.087424795422902157e-06,7.073816750038930401e-06,7.650081525908958291e-06,7.948460954518288268e-06,8.108554358926545191e-06,8.216346408559949133e-06,8.270852484643098634e-06
4.030000000000000426e+01,4.582436231526099135e-06,6.087131954504720888e-06,7.074104494117494646e-06,7.649611446461368480e-06,7.948127135226634721e-06,8.108009494703360964e-06,8.216238781028062377e-06,8.270582925559710752e-06
4.040000000000000568e+01,4.582156467661246957e-06,6.086840714542018915e-06,7.074341408730422387e-06,7.649103824697300880e-06,7.947751219483656371e-06,8.107578973917672904e-06,8.215992489207790683e-06,8.270368526894222860e-06
4.050000000000000000e+01,4.581859426242007594e-06,6.086554520973175286e-06,7.074528105888155949e-06,7.648570859081216256e-06,7.947337821598288166e-06,8.107264243606415732e-06,8.215613787485032127e-06,8.270212369640428385e-06
4.060000000000000142e+01,4.581546365095556794e-06,6.086276531772072396e-06,7.074666025744247300e-06,7.648024716644385990e-06,7.946892914778569406e-06,8.107063972029315835e-06,8.215112466236629274e-06,8.270115747346928892e-06
4.070000000000000284e+01,4.581218588456392737e-06,6.086009595687724705e-06,7.074757370731377115e-06,7.647477294703275419e-06,7.946423686788772756e-06,8.106974273183742419e-06,8.214501527228912359e-06,8.270078115518719741e-06
4.080000000000000426e+01,4.580877439278041585e-06,6.085756234550099286e-06,7.074805029885777863e-06,7.646939994984669475e-06,7.945938358996929018e-06,8.106988987136021230e-06,8.213796775541348794e-06,8.270097102192064398e-06
4.090000000000000568e+01,4.580524291530885250e-06,6.085518630197239709e-06,7.074812494609061808e-06,7.646423514501288210e-06,7.945445974349985008e-06,8.107100004914324920e-06,8.213016340352652378e-06,8.270168579752046334e-06
4.100000000000000000e+01,4.580160542735911555e-06,6.085298615621237417e-06,7.074783767893610964e-06,7.645937656647339153e-06,7.944956161187732846e-06,8.107297626375187249e-06,8.212180140673708273e-06,8.270286794190284674e-06
4.110000000000000142e+01,4.579787606456831028e-06,6.085097670513461843e-06,7.074723268676863519e-06,7.645491166649587278e-06,7.944478879598482202e-06,8.107570939261399268e-06,8.211309312014525297e-06,8.270444548041933075e-06
4.120000000000000284e+01,4.579406904972604941e-06,6.084916920709448895e-06,7.074635733322898190e-06,7.645091593400099583e-06,7.944024158060281060e-06,8.107908206919645089e-06,8.210425611610006058e-06,8.270633430146334675e-06
4.130000000000000426e+01,4.579019862130384588e-06,6.084757142088559334e-06,7.074526115813384308e-06,7.644745180376832927e-06,7.943601828069857262e-06,8.108297253478502498e-06,8.209550819857081017e-06,8.270844084543038655e-06
4.140000000000000568e+01,4.578627896406617381e-06,6.084618768026350821e-06,7.074399488604665720e-06,7.644456786734532550e-06,7.943221263767563656e-06,8.108725835093144596e-06,8.208706154852474235e-06,8.271066509690783164e-06
4.150000000000000000e+01,4.578232414134686401e-06,6.084501900538441532e-06,7.074260945982846494e-06,7.644229839315341835e-06,7.942891134635199357e-06,8.109181987653313328e-06,8.207911716920368583e-06,8.271290378239481988e-06
4.160000000000000142e+01,4.577834803148883580e-06,6.084406324893820717e-06,7.074115511068734818e-06,7.644066315828923486e-06,7.942619177053744650e-06,8.109654341253991205e-06,8.207185977923692199e-06,8.271505366558296046e-06
4.170000000000000284e+01,4.577436426511649614e-06,6.084331527059227973e-06,7.073968048373902029e-06,7.643966758286158125e-06,7.942411991715414565e-06,8.110132395044988840e-06,8.206545328445780108e-06,8.271701484152682582e-06
4.180000000000000426e+01,4.577038616657147507e-06,6.084276714252156992e-06,7.073823183059713138e-06,7.643930315784364105e-06,7.942274871469701125e-06,8.110606745367898718e-06,8.206003694055663544e-06,8.271869391812680661e-06
4.190000000000000568e+01,4.576642669937291963e-06,6.084240837533894108e-06,7.073685227926285179e-06,7.643954814548492571e-06,7.942211664307974317e-06,8.111069263766479409e-06,8.205572229663671280e-06,8.272000698930637164e-06
4.200000000000000000e+01,4.576249841292678866e-06,6.084222616928314231e-06,7.073558119380374265e-06,7.644036852771929347e-06,7.942224674498121750e-06,8.111513221845112476e-06,8.205259097282535663e-06,8.272088229954732697e-06
4.210000000000000142e+01,4.575861339464748490e-06,6.084220567748044317e-06,7.073445362798524982e-06,7.644171918036457569e-06,7.942314604214573137e-06,8.111933362364709410e-06,8.205069331482239825e-06,8.272126252636957666e-06
4.220000000000000284e+01,4.575478322638160122e-06,6.084233028863517134e-06,7.073349988312438441e-06,7.644354523314578209e-06,7.942480536815565983e-06,8.112325917450369239e-06,8.205004793121473128e-06,8.272110659734988047e-06
4.230000000000000426e+01,4.575101894221944576e-06,6.084258191429992024e-06,7.073274517002681172e-06,7.644578358903530990e-06,7.942719961129274253e-06,8.112688576339399660e-06,8.205064209232393324e-06,8.272039099546657503e-06
4.240000000000000568e+01,4.574733099199645991e-06,6.084294128627654175e-06,7.073220937708901701e-06,7.644836455739101311e-06,7.943028836235321855e-06,8.113020406749771318e-06,8.205243295644759627e-06,8.271911050572455792e-06
4.250000000000000000e+01,4.574372920937430642e-06,6.084338825387836103e-06,7.073190694831255065e-06,7.645121357105488791e-06,7.943401694243679145e-06,8.113321734809497698e-06,8.205534955951776510e-06,8.271727838599085558e-06
4.260000000000000142e+01,4.574022278228118132e-06,6.084390208313528170e-06,7.073184686484657036e-06,7.645425294244834191e-06,7.943831777490473200e-06,8.113593990513590093e-06,8.205929548157908648e-06,8.271492595524065905e-06
4.270000000000000284e+01,4.573682022807057379e-06,6.084446174933755280e-06,7.073203272520145468e-06,7.645740362341446605e-06,7.944311206875553921e-06,8.113839524925836599e-06,8.206415210182393949e-06,8.271210161267528171e-06
4.280000000000000426e+01,4.573352937450869682e-06,6.084504622264064189e-06,7.073246292704782334e-06,7.646058693092094849e-06,7.944831175943356527e-06,8.114061407771266943e-06,8.206978232935813189e-06,8.270886932684740067e-06
4.290000000000000568e+01,4.573035734090069582e-06,6.084563474464954602e-06,7.073313093214350644e-06,7.646372620365160522e-06,7.945382165794323548e-06,8.114263212594119423e-06,8.207603468923796441e-06,8.270530663920250269e-06
4.300000000000000000e+01,4.572731052740475199e-06,6.084620709070898137e-06,7.073402561411090694e-06,7.646674835729005970e-06,7.945954174470859499e-06,8.114448798335338608e-06,8.208274764429090986e-06,8.270150224851113840e-06
4.310000000000000142e+01,4.572439460545640877e-06,6.084674381512389374e-06,7.073513167712985883e-06,7.646958530616032590e-06,7.946536955738547903e-06,8.114622094296253252e-06,8.208975402948515132e-06,8.269755325723826545e-06
4.320000000000000284e+01,4.572161451374401331e-06,6.084722648028173531e-06,7.073643013430497284e-06,7.647217523137905815e-06,7.947120260004547632e-06,8.114786896482040213e-06,8.209688546728655112e-06,8.269356216658585446e-06
4.330000000000000426e+01,4.571897445654338199e-06,6.084763786565194899e-06,7.073789883696446346e-06,7.647446366984556043e-06,7.947694072085731420e-06,8.114946681569978892e-06,8.210397665506241616e-06,8.268963371985127431e-06
4.340000000000000568e+01,4.571647790760358099e-06,6.084796215180543477e-06,7.073951304073511359e-06,7.647640440547331941e-06,7.948248839345639638e-06,8.115104444539333883e-06,8.211086940893008723e-06,8.268587168722141278e-06
4.350000000000000000e+01,4.571412761500415201e-06,6.084818508611533616e-06,7.074124599909525912e-06,7.647796015780583545e-06,7.948775684982201106e-06,8.115262564389880140e-06,8.211741636246494558e-06,8.268237570413505821e-06
4.360000000000000142e+01,4.571192561128589738e-06,6.084829411903691643e-06,7.074306957080556124e-06,7.647910305247362928e-06,7.949266601095517082e-06,8.115422701765462321e-06,8.212348423686233190e-06,8.267923825217016187e-06
4.370000000000000284e+01,4.570987322718988999e-06,6.084827851957075318e-06,7.074495482956022485e-06,7.647981487529653677e-06,7.949714617219716395e-06,8.115585730758545502e-06,8.212895660913988038e-06,8.267654187973927371e-06
4.380000000000000426e+01,4.570797110622915049e-06,6.084812946186013427e-06,7.074687266697687882e-06,7.648008711211295996e-06,7.950113940488612307e-06,8.115751705992102494e-06,8.213373612259156076e-06,8.267435674474965523e-06
4.390000000000000568e+01,4.570621922467266174e-06,6.084784008750232509e-06,7.074879437532488602e-06,7.647992078099741242e-06,7.950460064146125383e-06,8.115919865159249014e-06,8.213774609883151001e-06,8.267273855153134399e-06
4.400000000000000000e+01,4.570461691222327261e-06,6.084740554218592834e-06,7.075069220083274324e-06,7.647932606588692117e-06,7.950749842680626678e-06,8.116088665313658801e-06,8.214093153630086519e-06,8.267172694031987845e-06
4.410000000000000142e+01,4.570316287644260456e-06,6.084682298693189217e-06,7.075253985910912036e-06,7.647832177076763216e-06,7.950981531959500082e-06,8.116255850856846088e-06,8.214325948913137054e-06,8.267134437411893799e-06
4.420000000000000284e+01,4.570185522870251482e-06,6.084609158407694451e-06,7.075431300490597764e-06,7.647693460732796211e-06,7.951154794336168230e-06,8.116418549863890775e-06,8.214471884523955048e-06,8.267159554764536011e-06
4.430000000000000426e+01,4.570069151388356232e-06,6.084521246077501111e-06,7.075598964567664240e-06,7.647519834425020591e-06,7.951270668854482082e-06,8.116573394306714206e-06,8.214531953390502572e-06,8.267246732918120955e-06
4.440000000000000568e+01,4.569966873854691691e-06,6.084418864835128282e-06,7.075755050128806900e-06,7.647315283368372185e-06,7.951331508451731089e-06,8.116716659650746735e-06,8.214509121015622917e-06,8.267392923422267614e-06
4.450000000000000000e+01,4.569878340465738376e-06,6.084302500389271451e-06,7.075897929184615798e-06,7.647084295028805379e-06,7.951340886075408676e-06,8.116844418148971840e-06,8.214408148035645674e-06,8.267593440081100198e-06
4.460000000000000142e+01,4.569803154302887194e-06,6.084172810782995100e-06,7.076026296723436637e-06,7.646831745714011142e-06,7.951303472877868650e-06,8.116952700212842764e-06,8.214235373379952243e-06,8.267842103976130730e-06
4.470000000000000284e+01,4.569740874676986309e-06,6.084030614778024315e-06,7.076139186074081877e-06,7.646562783930610507e-06,7.951224892083219586e-06,8.117037658073034123e-06,8.213998466941041521e-06,8.268131429969849400e-06
4.480000000000000426e+01,4.569691020847588270e-06,6.083876878448801762e-06,7.076235977607203687e-06,7.646282712048257935e-06,7.951111552842449193e-06,8.117095725984624366e-06,8.213706159374001281e-06,8.268452849444218877e-06
4.490000000000000568e+01,4.569653075547908117e-06,6.083712700527543760e-06,7.076316400497772996e-06,7.645996869559690268e-06,7.950970468462159602e-06,8.117123771050893666e-06,8.213367958323503082e-06,8.268796961863333905e-06
4.500000000000000000e+01,4.569626488856726176e-06,6.083539296444784306e-06,7.076380527701320311e-06,7.645710520101656194e-06,7.950809064363739687e-06,8.117119230197089585e-06,8.212993860279294012e-06,8.269153807305418269e-06
4.510000000000000142e+01,4.569610681834368471e-06,6.083357981565007400e-06,7.076428764685172013e-06,7.645428744887383665e-06,7.950634980269377650e-06,8.117080228062234504e-06,8.212594065304390512e-06,8.269513151804019913e-06
4.520000000000000284e+01,4.569605050311342787e-06,6.083170153617367681e-06,7.076461831817537629e-06,7.645156344285308769e-06,7.950455872346440245e-06,8.117005672172994402e-06,8.212178704170014498e-06,8.269864777213364881e-06
4.530000000000000426e+01,4.569608968787997050e-06,6.082977274737833007e-06,7.076480741594060042e-06,7.644897749611856419e-06,7.950279219723355162e-06,8.116895322415884628e-06,8.211757584142276301e-06,8.270198766924252709e-06
4.540000000000000568e+01,4.569621794070499732e-06,6.082780853122748965e-06,7.076486770909995450e-06,7.644656946415029353e-06,7.950112140747700451e-06,8.116749832628999961e-06,8.211339959610097772e-06,8.270505779561787563e-06
4.550000000000000000e+01,4.569642869059475920e-06,6.082582424640770036e-06,7.076481428766601134e-06,7.644437410928017762e-06,7.949961222802892635e-06,8.116570762731201150e-06,8.210934333563457699e-06,8.270777302421539190e-06
4.560000000000000142e+01,4.569671526399865513e-06,6.082383534708468709e-06,7.076466420841143190e-06,7.644242060067529820e-06,7.949832369777420915e-06,8.116360561569169185e-06,8.210548292808539372e-06,8.271005878524029242e-06
4.570000000000000284e+01,4.569707092130781412e-06,6.082185720346355851e-06,7.076443611003790934e-06,7.644073215795632592e-06,7.949730671100163626e-06,8.116122520815394203e-06,8.210188380847194267e-06,8.271185300376404648e-06
4.580000000000000426e+01,4.569748889127200897e-06,6.081990493067568337e-06,7.076414980988765535e-06,7.643932584094903504e-06,7.949660294048754849e-06,8.115860701901622676e-06,8.209860008434599621e-06,8.271310765806116905e-06
4.590000000000000568e+01,4.569796240624923733e-06,6.081799322238401473e-06,7.076382588816487740e-06,7.643821248043414229e-06,7.949624402411870072e-06,8.115579837847386457e-06,8.209567403286155418e-06,8.271378992175115741e-06
4.600000000000000000e+01,4.569848473384707788e-06,6.081613619424164341e-06,7.076348526743880818e-06,7.643739675183836013e-06,7.949625102310342584e-06,8.115285214133072245e-06,8.209313597212775093e-06,8.271388285852054878e-06
4.610000000000000142e+01,4.569904921050693680e-06,6.081434723886891547e-06,7.076314879755907228e-06,7.643687737785009872e-06,7.949663416051411247e-06,8.114982531490233519e-06,8.209100448686168505e-06,8.271338566318009455e-06
4.620000000000000284e+01,4.569964927009229072e-06,6.081263889096133468e-06,7.076283685042428218e-06,7.643664745385359005e-06,7.949739283655277156e-06,8.114677755716170893e-06,8.208928697767126081e-06,8.271231344378349171e-06
4.630000000000000426e+01,4.570027847372593044e-06,6.081102270807936527e-06,7.076256893334686993e-06,7.643669488383020294e-06,7.949851591790291216e-06,8.114376959078573037e-06,8.208798049635923633e-06,8.271069656590190888e-06
4.640000000000000568e+01,4.570093053643531356e-06,6.080950916240168702e-06,7.076236332795304840e-06,7.643700291048993734e-06,7.949998227882448809e-06,8.114086158139688365e-06,8.208707281839866532e-06,8.270857958070365612e-06
4.650000000000000000e+01,4.570159935393669492e-06,6.080810754996446299e-06,7.076223675961390569e-06,7.643755072270219664e-06,7.950176158247335145e-06,8.113811153065420001e-06,8.208654370872592310e-06,8.270601977958258466e-06
4.660000000000000142e+01,4.570227902470080927e-06,6.080682591350083932e-06,7.076220410170974695e-06,7.643831412842971851e-06,7.950381527094263490e-06,8.113557373512492177e-06,8.208636631812371576e-06,8.270308541974413785e-06
4.670000000000000284e+01,4.570296387410022199e-06,6.080567098193379039e-06,7.076227812249924476e-06,7.643926627026731424e-06,7.950609773502148592e-06,8.113329735257024389e-06,8.208650866495248444e-06,8.269985368430932127e-06
4.680000000000000426e+01,4.570364847231167538e-06,6.080464812666108720e-06,7.076246927237295203e-06,7.644037836568307043e-06,7.950855762869912802e-06,8.113132512380105688e-06,8.208693514324960638e-06,8.269640843633352389e-06
4.690000000000000568e+01,4.570432765416132526e-06,6.080376133227316515e-06,7.076278552245462983e-06,7.644162045836178088e-06,7.951113929732800401e-06,8.112969228216138085e-06,8.208760800806902402e-06,8.269283783821079759e-06
4.700000000000000000e+01,4.570499653452908539e-06,6.080301318558967161e-06,7.076323224677882884e-06,7.644296215678081374e-06,7.951378427198396714e-06,8.112842568200329119e-06,8.208848879046048985e-06,8.268923190668520107e-06
4.710000000000000142e+01,4.570565052347541624e-06,6.080240487718602260e-06,7.076381215553873005e-06,7.644437334974885090e-06,7.951643279949238696e-06,8.112754317238235480e-06,8.208953959892850705e-06,8.268568007493981575e-06
4.720000000000000284e+01,4.570628533789866665e-06,6.080193622096108363e-06,7.076452527773890999e-06,7.644582487822959571e-06,7.951902536343369299e-06,8.112705322846358591e-06,8.209072427420305296e-06,8.268226883045848297e-06
4.730000000000000426e+01,4.570689701208219269e-06,6.080160568688874889e-06,7.076536899297547478e-06,7.644728915526255442e-06,7.952150416296044355e-06,8.112695484993603934e-06,8.209200936581950714e-06,8.267907949485731045e-06
4.740000000000000568e+01,4.570748190713125325e-06,6.080141044847997556e-06,7.076633810595978069e-06,7.644874071385809877e-06,7.952381450987422440e-06,8.112723772532581812e-06,8.209336491010743586e-06,8.267618620272365604e-06
4.750000000000000000e+01,4.570803671472001284e-06,6.080134644051438109e-06,7.076742496919807834e-06,7.645015668272803211e-06,7.952590611551291211e-06,8.112788265568493529e-06,8.209476499959622586e-06,8.267365413067162550e-06
4.760000000000000142e+01,4.570855846541821421e-06,6.080140843162107345e-06,7.076861964369629554e-06,7.645151717250442402e-06,7.952773423441916734e-06,8.112886221808834897e-06,8.209618813509456103e-06,8.267153802199445067e-06
4.770000000000000284e+01,4.570904452869117840e-06,6.080159010615759918e-06,7.076991009838384805e-06,7.645280557549982703e-06,7.952926064536125494e-06,8.113014165131438027e-06,8.209761736849285896e-06,8.266988103397543419e-06
4.780000000000000426e+01,4.570949261484269499e-06,6.080188415497067567e-06,7.077128243992980572e-06,7.645400876846175642e-06,7.953045444375472783e-06,8.113167993234471354e-06,8.209904024086833729e-06,8.266871393367014598e-06
4.790000000000000568e+01,4.570990077459868850e-06,6.080228237489992971e-06,7.077272117239630234e-06,7.645511722248476971e-06,7.953129263701952389e-06,8.113343100843439792e-06,8.210044853837472623e-06,8.266805465256821250e-06
4.800000000000000000e+01,4.571026739508265990e-06,6.080277577619197515e-06,7.077420947895762815e-06,7.645612501785969961e-06,7.953176052927224404e-06,8.113534515241660472e-06,8.210183788728842025e-06,8.266790819666525181e-06
4.810000000000000142e+01,4.571059119690135120e-06,6.080335469296760387e-06,7.077572951971755622e-06,7.645702976871726619e-06,7.953185189424338830e-06,8.113737039211477153e-06,8.210320721194208637e-06,8.266826690958573032e-06
4.820000000000000284e+01,4.571087122873240816e-06,6.080400890007275905e-06,7.077726274257178929e-06,7.645783246579274106e-06,7.953156893461543753e-06,8.113945398180444357e-06,8.210455809593009135e-06,8.266911105947460925e-06
4.830000000000000426e+01,4.571110685858137401e-06,6.080472773020706434e-06,7.077879020003785548e-06,7.645853723786677492e-06,7.953092204193712433e-06,8.114154386465455282e-06,8.210589406698609594e-06,8.267040973092276701e-06
4.840000000000000568e+01,4.571129776628768404e-06,6.080550019632591230e-06,7.078029286455844726e-06,7.645915104631528791e-06,7.952992936002822866e-06,8.114359008923321959e-06,8.210721985216218322e-06,8.267212197932138906e-06
4.850000000000000000e+01,4.571144393311632470e-06,6.080631510890777136e-06,7.078175194200064801e-06,7.645968332220531849e-06,7.952861617352424695e-06,8.114554613816715722e-06,8.210854062676298248e-06,8.267419821017529813e-06
4.860000000000000142e+01,4.571154563079438127e-06,6.080716119585827251e-06,7.078314917294270536e-06,7.646014555370839183e-06,7.952701414098983790e-06,8.114737013467654414e-06,8.210986129478237139e-06,8.267658173494174534e-06
4.870000000000000284e+01,4.571160340999247396e-06,6.080802721852851533e-06,7.078446711869523789e-06,7.646055083979086398e-06,7.952516039771984069e-06,8.114902589131944843e-06,8.211118583012488870e-06,8.267921045454484918e-06
4.880000000000000426e+01,4.571161808533674709e-06,6.080890208329248203e-06,7.078568942969765132e-06,7.646091341878546999e-06,7.952309654904454739e-06,8.115048377763112164e-06,8.211251670067754027e-06,8.268201862129953561e-06
4.890000000000000568e+01,4.571159072250252642e-06,6.080977494993256016e-06,7.078680108948964822e-06,7.646124818780353216e-06,7.952086758897247698e-06,8.115172138042914263e-06,8.211385440007323844e-06,8.268493862345627221e-06
4.900000000000000000e+01,4.571152262308753045e-06,6.081063533197594850e-06,7.078778863009449474e-06,7.646157022395128067e-06,7.951852076915066903e-06,8.115272394762507169e-06,8.211519710074610678e-06,8.268790274962301012e-06
4.910000000000000142e+01,4.571141530837485867e-06,6.081147319245139293e-06,7.078864032061815692e-06,7.646189431595451502e-06,7.951610444714707349e-06,8.115348459930560310e-06,8.211654044271154973e-06,8.269084487796951599e-06
4.920000000000000284e+01,4.571127050365109135e-06,6.081227903020902659e-06,7.078934632115396752e-06,7.646223452242861818e-06,7.951366694750050534e-06,8.115400431205066489e-06,8.211787745779353109e-06,8.269370205399306784e-06
4.930000000000000426e+01,4.571109011988760962e-06,6.081304395985642763e-06,7.078989880338060203e-06,7.646260376539815162e-06,7.951125545940795902e-06,8.115429167288024104e-06,8.211919863373995376e-06,8.269641591535092928e-06
4.940000000000000568e+01,4.571087623875258465e-06,6.081375978031489105e-06,7.079029203674314097e-06,7.646301346461714665e-06,7.950891499491907766e-06,8.115436242364659769e-06,8.212049211156480233e-06,8.269893393184069019e-06
4.950000000000000000e+01,4.571063109332085261e-06,6.081441903726947373e-06,7.079052243549877055e-06,7.646347322518010081e-06,7.950668743969546703e-06,8.115423880364347475e-06,8.212174400279437236e-06,8.270121043540967776e-06
4.960000000000000142e+01,4.571035705044912412e-06,6.081501507201880763e-06,7.079058857620279532e-06,7.646399058217068223e-06,7.950461070771464023e-06,8.115394871971437496e-06,8.212293881551535613e-06,8.270320742340131481e-06
4.970000000000000284e+01,4.571005659398386101e-06,6.081554206380235250e-06,7.079049117425517679e-06,7.646457080595636668e-06,7.950271802031894097e-06,8.115352476939508009e-06,8.212405996674276842e-06,8.270489511949530304e-06
4.980000000000000426e+01,4.570973230547115129e-06,6.081599505963763974e-06,7.079023303172005122e-06,7.646521677548423490e-06,7.950103732598523543e-06,8.115300314595619291e-06,8.212509036042980881e-06,8.270625229428452130e-06
4.990000000000000568e+01,4.570938684708703015e-06,6.081636999680228861e-06,7.078981894934055497e-06,7.646592891485948229e-06,7.949959086525626439e-06,8.115242246309328777e-06,8.212601301169075718e-06,8.270726634160285862e-06
5.000000000000000000e+01,4.570902294456780091e-06,6.081666371102190105e-06,7.078925561163074143e-06,7.646670519778631103e-06,7.949839489013177385e-06,8.115182253146113744e-06,8.212681168240365537e-06,8.270793312989410673e-06
5.010000000000000142e+01,4.570864336805868788e-06,6.081687393924561924e-06,7.078855144476703387e-06,7.646754121570786822e-06,7.949745953514386620e-06,8.115124312563226638e-06,8.212747151375987542e-06,8.270825663556080620e-06
5.020000000000000284e+01,4.570825091740338131e-06,6.081699931090311928e-06,7.078771644991599388e-06,7.646843030784111761e-06,7.949678884330846351e-06,8.115072277464774331e-06,8.212797962370288474e-06,8.270824838452206507e-06
5.030000000000000426e+01,4.570784840285391226e-06,6.081703932875326402e-06,7.078676201838218773e-06,7.646936374602897324e-06,7.949638093418531781e-06,8.115029761668335340e-06,8.212832564982730510e-06,8.270792673015225915e-06
5.040000000000000568e+01,4.570743863119286488e-06,6.081699434445919650e-06,7.078570072746592778e-06,7.647033097163413728e-06,7.949622831029956593e-06,8.115000033906416554e-06,8.212850221456236000e-06,8.270731599049896410e-06
5.050000000000000000e+01,4.570702438935758671e-06,6.081686552389387046e-06,7.078454612396978263e-06,7.647131987448263502e-06,7.949631828332859307e-06,8.114985924262407835e-06,8.212850529903947816e-06,8.270644548238892391e-06
5.060000000000000142e+01,4.570660842875828855e-06,6.081665480425768600e-06,7.078331250201519431e-06,7.647231710913859892e-06,7.949663350992342004e-06,8.114989745178213809e-06,8.212833450538248314e-06,8.270534848572874687e-06
5.070000000000000284e+01,4.570619345167781233e-06,6.081636484689401101e-06,7.078201467253242285e-06,7.647330843615907092e-06,7.949715261731937765e-06,8.115013228518486166e-06,8.212799320436725559e-06,8.270406116478445924e-06
5.080000000000000426e+01,4.570578209711628759e-06,6.081599898344336452e-06,7.078066773164026770e-06,7.647427908499815352e-06,7.949785089680916350e-06,8.115057480884146912e-06,8.212748855734863795e-06,8.270262149043250410e-06
5.090000000000000568e+01,4.570537692941134544e-06,6.081556115450359457e-06,7.077928683485446015e-06,7.647521412232349824e-06,7.949870105189438263e-06,8.115122957688680749e-06,8.212683141370358264e-06,8.270106818183964315e-06
5.100000000000000000e+01,4.570498042380521930e-06,6.081505584731861092e-06,7.077788697351650171e-06,7.647609882463490827e-06,7.949967397308244088e-06,8.115209456413530198e-06,8.212603608642732311e-06,8.269943970781734599e-06
5.110000000000000142e+01,4.570459495714662701e-06,6.081448802805478060e-06,7.077648276482273459e-06,7.647691903922559931e-06,7.950073952378566844e-06,8.115316128889937808e-06,8.212512001407046291e-06,8.269777336103456555e-06
5.120000000000000284e+01,4.570422279692731848e-06,6.081386307157932158e-06,7.077508825212297516e-06,7.647766153001667178e-06,7.950186731345287861e-06,8.115441512038246152e-06,8.212410331970287913e-06,8.269610443922825738e-06
5.130000000000000426e+01,4.570386609267784728e-06,6.081318669012847344e-06,7.077371672312149364e-06,7.647831429619111887e-06,7.950302744252901732e-06,8.115583575440954434e-06,8.212300828078222814e-06,8.269446553743620143e-06
5.140000000000000568e+01,4.570352686514289609e-06,6.081246486003277774e-06,7.077238054362111619e-06,7.647886686307225901e-06,7.950419119981400051e-06,8.115739784486653008e-06,8.212185873240906986e-06,8.269288597095858506e-06
5.150000000000000000e+01,4.570320700142405101e-06,6.081170374871991413e-06,7.077109101416567682e-06,7.647931052887080305e-06,7.950533169528983812e-06,8.115907176739489692e-06,8.212067941784639835e-06,8.269139133584846313e-06
5.160000000000000142e+01,4.570290824776335192e-06,6.081090964421553835e-06,7.076985824708281747e-06,7.647963857410067234e-06,7.950642441814648187e-06,8.116082449285966227e-06,8.211949531072848529e-06,8.269000320637598378e-06
5.170000000000000284e+01,4.570263220274317639e-06,6.081008888131345103e-06,7.076869106753536087e-06,7.647984641825922303e-06,7.950744770598983102e-06,8.116262054186362818e-06,8.211833093393905436e-06,8.268873897029904718e-06
5.180000000000000426e+01,4.570238031312290339e-06,6.080924777648877289e-06,7.076759693691592190e-06,7.647993173140466006e-06,7.950838312079100412e-06,8.116442299421766648e-06,8.211720969333868858e-06,8.268761179541783690e-06
5.190000000000000568e+01,4.570215387036946630e-06,6.080839255878656147e-06,7.076658190371953872e-06,7.647989448814063174e-06,7.950921572019709060e-06,8.116619452311346627e-06,8.211615324951737627e-06,8.268663071617221583e-06
5.200000000000000000e+01,4.570195400843690692e-06,6.080752930986976779e-06,7.076565057592687502e-06,7.647973697400001214e-06,7.950993422961571966e-06,8.116789842305127678e-06,8.211518094852765515e-06,8.268580083223286969e-06
5.210000000000000142e+01,4.570178169988059480e-06,6.080666390476108241e-06,7.076480611822866251e-06,7.647946373631753225e-06,7.951053110757944076e-06,8.116949960695896138e-06,8.211430932880681155e-06,8.268512359632662623e-06
5.220000000000000284e+01,4.570163775668989459e-06,6.080580195785834086e-06,7.076405027270360470e-06,7.647908148944448925e-06,7.951100251257781082e-06,8.117096554030589495e-06,8.211355171733325520e-06,8.268459718213660992e-06
5.230000000000000426e+01,4.570152283001061022e-06,6.080494877491737782e-06,7.076338340142318550e-06,7.647859896875441876e-06,7.951134817385518971e-06,8.117226709167257859e-06,8.211291793194797073e-06,8.268421690910132682e-06
5.240000000000000568e+01,4.570143740917353981e-06,6.080410930822677251e-06,7.076280454806904707e-06,7.647802674551340552e-06,7.951157117630502924e-06,8.117337927424084221e-06,8.211241409192271412e-06,8.268397570482255432e-06
5.250000000000000000e+01,4.570138182544147831e-06,6.080328812010926676e-06,7.076231152022827153e-06,7.647737700178236508e-06,7.951167766723221675e-06,8.117428186446562499e-06,8.211204254718329487e-06,8.268386459134302591e-06
5.260000000000000142e+01,4.570135625311944061e-06,6.080248934892118484e-06,7.076190098667667350e-06,7.647666327451063673e-06,7.951167649553059213e-06,8.117495987669531843e-06,8.211180192244094123e-06,8.268387317239556111e-06
5.270000000000000284e+01,4.570136071177510750e-06,6.080171668393363760e-06,7.076156858895621404e-06,7.647590017201277846e-06,7.951157880131676237e-06,8.117540389096511433e-06,8.211168727526030331e-06,8.268399010621929612e-06
5.280000000000000426e+01,4.570139507248383026e-06,6.080097334618117522e-06,7.076130906599753523e-06,7.647510307323690526e-06,7.951139756198766229e-06,8.117561022091823730e-06,8.211169036237420116e-06,8.268420355395100785e-06
5.290000000000000568e+01,4.570145905991029878e-06,6.080026207208599764e-06,7.076111638665283365e-06,7.647428781260012798e-06,7.951114711329809737e-06,8.117558092504695288e-06,8.211180000078366348e-06,8.268450158083195944e-06
5.300000000000000000e+01,4.570155225827599033e-06,6.079958510651906067e-06,7.076098388986151733e-06,7.647347036079943372e-06,7.951084266141772439e-06,8.117532366416768674e-06,8.211200251503902869e-06,8.268487251245071334e-06
5.310000000000000142e+01,4.570167411649395106e-06,6.079894420071840777e-06,7.076090442828530946e-06,7.647266650742667871e-06,7.951049979360025333e-06,8.117485140748947892e-06,8.211228224960787081e-06,8.268530522922978854e-06
5.320000000000000284e+01,4.570182395552402355e-06,6.079834061492594977e-06,7.076087051346990897e-06,7.647189155080003076e-06,7.951013400911421947e-06,8.117418200490056357e-06,8.211262213508874197e-06,8.268578939804593908e-06
5.330000000000000426e+01,4.570200097392396188e-06,6.079777512699169328e-06,7.076087446183931817e-06,7.647116000542020231e-06,7.950976027265577173e-06,8.117333763726919393e-06,8.211300428426215881e-06,8.268631564042894233e-06
5.340000000000000568e+01,4.570220425492710348e-06,6.079724804694541795e-06,7.076090853402883241e-06,7.647048532802291909e-06,7.950939261203160413e-06,8.117234415946916748e-06,8.211341060035404205e-06,8.268687563303678267e-06
5.350000000000000000e+01,4.570243277504659751e-06,6.079675923531535631e-06,7.076096507088736054e-06,7.646987967180329804e-06,7.950904376163858700e-06,8.117123036360807120e-06,8.211382338016437465e-06,8.268746215067679373e-06
5.360000000000000142e+01,4.570268540990407580e-06,6.079630812602654366e-06,7.076103662101429492e-06,7.646935367089380264e-06,7.950872486298110609e-06,8.117002717702992420e-06,8.211422588652594889e-06,8.268806904937475721e-06
5.370000000000000284e+01,4.570296094449921576e-06,6.079589375276861496e-06,7.076111605969215290e-06,7.646891626050811297e-06,7.950844522666700165e-06,8.116876682368046048e-06,8.211460287996241725e-06,8.268869120170441178e-06
5.380000000000000426e+01,4.570325807945474494e-06,6.079551478008204946e-06,7.076119669352509689e-06,7.646857453622035727e-06,7.950821216295977933e-06,8.116748197006806720e-06,8.211494108789629820e-06,8.268932439214893293e-06
5.390000000000000568e+01,4.570357544142478190e-06,6.079516953749752872e-06,7.076127235758344902e-06,7.646833365085314860e-06,7.950803087769520161e-06,8.116620488066161876e-06,8.211522959752914907e-06,8.268996517804549917e-06
5.400000000000000000e+01,4.570391159003373005e-06,6.079485605436918405e-06,7.076133749339685863e-06,7.646819675674598749e-06,7.950790443689292886e-06,8.116496660257044304e-06,8.211546016656523506e-06,8.269061073082339952e-06
5.410000000000000142e+01,4.570426502772950705e-06,6.079457209831606868e-06,7.076138721584523950e-06,7.646816498591002542e-06,7.950783380061832162e-06,8.116379620753955138e-06,8.211562743429268174e-06,8.269125866475213193e-06
5.420000000000000284e+01,4.570463420824899536e-06,6.079431521505140879e-06,7.076141736422902895e-06,7.646823747570197227e-06,7.950781791443706226e-06,8.116272009889291539e-06,8.211572903649155819e-06,8.269190686457927875e-06
5.430000000000000426e+01,4.570501754536104855e-06,6.079408276904452180e-06,7.076142453710243529e-06,7.646841143044147415e-06,7.950785386207082084e-06,8.116176141506614705e-06,8.211576561584221778e-06,8.269255331996849812e-06
5.440000000000000568e+01,4.570541342119316397e-06,6.079387198501540190e-06,7.076140611267378588e-06,7.646868222285774230e-06,7.950793706593128896e-06,8.116093952986735971e-06,8.211574073352378988e-06,8.269319597478674844e-06
5.450000000000000000e+01,4.570582019511326699e-06,6.079367998831908260e-06,7.076136025477297586e-06,7.646904352967553997e-06,7.950806153109168939e-06,8.116026966861755731e-06,8.211566068325182322e-06,8.269383259942864051e-06
5.460000000000000142e+01,4.570623621275027304e-06,6.079350384602388857e-06,7.076128590119412642e-06,7.646948749703841308e-06,7.950822012242619863e-06,8.115976264252977579e-06,8.211553421844097755e-06,8.269446069242292197e-06
5.470000000000000284e+01,4.570665981293298152e-06,6.079334060715702037e-06,7.076118274301768096e-06,7.647000493368749652e-06,7.950840486700694321e-06,8.115942470826587041e-06,8.211537219998676917e-06,8.269507741173742765e-06
5.480000000000000426e+01,4.570708933726574941e-06,6.079318734086847087e-06,7.076105118644648861e-06,7.647058552440189061e-06,7.950860726857467142e-06,8.115925755280972709e-06,8.211518717854415783e-06,8.269567954174994462e-06
5.490000000000000568e+01,4.570752313762249663e-06,6.079304117334594082e-06,7.076089230728666024e-06,7.647121806245160691e-06,7.950881862880954110e-06,8.115925839505266914e-06,8.211499292767876490e-06,8.269626349449721303e-06
5.500000000000000000e+01,4.570795958239171064e-06,6.079289932306441990e-06,7.076070779071796935e-06,7.647189069065474243e-06,7.950903036069156826e-06,8.115942020658906131e-06,8.211480394010317596e-06,8.269682534534084084e-06
5.510000000000000142e+01,4.570839706577456418e-06,6.079275913187243141e-06,7.076049986731725028e-06,7.647259115187154954e-06,7.950923429075884563e-06,8.115973203395854263e-06,8.211463490823134315e-06,8.269736089874801799e-06
5.520000000000000284e+01,4.570883401319725259e-06,6.079261809552316542e-06,7.076027123756323256e-06,7.647330703672294838e-06,7.950942293402651906e-06,8.116017941595110585e-06,8.211450020167987418e-06,8.269786578266047350e-06
5.530000000000000426e+01,4.570926888866622129e-06,6.079247389045860928e-06,7.076002499217803887e-06,7.647402603006003829e-06,7.950958974184407779e-06,8.116074487779512125e-06,8.211441336225533405e-06,8.269833556479033732e-06
5.540000000000000568e+01,4.570970020018050306e-06,6.079232439740178684e-06,7.075976452927679183e-06,7.647473614591504543e-06,7.950972931089483886e-06,8.116140849195874196e-06,8.211438663197068166e-06,8.269876588418156871e-06
5.550000000000000000e+01,4.571012650694816770e-06,6.079216772078566144e-06,7.075949346860288536e-06,7.647542594885203826e-06,7.950983755014573440e-06,8.116214848058467268e-06,8.211443052685840627e-06,8.269915259442872646e-06
5.560000000000000142e+01,4.571054642341088048e-06,6.079200220596159276e-06,7.075921556576325600e-06,7.647608475880307566e-06,7.950991180241673284e-06,8.116294185039896192e-06,8.211455347170715235e-06,8.269949190994885235e-06
5.570000000000000284e+01,4.571095862423990575e-06,6.079182645307712463e-06,7.075893462479831975e-06,7.647670283147944836e-06,7.950995091557389038e-06,8.116376503428113232e-06,8.211476150571384025e-06,8.269978054822879621e-06
5.580000000000000426e+01,4.571136184988722206e-06,6.079163932595776920e-06,7.075865441921735943e-06,7.647727151616212637e-06,7.950995526598281238e-06,8.116459452978119771e-06,8.211505806876573388e-06,8.270001586138664429e-06
5.590000000000000568e+01,4.571175490936107977e-06,6.079143995821323365e-06,7.075837860984202088e-06,7.647778338421007405e-06,7.950992673311230163e-06,8.116540750932599302e-06,8.211544387279334778e-06,8.270019595260635903e-06
5.600000000000000000e+01,4.571213668508322669e-06,6.079122775656808919e-06,7.075811067222548267e-06,7.647823232953543382e-06,7.950986862542697153e-06,8.116618239364936649e-06,8.211591686096975096e-06,8.270031977244962640e-06
5.610000000000000142e+01,4.571250613524813211e-06,6.079100239975154807e-06,7.075785383101051984e-06,7.647861363813124314e-06,7.950978556395260632e-06,8.116689936971122066e-06,8.211647225780938086e-06,8.270038718574679315e-06
5.620000000000000284e+01,4.571286229576587701e-06,6.079076383405657147e-06,7.075761099831212597e-06,7.647892402651290666e-06,7.950968332476326950e-06,8.116754084436239580e-06,8.211710270392136302e-06,8.270039901378534175e-06
5.630000000000000426e+01,4.571320428442549044e-06,6.079051226681730924e-06,7.075738472486770014e-06,7.647916165157142565e-06,7.950956865024338960e-06,8.116809182029394165e-06,8.211779847194788928e-06,8.270035704249778519e-06
5.640000000000000568e+01,4.571353130103372742e-06,6.079024815669464843e-06,7.075717715396279139e-06,7.647932608739749227e-06,7.950944902898604560e-06,8.116854018955232952e-06,8.211854775619364943e-06,8.270026400095109587e-06
5.650000000000000000e+01,4.571384262921918129e-06,6.078997219882698033e-06,7.075698999284285584e-06,7.647941827587656505e-06,7.950933245820523965e-06,8.116887694128993580e-06,8.211933702484408570e-06,8.270012350763966680e-06
5.660000000000000142e+01,4.571413763712617317e-06,6.078968531220141358e-06,7.075682448592912621e-06,7.647944045133248103e-06,7.950922718935604649e-06,8.116909627403634531e-06,8.212015142478046315e-06,8.269993998860636353e-06
5.670000000000000284e+01,4.571441577796986344e-06,6.078938862008609334e-06,7.075668140288371433e-06,7.647939604032982785e-06,7.950914146973020458e-06,8.116919562289881540e-06,8.212097522400374494e-06,8.269971856711411107e-06
5.680000000000000426e+01,4.571467658989747385e-06,6.078908343129518776e-06,7.075656103527894203e-06,7.647928954079841191e-06,7.950908328641093092e-06,8.116917559586322994e-06,8.212179227889970790e-06,8.269946493166813184e-06
5.690000000000000568e+01,4.571491969571073177e-06,6.078877121867831690e-06,7.075646320062189965e-06,7.647912638450438116e-06,7.950906011772174153e-06,8.116903983085288488e-06,8.212258651038584212e-06,8.269918518696850462e-06
5.700000000000000000e+01,4.571514480217198084e-06,6.078845359691609218e-06,7.075638725831390197e-06,7.647891278494967082e-06,7.950907870021839408e-06,8.116879477326754966e-06,8.212334237450713559e-06,8.269888569084615781e-06
5.710000000000000142e+01,4.571535169792251274e-06,6.078813229851154354e-06,7.075633213296517177e-06,7.647865557500188594e-06,7.950914481982818138e-06,8.116844939190515085e-06,8.212404531485195669e-06,8.269857288523141392e-06
5.720000000000000284e+01,4.571554025264989995e-06,6.078780914936521285e-06,7.075629634409330571e-06,7.647836203786284592e-06,7.950926312949579966e-06,8.116801483687430263e-06,8.212468218013468935e-06,8.269825312559597741e-06
5.730000000000000426e+01,4.571571041570021698e-06,6.078748604476658102e-06,7.075627804553619171e-06,7.647803973678812817e-06,7.950943700138490833e-06,8.116750405309791638e-06,8.212524159723066930e-06,8.269793251650114918e-06
5.740000000000000568e+01,4.571586221219225976e-06,6.078716492316504905e-06,7.075627506764048391e-06,7.647769634411272222e-06,7.950966841224760273e-06,8.116693136342445491e-06,8.212571428731219036e-06,8.269761675699927039e-06
5.750000000000000000e+01,4.571599574232365626e-06,6.078684774160625359e-06,7.075628496763797237e-06,7.647733947749313366e-06,7.950995787334158571e-06,8.116631203314295107e-06,8.212609331564868498e-06,8.269731100241095589e-06
5.760000000000000142e+01,4.571611117651364076e-06,6.078653645200104982e-06,7.075630508099339799e-06,7.647697654003526857e-06,7.951030439531936445e-06,8.116566182714279876e-06,8.212637427118529843e-06,8.269701974636389785e-06
5.770000000000000284e+01,4.571620875415405294e-06,6.078623297725571639e-06,7.075633257858093828e-06,7.647661457707566335e-06,7.951070549724881253e-06,8.116499657387366007e-06,8.212655536923851862e-06,8.269674672808924321e-06
5.780000000000000426e+01,4.571628877972355731e-06,6.078593918767971616e-06,7.075636452358313733e-06,7.647626014337105538e-06,7.951115725823854063e-06,8.116433174956694252e-06,8.212663747328430297e-06,8.269649486566943430e-06
5.790000000000000568e+01,4.571635161834675110e-06,6.078565687989145871e-06,7.075639792894494740e-06,7.647591918596985394e-06,7.951165440236995785e-06,8.116368208896385106e-06,8.212662404166737318e-06,8.269626621967840485e-06
5.800000000000000000e+01,4.571639769329616243e-06,6.078538775683428597e-06,7.075642981593799341e-06,7.647559694803907071e-06,7.951219042429125139e-06,8.116306123809313711e-06,8.212652099645612047e-06,8.269606198429979571e-06
5.810000000000000142e+01,4.571642748127380251e-06,6.078513340848634705e-06,7.075645726939416846e-06,7.647529788989970712e-06,7.951275774450983214e-06,8.116248144937610043e-06,8.212633652138201512e-06,8.269588250980897115e-06
5.820000000000000284e+01,4.571644150880294077e-06,6.078489529631747601e-06,7.075647749182900625e-06,7.647502563157271283e-06,7.951334789285668947e-06,8.116195333363052100e-06,8.212608079927186111e-06,8.269572735170038769e-06
5.830000000000000426e+01,4.571644034820354641e-06,6.078467473621951278e-06,7.075648785381805084e-06,7.647478291517018079e-06,7.951395171415520657e-06,8.116148566758574212e-06,8.212576569091578627e-06,8.269559534687664915e-06
5.840000000000000568e+01,4.571642461259628476e-06,6.078447288782040658e-06,7.075648593993233426e-06,7.647457158796444610e-06,7.951455959137598839e-06,8.116108526370902077e-06,8.212540437244064684e-06,8.269548470982157617e-06
5.850000000000000000e+01,4.571639495271062614e-06,6.078429074199420690e-06,7.075646958912273909e-06,7.647439260932697991e-06,7.951516167767347376e-06,8.116075689859614251e-06,8.212501093687873954e-06,8.269539314917362383e-06
5.860000000000000142e+01,4.571635205147250858e-06,6.078412911281194653e-06,7.075643693094102460e-06,7.647424607154507115e-06,7.951574813480632997e-06,8.116050330367330368e-06,8.212459997963827973e-06,8.269531799498519575e-06
5.870000000000000284e+01,4.571629662067366873e-06,6.078398863074152558e-06,7.075638641398929174e-06,7.647413124256541295e-06,7.951630936808840033e-06,8.116032521363059082e-06,8.212418617148387057e-06,8.269525633888830107e-06
5.880000000000000426e+01,4.571622939500419314e-06,6.078386973917826452e-06,7.075631683034488972e-06,7.647404662483592297e-06,7.951683625412320211e-06,8.116022146648083080e-06,8.212378383845586605e-06,8.269520517314998820e-06
5.890000000000000568e+01,4.571615113052596158e-06,6.078377269125301297e-06,7.075622733068720471e-06,7.647399002774779575e-06,7.951732035590963754e-06,8.116018915399481060e-06,8.212340655913696885e-06,8.269516153139311321e-06
5.900000000000000000e+01,4.571606259717864162e-06,6.078369755052603907e-06,7.075611743415088917e-06,7.647395865145734106e-06,7.951775411615957800e-06,8.116022381168819244e-06,8.212306679022951528e-06,8.269512262057410190e-06
5.910000000000000142e+01,4.571596457669802049e-06,6.078364419292991983e-06,7.075598703012997426e-06,7.647394918389172069e-06,7.951813103035387797e-06,8.116031964267023113e-06,8.212277553196201119e-06,8.269508594116459221e-06
5.920000000000000284e+01,4.571585785817511294e-06,6.078361231121043318e-06,7.075583637577986806e-06,7.647395790191802156e-06,7.951844578885092218e-06,8.116046976813784397e-06,8.212254203943114561e-06,8.269504939276139943e-06
5.930000000000000426e+01,4.571574323278260188e-06,6.078360142089400675e-06,7.075566608436001381e-06,7.647398077847977760e-06,7.951869439054570776e-06,8.116066649216380213e-06,8.212237359445095919e-06,8.269501135860224394e-06
5.940000000000000568e+01,4.571562149183194812e-06,6.078361086805927904e-06,7.075547710913565602e-06,7.647401359320293857e-06,7.951887422127934535e-06,8.116090157758715229e-06,8.212227533319071959e-06,8.269497076926479728e-06
5.950000000000000000e+01,4.571549342122227522e-06,6.078363983891277300e-06,7.075527072103460213e-06,7.647405204022628133e-06,7.951898409894186948e-06,8.116116651787907976e-06,8.212225014458951478e-06,8.269492714207959949e-06
5.960000000000000142e+01,4.571535979866481192e-06,6.078368737047479264e-06,7.075504848061409113e-06,7.647409183422770873e-06,7.951902428235402276e-06,8.116145280415154595e-06,8.212229863149844711e-06,8.269488059320373452e-06
5.970000000000000284e+01,4.571522139035222310e-06,6.078375236417965510e-06,7.075481220808477190e-06,7.647412881298110143e-06,7.951899644448312543e-06,8.116175217176557766e-06,8.212241914093421080e-06,8.269483182749004513e-06
5.980000000000000426e+01,4.571507894748916279e-06,6.078383359753303239e-06,7.075456394528556459e-06,7.647415903005994053e-06,7.951890361457270018e-06,8.116205682820454292e-06,8.212260785789293749e-06,8.269478210198855095e-06
5.990000000000000568e+01,4.571493320296160512e-06,6.078392974007140737e-06,7.075430591849118933e-06,7.647417884046325831e-06,7.951875008516129384e-06,8.116235964888973697e-06,8.212285895967119664e-06,8.269473316654951667e-06
6.000000000000000000e+01,4.571478486856128676e-06,6.078403936821130671e-06,7.075404049677880280e-06,7.647418497430669149e-06,7.951854129314983588e-06,8.116265434107705623e-06,8.212316482555936936e-06,8.269468718735684121e-06
6.010000000000000142e+01,4.571463463276526085e-06,6.078416098065364537e-06,7.075377014970074541e-06,7.647417460024397151e-06,7.951828367352975491e-06,8.116293557181020191e-06,8.212351629219294402e-06,8.269464664756309702e-06
6.020000000000000284e+01,4.571448315685011643e-06,6.078429301545340557e-06,7.075349740245928665e-06,7.647414537417795977e-06,7.951798449368219224e-06,8.116319905659974410e-06,8.212390294928817447e-06,8.269461424112445336e-06
6.030000000000000426e+01,4.571433107489197845e-06,6.078443386584031494e-06,7.075322479330181658e-06,7.647409547562045162e-06,7.951765166991364708e-06,8.116344160813415698e-06,8.212431346493742623e-06,8.269459275483947991e-06
6.040000000000000568e+01,4.571417898946439351e-06,6.078458189742730333e-06,7.075295483174870448e-06,7.647402363059052632e-06,7.951729357205672422e-06,8.116366114724327119e-06,8.212473592950075840e-06,8.269458494539194682e-06
6.050000000000000000e+01,4.571402747094444052e-06,6.078473546375362524e-06,7.075268995432315577e-06,7.647392911994121967e-06,7.951691882376876741e-06,8.116385667653047697e-06,8.212515820824051183e-06,8.269459341861407076e-06
6.060000000000000142e+01,4.571387705598617401e-06,6.078489292279942724e-06,7.075243248819140796e-06,7.647381177477985403e-06,7.951653609714059989e-06,8.116402821792267908e-06,8.212556829381711943e-06,8.269462051208043007e-06
6.070000000000000284e+01,4.571372824585528960e-06,6.078505265336153762e-06,7.075218461299881412e-06,7.647367195912080362e-06,7.951615391563193747e-06,8.116417672177078657e-06,8.212595464754390839e-06,8.269466818935922170e-06
6.080000000000000426e+01,4.571358150518012309e-06,6.078521306907003208e-06,7.075194832825704161e-06,7.647351054018702854e-06,7.951578046061502647e-06,8.116430394777829349e-06,8.212630651774355250e-06,8.269473794411674739e-06
6.090000000000000568e+01,4.571343726111898320e-06,6.078537263171090999e-06,7.075172542309049462e-06,7.647332884927471319e-06,7.951542339429407136e-06,8.116441232705606801e-06,8.212661423021017093e-06,8.269483072392835865e-06
6.100000000000000000e+01,4.571329590308259583e-06,6.078552986649166101e-06,7.075151745236651912e-06,7.647312863123811866e-06,7.951508969830656248e-06,8.116450480655235111e-06,8.212686943995239908e-06,8.269494687199174798e-06
6.110000000000000142e+01,4.571315778134632524e-06,6.078568337300471747e-06,7.075132571476849819e-06,7.647291198842331994e-06,7.951478553216984047e-06,8.116458468584997199e-06,8.212706534171942963e-06,8.269508609118347842e-06
6.120000000000000284e+01,4.571302320774406347e-06,6.078583183660724032e-06,7.075115123711395171e-06,7.647268131669160418e-06,7.951451611545867770e-06,8.116465545063289433e-06,8.212719682848534930e-06,8.269524743115264087e-06
6.130000000000000426e+01,4.571289245497434095e-06,6.078597403771923702e-06,7.075099476422375133e-06,7.647243923811219979e-06,7.951428563718332398e-06,8.116472060656909626e-06,8.212726060316533072e-06,8.269542929803530562e-06
6.140000000000000568e+01,4.571276575673910436e-06,6.078610886126045720e-06,7.075085675059544776e-06,7.647218852963044711e-06,7.951409719042512592e-06,8.116478352332423540e-06,8.212725522926955790e-06,8.269562948803876878e-06
6.150000000000000000e+01,4.571264330871516179e-06,6.078623530414439813e-06,7.075073736137471592e-06,7.647193205256863635e-06,7.951395273667061225e-06,8.116484729064898929e-06,8.212718113548289622e-06,8.269584524184248053e-06
6.160000000000000142e+01,4.571252526772151548e-06,6.078635247930286312e-06,7.075063647485335672e-06,7.647167268115540040e-06,7.951385309665215395e-06,8.116491459236874206e-06,8.212704056237418726e-06,8.269607332161976743e-06
6.170000000000000284e+01,4.571241175463369721e-06,6.078645962276363335e-06,7.075055369079596979e-06,7.647141323438577665e-06,7.951379797227486890e-06,8.116498760007972990e-06,8.212683746289251019e-06,8.269631010124345316e-06
6.180000000000000426e+01,4.571230285285721173e-06,6.078655609462191300e-06,7.075048834292996247e-06,7.647115641246093887e-06,7.951378599047043139e-06,8.116506789335176109e-06,8.212657735387485225e-06,8.269655167453260347e-06
6.190000000000000568e+01,4.571219861110309424e-06,6.078664138153833107e-06,7.075043951601522885e-06,7.647090473586470871e-06,7.951381477633301387e-06,8.116515640366195328e-06,8.212626713216542029e-06,8.269679397196472159e-06
6.200000000000000000e+01,4.571209904311035466e-06,6.078671509743283075e-06,7.075040606541183053e-06,7.647066049540351962e-06,7.951388104471268647e-06,8.116525338802693668e-06,8.212591485382003675e-06,8.269703288266150309e-06
6.210000000000000142e+01,4.571200413056031309e-06,6.078677698223566850e-06,7.075038664164368107e-06,7.647042570502193826e-06,7.951398071345816554e-06,8.116535842511707344e-06,8.212552948749785031e-06,8.269726438192570583e-06
6.220000000000000284e+01,4.571191382266026615e-06,6.078682689952819018e-06,7.075037971579489771e-06,7.647020206724697289e-06,7.951410903178635081e-06,8.116547044453858994e-06,8.212512064995070027e-06,8.269748465336568266e-06
6.230000000000000426e+01,4.571182803933537819e-06,6.078686483210193892e-06,7.075038360698782114e-06,7.646999094293449595e-06,7.951426071975409293e-06,8.116558777443438899e-06,8.212469833290825250e-06,8.269769020713413354e-06
6.240000000000000568e+01,4.571174667233890432e-06,6.078689087973820904e-06,7.075039651471826119e-06,7.646979333530978806e-06,7.951443011924852478e-06,8.116570821517510304e-06,8.212427262371813086e-06,8.269787798428906989e-06
6.250000000000000000e+01,4.571166958636241340e-06,6.078690525171404069e-06,7.075041654841518479e-06,7.646960987997553083e-06,7.951461134567128219e-06,8.116582913247905040e-06,8.212385343417394346e-06,8.269804545282810615e-06
6.260000000000000142e+01,4.571159662153378989e-06,6.078690826097354893e-06,7.075044175963718374e-06,7.646944084435669531e-06,7.951479844239828232e-06,8.116594756288342261e-06,8.212345024169454000e-06,8.269819068179584676e-06
6.270000000000000284e+01,4.571152759494379048e-06,6.078690031635636259e-06,7.075047017482405387e-06,7.646928613866399438e-06,7.951498553260272217e-06,8.116606033420348254e-06,8.212307185090361727e-06,8.269831239846037185e-06
6.280000000000000426e+01,4.571146230314404590e-06,6.078688191454850731e-06,7.075049982471770527e-06,7.646914533226967237e-06,7.951516696219629310e-06,8.116616419223676715e-06,8.212272618074445418e-06,8.269841002203626168e-06
6.290000000000000568e+01,4.571140052367361761e-06,6.078685363175573286e-06,7.075052877711374144e-06,7.646901767882630097e-06,7.951533743319472158e-06,8.116625592816117951e-06,8.212242008392989234e-06,8.269848368019916407e-06
6.300000000000000000e+01,4.571134201616922077e-06,6.078681611371150595e-06,7.075055516378436771e-06,7.646890214957346998e-06,7.951549212473207895e-06,8.116633250732085969e-06,8.212215919969900746e-06,8.269853419395900573e-06
6.310000000000000142e+01,4.571128652694489425e-06,6.078677006679522599e-06,7.075057720851152254e-06,7.646879747094659230e-06,7.951562679672785627e-06,8.116639118913027140e-06,8.212194784681936532e-06,8.269856305018197240e-06
6.320000000000000284e+01,4.571123378788177760e-06,6.078671624776266214e-06,7.075059325192811777e-06,7.646870216662660091e-06,7.951573787690069395e-06,8.116642963892917173e-06,8.212178895558586156e-06,8.269857234524669032e-06
6.330000000000000426e+01,4.571118352114655892e-06,6.078665545333761244e-06,7.075060177344494328e-06,7.646861460569587265e-06,7.951582252668787376e-06,8.116644602373934703e-06,8.212168404020392387e-06,8.269856471315728541e-06
6.340000000000000568e+01,4.571113543960780845e-06,6.078658851035867450e-06,7.075060140970812483e-06,7.646853304996148459e-06,7.951587868842979745e-06,8.116643909233944854e-06,8.212163321086318746e-06,8.269854323617042979e-06
6.350000000000000000e+01,4.571108924877886892e-06,6.078651626564846033e-06,7.075059097319535972e-06,7.646845570419280591e-06,7.951590510951733748e-06,8.116640823729870391e-06,8.212163522453019837e-06,8.269851134071193322e-06
6.360000000000000142e+01,4.571104465070363609e-06,6.078643957671547859e-06,7.075056946123647883e-06,7.646838076622031188e-06,7.951590134724906278e-06,8.116635353230816641e-06,8.212168756918658552e-06,8.269847268274621577e-06
6.370000000000000284e+01,4.571100134312389152e-06,6.078635930176212732e-06,7.075053606891978930e-06,7.646830647564661909e-06,7.951586775176155975e-06,8.116627574994428329e-06,8.212178658109636764e-06,8.269843102856611061e-06
6.380000000000000426e+01,4.571095902322630522e-06,6.078627628913757519e-06,7.075049019367174452e-06,7.646823115825540640e-06,7.951580542953085029e-06,8.116617635403611253e-06,8.212192758830227923e-06,8.269839013141933037e-06
6.390000000000000568e+01,4.571091738930777026e-06,6.078619137095397917e-06,7.075043143692227865e-06,7.646815327014278019e-06,7.951571619077557607e-06,8.116605747357508172e-06,8.212210507521633396e-06,8.269835360757982201e-06
6.400000000000000000e+01,4.571087614174684788e-06,6.078610535392714453e-06,7.075035960521502965e-06,7.646807143504852355e-06,7.951560247854150276e-06,8.116592184984061653e-06,8.212231286316984402e-06,8.269832482143968377e-06
6.410000000000000853e+01,4.571083498536299139e-06,6.078601901021718490e-06,7.075027470479500202e-06,7.646798447696889767e-06,7.951546728682257204e-06,8.116577276839898047e-06,8.212254430428611585e-06,8.269830677712364242e-06
6.420000000000000284e+01,4.571079363066554713e-06,6.078593307312640803e-06,7.075017693564111809e-06,7.646789144749588374e-06,7.951531406411027625e-06,8.116561397056298865e-06,8.212279247507558999e-06,8.269830202328742885e-06
6.429999999999999716e+01,4.571075179593542259e-06,6.078584822835630952e-06,7.075006667994765408e-06,7.646779164621753111e-06,7.951514661180825172e-06,8.116544955152904528e-06,8.212305037308409439e-06,8.269831257207149733e-06
6.440000000000000568e+01,4.571070920750264222e-06,6.078576511053812581e-06,7.074994449143834352e-06,7.646768463501207869e-06,7.951496897598553382e-06,8.116528384741195090e-06,8.212331110452053551e-06,8.269833983873264849e-06
6.450000000000000000e+01,4.571066560307701643e-06,6.078568429726538547e-06,7.074981107885180975e-06,7.646757024415418158e-06,7.951478533593792086e-06,8.116512131506326000e-06,8.212356806175380441e-06,8.269838459737388625e-06
6.460000000000000853e+01,4.571062073036036288e-06,6.078560630548568433e-06,7.074966729206377813e-06,7.646744857245368898e-06,7.951459989372078319e-06,8.116496640453441103e-06,8.212381508179711354e-06,8.269844695887873520e-06
6.470000000000000284e+01,4.571057435037717553e-06,6.078553158941901735e-06,7.074951410043772704e-06,7.646731998295352994e-06,7.951441676701254124e-06,8.116482343570319280e-06,8.212404658897165532e-06,8.269852637299290876e-06
6.479999999999999716e+01,4.571052623719706887e-06,6.078546053708833163e-06,7.074935257478376371e-06,7.646718508710903528e-06,7.951423988752925887e-06,8.116469647628798967e-06,8.212425771106368622e-06,8.269862164664298909e-06
6.490000000000000568e+01,4.571047617987766820e-06,6.078539346948685917e-06,7.074918386751338772e-06,7.646704472744070280e-06,7.951407290734957556e-06,8.116458922610703119e-06,8.212444436980770313e-06,8.269873098709634718e-06
6.500000000000000000e+01,4.571042398274216545e-06,6.078533064030056110e-06,7.074900919099014196e-06,7.646689995394195805e-06,7.951391911550920177e-06,8.116450491438276238e-06,8.212460334902638159e-06,8.269885205997029587e-06
6.510000000000000853e+01,4.571036946579565274e-06,6.078527223576934979e-06,7.074882979615781942e-06,7.646675199340924323e-06,7.951378136722420109e-06,8.116444621009133442e-06,8.212473233029649045e-06,8.269898206819670250e-06
6.520000000000000284e+01,4.571031246611290122e-06,6.078521837565853403e-06,7.074864695241767087e-06,7.646660221835577254e-06,7.951366202477161416e-06,8.116441514535721602e-06,8.212482990335723265e-06,8.269911784208883176e-06
6.529999999999999716e+01,4.571025283769958314e-06,6.078516911506293141e-06,7.074846192667294531e-06,7.646645211120683960e-06,7.951356291474587223e-06,8.116441306216248819e-06,8.212489555251001327e-06,8.269925594162064186e-06
6.540000000000000568e+01,4.571019045232493916e-06,6.078512444704364803e-06,7.074827596459387635e-06,7.646630322558078952e-06,7.951348530016444371e-06,8.116444057543192869e-06,8.212492961651163270e-06,8.269939276786542059e-06
6.550000000000000000e+01,4.571012519855033318e-06,6.078508430540363605e-06,7.074809027146633511e-06,7.646615714868021385e-06,7.951342986561860116e-06,8.116449755679600031e-06,8.212493322612424151e-06,8.269952467512831085e-06
6.560000000000000853e+01,4.571005698450480992e-06,6.078504856760202912e-06,7.074790599567726268e-06,7.646601546076881029e-06,7.951339672046531248e-06,8.116458314069707747e-06,8.212490822515072786e-06,8.269964808946261847e-06
6.570000000000000284e+01,4.570998573524831521e-06,6.078501706044403541e-06,7.074772421344910356e-06,7.646587969756257763e-06,7.951338541367647395e-06,8.116469575034090944e-06,8.212485707509431521e-06,8.269975961872066961e-06
6.579999999999999716e+01,4.570991139457580843e-06,6.078498956285649513e-06,7.074754591621101873e-06,7.646575131248223300e-06,7.951339496423126540e-06,8.116483314210554134e-06,8.212478274691181745e-06,8.269985615941277679e-06
6.590000000000000568e+01,4.570983392376826160e-06,6.078496581199410720e-06,7.074737199755376515e-06,7.646563164279140956e-06,7.951342390358218104e-06,8.116499246979547166e-06,8.212468860693822315e-06,8.269993499371297574e-06
6.600000000000000000e+01,4.570975330214777088e-06,6.078494550698643195e-06,7.074720324629080181e-06,7.646552187837163395e-06,7.951347032714162211e-06,8.116517036360626491e-06,8.212457829670505305e-06,8.269999387286453008e-06
6.610000000000000853e+01,4.570966952638366720e-06,6.078492831587678502e-06,7.074704033660506042e-06,7.646542303230141613e-06,7.951353195687071995e-06,8.116536302310572992e-06,8.212445561373016290e-06,8.270003108545864734e-06
6.620000000000000284e+01,4.570958261063129413e-06,6.078491388020190733e-06,7.074688382513460994e-06,7.646533591948445618e-06,7.951360621052949718e-06,8.116556632145610628e-06,8.212432439452799215e-06,8.270004551183540720e-06
6.629999999999999716e+01,4.570949258458911757e-06,6.078490182109819173e-06,7.074673414833587692e-06,7.646526113638807409e-06,7.951369027509036513e-06,8.116577591532614377e-06,8.212418840650159702e-06,8.270003665461489462e-06
6.640000000000000568e+01,4.570939949530283819e-06,6.078489174471402023e-06,7.074659162026319947e-06,7.646519904966342374e-06,7.951378118487006930e-06,8.116598736243596512e-06,8.212405124705113302e-06,8.270000465576687887e-06
6.650000000000000000e+01,4.570930340494494537e-06,6.078488324776087914e-06,7.074645643631582992e-06,7.646514978587592992e-06,7.951387589855141158e-06,8.116619623729781630e-06,8.212391625572745824e-06,8.269995029008825327e-06
6.660000000000000853e+01,4.570920439025960569e-06,6.078487592306447418e-06,7.074632867504204725e-06,7.646511323011750960e-06,7.951397137759275147e-06,8.116639824543026016e-06,8.212378644151252516e-06,8.269987494133324013e-06
6.670000000000000284e+01,4.570910254200755141e-06,6.078486936539340135e-06,7.074620830438416164e-06,7.646508902864335155e-06,7.951406465950272562e-06,8.116658933396414533e-06,8.212366442300611524e-06,8.269978056155147250e-06
6.679999999999999716e+01,4.570899796468852472e-06,6.078486317576126119e-06,7.074609518861740831e-06,7.646507659553325453e-06,7.951415292764552056e-06,8.116676579211778986e-06,8.212355238693125337e-06,8.269966960919306054e-06
6.690000000000000568e+01,4.570889077473716533e-06,6.078485696642266234e-06,7.074598909626028664e-06,7.646507512740208234e-06,7.951423357382969570e-06,8.116692434029237901e-06,8.212345206273785614e-06,8.269954497874820731e-06
6.700000000000000000e+01,4.570878110093934410e-06,6.078485036656311458e-06,7.074588971145434613e-06,7.646508361949799770e-06,7.951430425492955756e-06,8.116706220862024423e-06,8.212336471261072468e-06,8.269940991331714564e-06
6.710000000000000853e+01,4.570866908235049486e-06,6.078484302438069697e-06,7.074579664242963695e-06,7.646510088693547758e-06,7.951436293701652502e-06,8.116717719566790556e-06,8.212329113882477216e-06,8.269926790954729157e-06
6.720000000000000284e+01,4.570855486829561443e-06,6.078483461305350666e-06,7.074570943468860840e-06,7.646512559120188790e-06,7.951440793393937945e-06,8.116726771534299445e-06,8.212323170289637098e-06,8.269912261660294917e-06
6.729999999999999716e+01,4.570843861642637229e-06,6.078482483171110395e-06,7.074562758307978427e-06,7.646515626597016890e-06,7.951443793327572784e-06,8.116733282326205057e-06,8.212318635764104258e-06,8.269897773027778953e-06
6.740000000000000568e+01,4.570832049230477701e-06,6.078481341098562751e-06,7.074555054331632675e-06,7.646519134915652494e-06,7.951445201159756948e-06,8.116737222493841664e-06,8.212315469310893512e-06,8.269883688821755285e-06
6.750000000000000000e+01,4.570820066926439829e-06,6.078480011328935007e-06,7.074547774613137996e-06,7.646522921372911341e-06,7.951444964057752252e-06,8.116738626842701088e-06,8.212313598737752685e-06,8.269870356833464164e-06
6.760000000000000853e+01,4.570807932521847583e-06,6.078478473545145810e-06,7.074540860754763294e-06,7.646526820045962403e-06,7.951443068074381948e-06,8.116737591726264078e-06,8.212312926247911093e-06,8.269858098999827156e-06
6.770000000000000284e+01,4.570795664390892021e-06,6.078476711093849794e-06,7.074534254289388535e-06,7.646530665053608011e-06,7.951439536857396462e-06,8.116734270785519456e-06,8.212313334823861943e-06,8.269847202965752153e-06
6.779999999999999716e+01,4.570783281282464472e-06,6.078474710929926417e-06,7.074527897776849983e-06,7.646534293831441786e-06,7.951434429095960432e-06,8.116728869356215625e-06,8.212314694444611263e-06,8.269837914201549900e-06
6.790000000000000568e+01,4.570770802167500868e-06,6.078472463755257849e-06,7.074521735844774284e-06,7.646537550087817436e-06,7.951427835425906032e-06,8.116721637335677642e-06,8.212316868136393389e-06,8.269830429799562843e-06
6.800000000000000000e+01,4.570758246336126263e-06,6.078469964088117905e-06,7.074515716146145827e-06,7.646540286898595440e-06,7.951419874641096897e-06,8.116712861286345948e-06,8.212319717981753087e-06,8.269824893672450550e-06
6.810000000000000853e+01,4.570745633022954557e-06,6.078467210068883020e-06,7.074509790372385254e-06,7.646542369163511488e-06,7.951410689210902660e-06,8.116702855526236604e-06,8.212323110198815890e-06,8.269821393222520634e-06
6.820000000000000284e+01,4.570732981615255319e-06,6.078464203446154457e-06,7.074503914836216545e-06,7.646543676090300501e-06,7.951400440450728802e-06,8.116691952664290000e-06,8.212326920026269406e-06,8.269819957870683247e-06
6.829999999999999716e+01,4.570720311347642451e-06,6.078460949465736007e-06,7.074498051304334290e-06,7.646544103179220286e-06,7.951389303512135243e-06,8.116680494121841782e-06,8.212331035331588147e-06,8.269820559292373474e-06
6.840000000000000568e+01,4.570707641246563036e-06,6.078457456704100537e-06,7.074492167330470593e-06,7.646543563902263863e-06,7.951377462081521408e-06,8.116668820265515727e-06,8.212335359789046940e-06,8.269823112957985778e-06
6.850000000000000000e+01,4.570694990144175129e-06,6.078453736763078652e-06,7.074486236685606499e-06,7.646541990896649210e-06,7.951365103300855885e-06,8.116657261303394932e-06,8.212339814711588915e-06,8.269827481782732193e-06
6.860000000000000853e+01,4.570682376470180941e-06,6.078449804242103127e-06,7.074480239677161109e-06,7.646539336797486541e-06,7.951352412619017151e-06,8.116646128125681869e-06,8.212344340147170740e-06,8.269833480706312301e-06
6.870000000000000284e+01,4.570669818251826833e-06,6.078445676238608542e-06,7.074474163093480428e-06,7.646535574792889811e-06,7.951339569170490229e-06,8.116635704435992693e-06,8.212348894906518204e-06,8.269840882924039960e-06
6.879999999999999716e+01,4.570657333016758805e-06,6.078441372306397916e-06,7.074468000231592946e-06,7.646530698332543174e-06,7.951326741306719015e-06,8.116626239715318825e-06,8.212353455952503545e-06,8.269849426881248355e-06
6.890000000000000568e+01,4.570644937793022500e-06,6.078436913872775627e-06,7.074461750744553967e-06,7.646524721030556471e-06,7.951314082849103571e-06,8.116617943088044740e-06,8.212358016471132949e-06,8.269858824391795871e-06
6.900000000000000000e+01,4.570632648914774165e-06,6.078432324196914038e-06,7.074455420336134281e-06,7.646517675610753351e-06,7.951301729786086625e-06,8.116610978770033569e-06,8.212362583970289620e-06,8.269868769117394436e-06
6.910000000000000853e+01,4.570620482063914025e-06,6.078427627773108632e-06,7.074449020302853164e-06,7.646509612838081615e-06,7.951289797747396193e-06,8.116605462779591385e-06,8.212367177198864887e-06,8.269878945491027089e-06
6.920000000000000284e+01,4.570608452172941760e-06,6.078422850303022429e-06,7.074442567145400318e-06,7.646500600019812133e-06,7.951278379991766343e-06,8.116601461091721426e-06,8.212371822885478068e-06,8.269889037723632264e-06
6.929999999999999716e+01,4.570596573355567571e-06,6.078418018043429960e-06,7.074436081930257636e-06,7.646490719256937574e-06,7.951267546338347536e-06,8.116598989318934976e-06,8.212376552435562971e-06,8.269898738505476743e-06
6.940000000000000568e+01,4.570584858962223329e-06,6.078413157639683817e-06,7.074429589568054233e-06,7.646480065320870878e-06,7.951257342597717326e-06,8.116598013696574299e-06,8.212381398087220674e-06,8.269907757429972861e-06
6.950000000000000000e+01,4.570573321427406910e-06,6.078408295806525530e-06,7.074423118230699359e-06,7.646468743530143719e-06,7.951247790724536024e-06,8.116598453622447806e-06,8.212386389663817177e-06,8.269915828584828432e-06
6.960000000000000853e+01,4.570561972241926618e-06,6.078403458883996358e-06,7.074416698490959554e-06,7.646456867252404699e-06,7.951238889941647514e-06,8.116600185167910375e-06,8.212391551049025296e-06,8.269922717352162778e-06
6.970000000000000284e+01,4.570550822091679066e-06,6.078398672629270472e-06,7.074410362586935896e-06,7.646444555656217723e-06,7.951230618113980242e-06,8.116603046143255895e-06,8.212396897494533832e-06,8.269928226264933180e-06
6.979999999999999716e+01,4.570539880593971205e-06,6.078393961800321321e-06,7.074404143603274520e-06,7.646431931102037893e-06,7.951222933774704238e-06,8.116606841648832393e-06,8.212402432886123371e-06,8.269932199475582557e-06
6.990000000000000568e+01,4.570529156408542626e-06,6.078389350100410482e-06,7.074398074777277223e-06,7.646419116671965277e-06,7.951215778678744073e-06,8.116611350805769121e-06,8.212408148175476263e-06,8.269934526128341901e-06
7.000000000000000000e+01,4.570518657265321139e-06,6.078384859609098356e-06,7.074392188624600841e-06,7.646406233782765405e-06,7.951209080828136599e-06,8.116616333778137182e-06,8.212414019853619962e-06,8.269935142260487204e-06
7.010000000000000853e+01,4.570508389895033829e-06,6.078380510796121960e-06,7.074386516231490063e-06,7.646393399965423221e-06,7.951202757372488605e-06,8.116621539308588318e-06,8.212420009756637995e-06,8.269934031454595491e-06
7.020000000000000284e+01,4.570498359932062549e-06,6.078376322229961382e-06,7.074381086574765831e-06,7.646380726672452610e-06,7.951196718231079430e-06,8.116626712323382620e-06,8.212426064926892089e-06,8.269931224089144273e-06
7.029999999999999716e+01,4.570488572191999666e-06,6.078372310369672959e-06,7.074375925966713829e-06,7.646368317418272831e-06,7.951190869340263312e-06,8.116631601454149525e-06,8.212432118584467311e-06,8.269926795256843377e-06
7.040000000000000568e+01,4.570479030366336737e-06,6.078368489439989197e-06,7.074371057361195092e-06,7.646356266086118403e-06,7.951185116136794129e-06,8.116635966295970839e-06,8.212438091723117672e-06,8.269920861711521631e-06
7.050000000000000000e+01,4.570469737230631324e-06,6.078364871250907520e-06,7.074366500034456884e-06,7.646344655443115812e-06,7.951179366916250046e-06,8.116639584235252336e-06,8.212443895178056508e-06,8.269913577524379278e-06
7.060000000000000853e+01,4.570460694630629206e-06,6.078361465253201423e-06,7.074362268974510037e-06,7.646333556043938273e-06,7.951173535594713293e-06,8.116642256320028004e-06,8.212449432276613948e-06,8.269905128907573122e-06
7.070000000000000284e+01,4.570451903454508802e-06,6.078358278302498086e-06,7.074358374728473287e-06,7.646323025300993947e-06,7.951167544831272416e-06,8.116643812811075165e-06,8.212454601821961298e-06,8.269895728441056804e-06
7.079999999999999716e+01,4.570443363632881173e-06,6.078355314700911727e-06,7.074354823180528662e-06,7.646313107123603459e-06,7.951161328095812664e-06,8.116644117261984093e-06,8.212459301562557989e-06,8.269885608591653892e-06
7.090000000000000568e+01,4.570435074291445687e-06,6.078352576127654672e-06,7.074351615371510249e-06,7.646303831460032896e-06,7.951154831875584250e-06,8.116643069905338237e-06,8.212463431578331807e-06,8.269875014843552918e-06
7.100000000000000000e+01,4.570427033681601081e-06,6.078350061874959742e-06,7.074348747415637462e-06,7.646295214408516117e-06,7.951148017076858920e-06,8.116640609789893546e-06,8.212466897888903716e-06,8.269864199009213657e-06
7.110000000000000853e+01,4.570419239194323247e-06,6.078347768584402289e-06,7.074346210736437435e-06,7.646287258605832804e-06,7.951140859982497311e-06,8.116636715793656975e-06,8.212469615895279240e-06,8.269853412054550823e-06
7.120000000000000284e+01,4.570411687526698685e-06,6.078345690635478249e-06,7.074343991983478297e-06,7.646279953796297768e-06,7.951133352807060461e-06,8.116631406485108613e-06,8.212471513474595142e-06,8.269842897812296201e-06
7.129999999999999716e+01,4.570404374570902206e-06,6.078343820048459634e-06,7.074342073448702806e-06,7.646273277622794851e-06,7.951125503641298664e-06,8.116624738901956349e-06,8.212472534033232741e-06,8.269832886612094036e-06
7.140000000000000568e+01,4.570397295525219228e-06,6.078342146567661253e-06,7.074340433302350739e-06,7.646267196723122161e-06,7.951117335910917738e-06,8.116616806302934251e-06,8.212472638838286265e-06,8.269823589743263703e-06
7.150000000000000000e+01,4.570390444935679142e-06,6.078340658091652138e-06,7.074339045981536955e-06,7.646261668034504133e-06,7.951108887432889460e-06,8.116607734864889068e-06,8.212471808863308631e-06,8.269815194555940607e-06
7.160000000000000853e+01,4.570383816751566464e-06,6.078339340520599876e-06,7.074337882537196087e-06,7.646256640042592423e-06,7.951100209055428358e-06,8.116597679616588401e-06,8.212470046203845797e-06,8.269807860311617631e-06
7.170000000000000284e+01,4.570377404408687561e-06,6.078338178089337518e-06,7.074336911355727509e-06,7.646252054432922662e-06,7.951091362645712479e-06,8.116586819734150637e-06,8.212467374466014824e-06,8.269801715241054119e-06
7.179999999999999716e+01,4.570371200718348348e-06,6.078337153589408182e-06,7.074336098450428878e-06,7.646247847686860055e-06,7.951082419244137611e-06,8.116575353142585492e-06,8.212463838891403967e-06,8.269796854101785222e-06
7.190000000000000568e+01,4.570365198158787834e-06,6.078336248535598507e-06,7.074335408141507742e-06,7.646243952511011521e-06,7.951073456607948842e-06,8.116563490839778794e-06,8.212459505468894250e-06,8.269793337151165602e-06
7.200000000000000000e+01,4.570359388639255727e-06,6.078335443374105473e-06,7.074334803652826409e-06,7.646240299752360414e-06,7.951064556727116539e-06,8.116551450804143641e-06,8.212454459588514055e-06,8.269791189854935887e-06
7.210000000000000853e+01,4.570353763860834917e-06,6.078334717676825427e-06,7.074334247625380101e-06,7.646236819772167514e-06,7.951055803284701184e-06,8.116539452304727398e-06,8.212448804015282100e-06,8.269790403497845332e-06
7.220000000000000284e+01,4.570348315122152449e-06,6.078334050460543203e-06,7.074333702797308554e-06,7.646233444125183354e-06,7.951047278770273508e-06,8.116527709753351694e-06,8.212442656224672177e-06,8.269790936973886453e-06
7.229999999999999716e+01,4.570343033527546339e-06,6.078333420311832214e-06,7.074333132600640894e-06,7.646230106975182572e-06,7.951039062245590650e-06,8.116516427222886243e-06,8.212436145377255414e-06,8.269792719006741066e-06
7.240000000000000568e+01,4.570337909876043270e-06,6.078332805678487993e-06,7.074332501577629273e-06,7.646226746399475971e-06,7.951031226860472145e-06,8.116505793284711778e-06,8.212429408863131108e-06,8.269795651383304858e-06
7.250000000000000000e+01,4.570332934841769834e-06,6.078332185049939440e-06,7.074331776088516044e-06,7.646223305457500174e-06,7.951023837465820421e-06,8.116495976331905560e-06,8.212422588499412868e-06,8.269799612464767691e-06
7.260000000000000853e+01,4.570328099015585899e-06,6.078331537179293420e-06,7.074330924713989610e-06,7.646219733453696321e-06,7.951016948781752802e-06,8.116487120721216364e-06,8.212415826894248205e-06,8.269804461419338892e-06
7.270000000000000284e+01,4.570323392905084603e-06,6.078330841360890524e-06,7.074329918713151422e-06,7.646215986464865999e-06,7.951010603704511404e-06,8.116479343595051077e-06,8.212409263338993348e-06,8.269810042649261561e-06
7.279999999999999716e+01,4.570318807003981298e-06,6.078330077513571794e-06,7.074328732439849610e-06,7.646212028228349666e-06,7.951004832043584436e-06,8.116472732383472888e-06,8.212403030144477256e-06,8.269816190481504847e-06
7.290000000000000568e+01,4.570314331805991337e-06,6.078329226416601117e-06,7.074327343620234743e-06,7.646207830364071256e-06,7.950999649591894425e-06,8.116467343402544721e-06,8.212397249005021216e-06,8.269822733650289415e-06
7.300000000000000000e+01,4.570309957846463433e-06,6.078328269890076463e-06,7.074325733671948946e-06,7.646203372749238447e-06,7.950995057626197848e-06,8.116463201188195420e-06,8.212392027862058796e-06,8.269829500029413083e-06
7.310000000000000853e+01,4.570305675813401969e-06,6.078327190933707769e-06,7.074323887953926082e-06,7.646198643393442573e-06,7.950991042740551684e-06,8.116460298884797808e-06,8.212387457934289259e-06,8.269836320892731685e-06
7.320000000000000284e+01,4.570301476561344778e-06,6.078325973837839236e-06,7.074321795766391752e-06,7.646193638535803139e-06,7.950987577304280407e-06,8.116458599008447017e-06,8.212383611524987082e-06,8.269843035063617620e-06
7.329999999999999716e+01,4.570297351028096422e-06,6.078324604349982785e-06,7.074319450586785685e-06,7.646188362034345154e-06,7.950984620086476440e-06,8.116458035709039898e-06,8.212380540231767334e-06,8.269849492453795747e-06
7.340000000000000568e+01,4.570293290498406158e-06,6.078323069744206997e-06,7.074316849889350500e-06,7.646182825088443380e-06,7.950982117227445301e-06,8.116458517073987800e-06,8.212378273794729289e-06,8.269855557144212277e-06
7.350000000000000000e+01,4.570289286381923333e-06,6.078321358973792776e-06,7.074313995297787372e-06,7.646177045364521696e-06,7.950980003890162351e-06,8.116459928389496703e-06,8.212376819735633937e-06,8.269861110035692242e-06
7.360000000000000853e+01,4.570285330449119776e-06,6.078319462587966626e-06,7.074310892238311332e-06,7.646171046510330527e-06,7.950978205731318305e-06,8.116462135804303202e-06,8.212376163413415142e-06,8.269866050777952005e-06
7.370000000000000284e+01,4.570281414803534226e-06,6.078317372926189677e-06,7.074307549884140123e-06,7.646164857044723817e-06,7.950976640969109610e-06,8.116464990493010845e-06,8.212376268995624784e-06,8.269870299129622460e-06
7.379999999999999716e+01,4.570277531798505599e-06,6.078315084048768746e-06,7.074303980905694011e-06,7.646158509524991764e-06,7.950975222520417773e-06,8.116468332902693206e-06,8.212377080846211541e-06,8.269873795679894002e-06
7.390000000000000568e+01,4.570273674203706449e-06,6.078312591806245280e-06,7.074300201082017736e-06,7.646152039547660095e-06,7.950973860137988680e-06,8.116471997332563859e-06,8.212378525565555698e-06,8.269876502098316706e-06
7.400000000000000000e+01,4.570269835121876234e-06,6.078309893783884199e-06,7.074296229078735898e-06,7.646145484693778194e-06,7.950972462880678826e-06,8.116475816305479540e-06,8.212380514460715375e-06,8.269878400454788725e-06
7.410000000000000853e+01,4.570266008072088049e-06,6.078306989246162750e-06,7.074292085990085965e-06,7.646138883488085014e-06,7.950970941250634638e-06,8.116479625078221183e-06,8.212382946459761968e-06,8.269879492553422473e-06
7.420000000000000284e+01,4.570262187031381984e-06,6.078303879206159444e-06,7.074287794978095789e-06,7.646132274441441723e-06,7.950969209580271979e-06,8.116483265693807958e-06,8.212385711331426918e-06,8.269879798392110182e-06
7.429999999999999716e+01,4.570258366295987251e-06,6.078300566217387235e-06,7.074283380897883333e-06,7.646125695051630977e-06,7.950967188197211044e-06,8.116486590742377771e-06,8.212388693182304245e-06,8.269879354289022544e-06
7.440000000000000568e+01,4.570254540647855634e-06,6.078297054401549104e-06,7.074278869687034010e-06,7.646119181026200806e-06,7.950964805200633201e-06,8.116489466941656516e-06,8.212391773898541913e-06,8.269878210995229573e-06
7.450000000000000000e+01,4.570250705340783703e-06,6.078293349323637962e-06,7.074274288115800502e-06,7.646112765172241588e-06,7.950961998390293495e-06,8.116491777773737759e-06,8.212394836712433310e-06,8.269876431099554281e-06
7.460000000000000853e+01,4.570246856017146087e-06,6.078289457839280985e-06,7.074269663231991245e-06,7.646106477049441352e-06,7.950958716654299430e-06,8.116493425983084542e-06,8.212397769519208524e-06,8.269874086794248846e-06
7.470000000000000284e+01,4.570242988805039985e-06,6.078285388136372980e-06,7.074265021903003436e-06,7.646100342151296303e-06,7.950954921148722931e-06,8.116494335158597195e-06,8.212400468290970146e-06,8.269871257127192621e-06
7.479999999999999716e+01,4.570239100235018448e-06,6.078281149415887263e-06,7.074260390510511698e-06,7.646094381461021605e-06,7.950950586185778768e-06,8.116494450843836361e-06,8.212402839713472957e-06,8.269868025656545996e-06
7.490000000000000568e+01,4.570235187337234883e-06,6.078276751905753450e-06,7.074255794436989930e-06,7.646088611076851116e-06,7.950945699650158183e-06,8.116493740994989992e-06,8.212404803767392458e-06,8.269864477911115230e-06
7.500000000000000000e+01,4.570231247516542972e-06,6.078272206680446210e-06,7.074251257732644405e-06,7.646083042142648445e-06,7.950940263276584652e-06,8.116492195717195379e-06,8.212406295809993040e-06,8.269860699128273041e-06
7.510000000000000853e+01,4.570227278719030117e-06,6.078267525480574029e-06,7.074246802851735794e-06,7.646077680570351198e-06,7.950934292330624764e-06,8.116489826556771980e-06,8.212407267893517826e-06,8.269856772186168214e-06
7.520000000000000284e+01,4.570223279168339481e-06,6.078262720671245845e-06,7.074242450125223236e-06,7.646072527220382220e-06,7.950927815261743525e-06,8.116486665085687058e-06,8.212407689958678425e-06,8.269852775757979835e-06
7.529999999999999716e+01,4.570219247587714584e-06,6.078257805020026439e-06,7.074238217802397699e-06,7.646067577984916319e-06,7.950920872648592486e-06,8.116482761125198842e-06,8.212407550001188383e-06,8.269848782799238407e-06
7.540000000000000568e+01,4.570215183061221431e-06,6.078252791572036351e-06,7.074234121620670557e-06,7.646062824093191601e-06,7.950913516172053441e-06,8.116478180511532692e-06,8.212406854044007609e-06,8.269844859284947169e-06
7.550000000000000000e+01,4.570211085172526388e-06,6.078247693552807362e-06,7.074230174694551287e-06,7.646058252611109829e-06,7.950905807296848593e-06,8.116473002472979204e-06,8.212405625304675105e-06,8.269841063404670400e-06
7.560000000000000853e+01,4.570206953755096002e-06,6.078242524215626830e-06,7.074226387362991808e-06,7.646053846677158816e-06,7.950897815536817070e-06,8.116467316882092220e-06,8.212403902946308065e-06,8.269837444688232786e-06
7.570000000000000284e+01,4.570202788989341514e-06,6.078237296633370867e-06,7.074222767244897625e-06,7.646049586307324120e-06,7.950889616747947031e-06,8.116461221008286486e-06,8.212401740329000610e-06,8.269834044088986147e-06
7.579999999999999716e+01,4.570198591513641162e-06,6.078232023726259925e-06,7.074219319100349956e-06,7.646045448866933825e-06,7.950881291102218640e-06,8.116454816894935753e-06,8.212399203011422344e-06,8.269830893650742532e-06
7.590000000000000568e+01,4.570194362160662216e-06,6.078226718039814180e-06,7.074216044733461217e-06,7.646041409778425724e-06,7.950872921352880596e-06,8.116448207778903523e-06,8.212396365989138580e-06,8.269828016993496789e-06
7.600000000000000000e+01,4.570190102137772215e-06,6.078221391592197875e-06,7.074212943394830866e-06,7.646037443173603343e-06,7.950864590502981777e-06,8.116441495745196910e-06,8.212393311446408717e-06,8.269825429521593385e-06
7.610000000000000853e+01,4.570185812916016665e-06,6.078216055915852678e-06,7.074210011573378587e-06,7.646033522615280908e-06,7.950856380167792281e-06,8.116434778424053142e-06,8.212390125370006011e-06,8.269823139422927127e-06
7.620000000000000284e+01,4.570181496174607894e-06,6.078210721904842018e-06,7.074207243301655623e-06,7.646029621832806100e-06,7.950848368354357376e-06,8.116428146826004664e-06,8.212386894926315684e-06,8.269821148085276796e-06
7.629999999999999716e+01,4.570177153939702919e-06,6.078205399689950994e-06,7.074204630280744865e-06,7.646025715277171564e-06,7.950840627976574204e-06,8.116421683093677508e-06,8.212383705533121692e-06,8.269819451248161535e-06
7.640000000000000568e+01,4.570172788306847700e-06,6.078200098610930802e-06,7.074202162143938821e-06,7.646021778842659877e-06,7.950833224981690428e-06,8.116415458669923311e-06,8.212380637931393501e-06,8.269818039863263692e-06
7.650000000000000000e+01,4.570168401676899528e-06,6.078194827202620942e-06,7.074199826651028644e-06,7.646017790366443911e-06,7.950826217073547753e-06,8.116409532854529374e-06,8.212377765826062159e-06,8.269816901024240607e-06
7.660000000000000853e+01,4.570163996533982420e-06,6.078189593014537984e-06,7.074197609965859890e-06,7.646013730128187191e-06,7.950819652560725537e-06,8.116403951929918037e-06,8.212375153304751763e-06,8.269816019076947633e-06
7.670000000000000284e+01,4.570159575584264999e-06,6.078184402832920163e-06,7.074195496947766060e-06,7.646009581446788772e-06,7.950813569315706708e-06,8.116398748397868346e-06,8.212372853075300405e-06,8.269815376105160709e-06
7.680000000000001137e+01,4.570155141561671464e-06,6.078179262319904907e-06,7.074193471415246570e-06,7.646005330708138814e-06,7.950807994108743948e-06,8.116393941090538355e-06,8.212370904814303429e-06,8.269814953193455054e-06
7.690000000000000568e+01,4.570150697394415040e-06,6.078174176304962373e-06,7.074191516465155871e-06,7.646000967989619035e-06,7.950802942399692874e-06,8.116389535350876372e-06,8.212369334154034917e-06,8.269814730885172160e-06
7.700000000000000000e+01,4.570146245955197806e-06,6.078169148646117570e-06,7.074189614764136991e-06,7.645996486962958194e-06,7.950798418018822922e-06,8.116385523629365828e-06,8.212368151905291569e-06,8.269814689723653522e-06
7.710000000000000853e+01,4.570141790338766441e-06,6.078164182174439212e-06,7.074187748853932867e-06,7.645991885046887759e-06,7.950794413458250887e-06,8.116381886594248307e-06,8.212367353946370407e-06,8.269814810779596570e-06
7.720000000000000284e+01,4.570137333556600900e-06,6.078159278929962106e-06,7.074185901428942103e-06,7.645987163421019694e-06,7.950790910399296862e-06,8.116378594560935689e-06,8.212366921611646831e-06,8.269815075956366002e-06
7.730000000000001137e+01,4.570132878592425563e-06,6.078154439939642550e-06,7.074184055544385785e-06,7.645982326859313005e-06,7.950787880239840177e-06,8.116375608741011050e-06,8.212366822316075066e-06,8.269815468142649451e-06
7.740000000000000568e+01,4.570128428554864897e-06,6.078149665439402938e-06,7.074182195060396694e-06,7.645977383619051437e-06,7.950785285218420206e-06,8.116372883323896836e-06,8.212367010859700223e-06,8.269815971323479786e-06
7.750000000000000000e+01,4.570123986399887706e-06,6.078144954874131756e-06,7.074180304614263726e-06,7.645972345024509842e-06,7.950783079288537003e-06,8.116370367197700553e-06,8.212367430968092741e-06,8.269816570413701662e-06
7.760000000000000853e+01,4.570119555069585005e-06,6.078140306869928011e-06,7.074178369995132165e-06,7.645967225231031783e-06,7.950781209686841322e-06,8.116368005850471690e-06,8.212368017207483106e-06,8.269817251368993816e-06
7.770000000000000284e+01,4.570115137492170021e-06,6.078135719456145836e-06,7.074176378324414927e-06,7.645962040836451479e-06,7.950779618168257734e-06,8.116365743549014411e-06,8.212368697094185599e-06,8.269818000783413225e-06
7.780000000000001137e+01,4.570110736443200317e-06,6.078131189954372182e-06,7.074174318111303705e-06,7.645956810367615653e-06,7.950778242574174648e-06,8.116363524851566424e-06,8.212369393412188856e-06,8.269818805667350503e-06
7.790000000000000568e+01,4.570106354601088938e-06,6.078126715172715855e-06,7.074172179544202521e-06,7.645951553822416535e-06,7.950777018386756545e-06,8.116361296731100516e-06,8.212370026947080071e-06,8.269819653364263168e-06
7.800000000000000000e+01,4.570101994574859994e-06,6.078122291447440873e-06,7.074169954407460992e-06,7.645946292156313717e-06,7.950775880283256214e-06,8.116359009935347757e-06,8.212370518664857677e-06,8.269820531023319710e-06
7.810000000000000853e+01,4.570097658793126350e-06,6.078117914656844256e-06,7.074167636206274423e-06,7.645941046727222634e-06,7.950774763676449197e-06,8.116356620513354159e-06,8.212370792279322096e-06,8.269821425543888438e-06
7.820000000000000284e+01,4.570093349587356357e-06,6.078113580443300634e-06,7.074165220208317173e-06,7.645935838865303147e-06,7.950773606268946025e-06,8.116354090995092641e-06,8.212370776680688600e-06,8.269822323422881816e-06
7.830000000000001137e+01,4.570089069094729339e-06,6.078109284129995515e-06,7.074162703513131589e-06,7.645930689317848028e-06,7.950772349274437545e-06,8.116351391029841267e-06,8.212370408045011061e-06,8.269823210352300613e-06
7.840000000000000568e+01,4.570084819341402316e-06,6.078105020845825379e-06,7.074160084871716769e-06,7.645925617680293662e-06,7.950770938791595910e-06,8.116348498343750606e-06,8.212369631707683304e-06,8.269824071385767361e-06
7.850000000000000000e+01,4.570080602117609914e-06,6.078100785705808917e-06,7.074157364714284135e-06,7.645920642118664290e-06,7.950769326844908669e-06,8.116345398753721518e-06,8.212368403801018069e-06,8.269824890827504049e-06
7.860000000000000853e+01,4.570076419088686670e-06,6.078096573769453670e-06,7.074154545108624070e-06,7.645915778786704919e-06,7.950767472342246123e-06,8.116342086347816398e-06,8.212366692531003487e-06,8.269825652301721064e-06
7.870000000000000284e+01,4.570072271697922517e-06,6.078092380082389390e-06,7.074151629538061314e-06,7.645911041659347873e-06,7.950765341685483989e-06,8.116338563207703416e-06,8.212364479065481504e-06,8.269826338933028431e-06
7.880000000000001137e+01,4.570068161249829508e-06,6.078088199926168222e-06,7.074148622859821600e-06,7.645906442116379154e-06,7.950762909381126065e-06,8.116334838811911645e-06,8.212361757964359299e-06,8.269826933554602633e-06
7.890000000000000568e+01,4.570064088771363942e-06,6.078084028651731252e-06,7.074145531221764926e-06,7.645901988789782777e-06,7.950760158220715468e-06,8.116330929452963971e-06,8.212358537360020527e-06,8.269827419027375726e-06
7.900000000000000000e+01,4.570060055164582025e-06,6.078079861929208683e-06,7.074142361632174136e-06,7.645897687369451745e-06,7.950757079502879243e-06,8.116326857154909646e-06,8.212354838499358323e-06,8.269827778559224463e-06
7.910000000000000853e+01,4.570056061081739784e-06,6.078075695706286474e-06,7.074139122154043946e-06,7.645893540492165741e-06,7.950753672811283757e-06,8.116322648688001351e-06,8.212350695160908209e-06,8.269827996121303926e-06
7.920000000000000284e+01,4.570052107008559794e-06,6.078071526208206343e-06,7.074135821460991735e-06,7.645889547922002372e-06,7.950749945695445575e-06,8.116318334305816506e-06,8.212346152572380653e-06,8.269828056850503373e-06
7.930000000000001137e+01,4.570048193250353386e-06,6.078067350090421428e-06,7.074132468753990821e-06,7.645885706245025837e-06,7.950745913143375532e-06,8.116313946468500795e-06,8.212341265939615553e-06,8.269827947451902084e-06
7.940000000000000568e+01,4.570044319862631710e-06,6.078063164424718501e-06,7.074129073567081427e-06,7.645882009396642864e-06,7.950741596929322696e-06,8.116309518566011683e-06,8.212336098906147797e-06,8.269827656698369722e-06
7.950000000000000000e+01,4.570040486734372465e-06,6.078058966740851332e-06,7.074125645670226170e-06,7.645878448633847135e-06,7.950737024864373836e-06,8.116305083655239727e-06,8.212330721568683600e-06,8.269827175680366516e-06
7.960000000000000853e+01,4.570036693546386530e-06,6.078054755012662902e-06,7.074122194652976425e-06,7.645875012785019464e-06,7.950732229644597027e-06,8.116300673224885465e-06,8.212325208589721370e-06,8.269826498277788041e-06
7.970000000000000284e+01,4.570032939840706909e-06,6.078050527685840976e-06,7.074118730035494629e-06,7.645871688555239132e-06,7.950727248198785624e-06,8.116296316001969657e-06,8.212319636935472289e-06,8.269825621284865313e-06
7.980000000000001137e+01,4.570029224937321999e-06,6.078046283719551468e-06,7.074115260935487370e-06,7.645868460928739729e-06,7.950722120106390456e-06,8.116292037146921601e-06,8.212314083808069931e-06,8.269824544729353910e-06
7.990000000000000568e+01,4.570025547975808955e-06,6.078042022503171715e-06,7.074111796026572030e-06,7.645865313488098280e-06,7.950716887000774946e-06,8.116287857240500614e-06,8.212308624480635366e-06,8.269823271955800692e-06
8.000000000000000000e+01,4.570021907943089268e-06,6.078037744050579505e-06,7.074108343371743324e-06,7.645862228830568874e-06,7.950711591042658455e-06,8.116283791714806739e-06,8.212303330243364563e-06,8.269821809639421595e-06
8.010000000000000853e+01,4.570018303687306549e-06,6.078033448667086169e-06,7.074104910215206488e-06,7.645859188928905148e-06,7.950706273976426708e-06,8.116279850478580471e-06,8.212298266571660399e-06,8.269820167702834901e-06
8.020000000000000284e+01,4.570014733876193169e-06,6.078029137282503491e-06,7.074101503121155154e-06,7.645856175603205074e-06,7.950700976255831165e-06,8.116276037542502486e-06,8.212293491446920335e-06,8.269818359052383272e-06
8.030000000000001137e+01,4.570011197066459196e-06,6.078024811131954586e-06,7.074098127654582235e-06,7.645853170895611228e-06,7.950695735753354754e-06,8.116272351185727096e-06,8.212289053968757635e-06,8.269816399494867021e-06
8.040000000000000568e+01,4.570007691648281245e-06,6.078020471936285141e-06,7.074094788464546646e-06,7.645850157542155578e-06,7.950690587246733720e-06,8.116268784080782339e-06,8.212284993022733737e-06,8.269814307237943751e-06
8.050000000000000000e+01,4.570004215914691414e-06,6.078016121846552267e-06,7.074091489214784367e-06,7.645847119167048511e-06,7.950685561364245757e-06,8.116265323668270248e-06,8.212281336739124527e-06,8.269812102543183663e-06
8.060000000000000853e+01,4.570000768019943926e-06,6.078011763263613254e-06,7.074088232625341810e-06,7.645844040865545921e-06,7.950680684126743003e-06,8.116261952600956064e-06,8.212278101688008647e-06,8.269809807101569099e-06
8.070000000000000284e+01,4.569997346062781851e-06,6.078007398935270089e-06,7.074085020389309086e-06,7.645840909314971512e-06,7.950675976572951775e-06,8.116258649701335592e-06,8.212275292962534223e-06,8.269807443714305428e-06
8.080000000000001137e+01,4.569993948044803744e-06,6.078003031914636090e-06,7.074081853214453375e-06,7.645837713149417070e-06,7.950671454204361055e-06,8.116255390738791320e-06,8.212272904178918864e-06,8.269805035460153775e-06
8.090000000000000568e+01,4.569990571801074708e-06,6.077998665393602451e-06,7.074078730920363434e-06,7.645834443181787066e-06,7.950667127012978064e-06,8.116252149234504110e-06,8.212270917962172234e-06,8.269802605348486324e-06
8.100000000000000000e+01,4.569987215222170995e-06,6.077994302827738338e-06,7.074075652369060663e-06,7.645831092473187596e-06,7.950662999356428173e-06,8.116248897682698527e-06,8.212269306778763323e-06,8.269800175569885781e-06
8.110000000000000853e+01,4.569983876018257618e-06,6.077989947811390792e-06,7.074072615742554859e-06,7.645827656527215410e-06,7.950659070110610571e-06,8.116245608369432318e-06,8.212268033908065590e-06,8.269797767079811734e-06
8.120000000000000284e+01,4.569980552066033042e-06,6.077985603897273492e-06,7.074069618473455279e-06,7.645824133373224640e-06,7.950655332933376229e-06,8.116242254663230682e-06,8.212267054802380173e-06,8.269795399001855785e-06
8.130000000000001137e+01,4.569977240964639975e-06,6.077981274832389147e-06,7.074066657286603999e-06,7.645820523427548920e-06,7.950651776722494901e-06,8.116238811695097866e-06,8.212266318419203515e-06,8.269793088183652330e-06
8.140000000000000568e+01,4.569973940354854491e-06,6.077976964335984889e-06,7.074063728462753886e-06,7.645816829687790417e-06,7.950648386045866545e-06,8.116235257565884709e-06,8.212265768914317476e-06,8.269790848863811661e-06
8.150000000000000000e+01,4.569970647988474965e-06,6.077972676044041123e-06,7.074060827838568599e-06,7.645813057260975043e-06,7.950645141696632834e-06,8.116231574012422456e-06,8.212265347334879451e-06,8.269788692422119780e-06
8.160000000000000853e+01,4.569967361506277470e-06,6.077968413481515952e-06,7.074057950973156039e-06,7.645809213613352640e-06,7.950642021414822125e-06,8.116227747184678876e-06,8.212264993201490171e-06,8.269786627074227070e-06
8.170000000000000284e+01,4.569964078604549229e-06,6.077964180090100754e-06,7.074055093148068352e-06,7.645805308154063340e-06,7.950639000720016725e-06,8.116223768006580741e-06,8.212264646423328429e-06,8.269784657982670595e-06
8.180000000000001137e+01,4.569960796951821891e-06,6.077959979144953451e-06,7.074052249617102106e-06,7.645801351902070664e-06,7.950636053383197677e-06,8.116219632814392071e-06,8.212264248769196584e-06,8.269782786923807194e-06
8.190000000000000568e+01,4.569957514299893830e-06,6.077955813671431784e-06,7.074049415689565024e-06,7.645797357486161516e-06,7.950633152481456634e-06,8.116215343412225280e-06,8.212263745560610673e-06,8.269781012731902692e-06
8.200000000000000000e+01,4.569954228400563423e-06,6.077951686500604467e-06,7.074046586730275976e-06,7.645793338700856978e-06,7.950630271008618521e-06,8.116210907127552332e-06,8.212263087004068041e-06,8.269779331354643048e-06
8.210000000000000853e+01,4.569950937061140195e-06,6.077947600130473305e-06,7.074043758353854017e-06,7.645789310173345399e-06,7.950627382652397657e-06,8.116206336616915706e-06,8.212262229384537093e-06,8.269777736102934540e-06
8.220000000000000284e+01,4.569947638199955975e-06,6.077943556920262225e-06,7.074040926507985105e-06,7.645785287058171065e-06,7.950624462349509258e-06,8.116201649560617071e-06,8.212261136147924745e-06,8.269776218067237394e-06
8.230000000000001137e+01,4.569944329707587016e-06,6.077939558785105945e-06,7.074038087528933261e-06,7.645781284787434018e-06,7.950621487229359019e-06,8.116196868329650371e-06,8.212259778567210233e-06,8.269774766533899424e-06
8.240000000000000568e+01,4.569941009641143026e-06,6.077935607334827850e-06,7.074035238197051711e-06,7.645777318654456423e-06,7.950618436752820983e-06,8.116192019180790140e-06,8.212258136380823359e-06,8.269773369457000811e-06
8.250000000000000000e+01,4.569937676029978135e-06,6.077931703873939995e-06,7.074032375903316350e-06,7.645773403536226809e-06,7.950615293517149240e-06,8.116187131507190955e-06,8.212256198014689090e-06,8.269772013957954471e-06
8.260000000000000853e+01,4.569934327069979929e-06,6.077927849290620799e-06,7.074029498455036702e-06,7.645769553560333165e-06,7.950612043394755801e-06,8.116182237200009197e-06,8.212253960609983139e-06,8.269770686686328531e-06
8.270000000000000284e+01,4.569930961095813871e-06,6.077924044195492925e-06,7.074026604381167260e-06,7.645765781910673908e-06,7.950608675894033084e-06,8.116177369454913304e-06,8.212251429717820628e-06,8.269769374624758029e-06
8.280000000000001137e+01,4.569927576386634271e-06,6.077920288782845404e-06,7.074023692821285181e-06,7.645762100522146554e-06,7.950605184298131789e-06,8.116172561939416497e-06,8.212248618882922457e-06,8.269768065255478362e-06
8.290000000000000568e+01,4.569924171471395624e-06,6.077916582969411508e-06,7.074020763497834707e-06,7.645758519747580806e-06,7.950601565692716477e-06,8.116167847932453938e-06,8.212245549088503793e-06,8.269766747254214678e-06
8.300000000000000000e+01,4.569920744879052421e-06,6.077912926227835300e-06,7.074017816771638323e-06,7.645755048441005286e-06,7.950597820882698841e-06,8.116163259214159709e-06,8.212242247673806617e-06,8.269765410601204181e-06
8.310000000000000853e+01,4.569917295332848184e-06,6.077909317780960663e-06,7.074014853669652325e-06,7.645751693513558322e-06,7.950593954419993281e-06,8.116158825177688385e-06,8.212238747473676881e-06,8.269764047275085517e-06
8.320000000000000284e+01,4.569913821528270859e-06,6.077905756435297846e-06,7.074011875718433373e-06,7.645748460044510253e-06,7.950589974020649819e-06,8.116154572024303349e-06,8.212235085597319184e-06,8.269762651058609748e-06
8.330000000000001137e+01,4.569910322493875299e-06,6.077902240803068068e-06,7.074008885110671940e-06,7.645745351197996698e-06,7.950585890648120824e-06,8.116150521930709516e-06,8.212231302401340471e-06,8.269761218038240713e-06
8.340000000000000568e+01,4.569906797147194055e-06,6.077898769163425641e-06,7.074005884344369832e-06,7.645742368084240681e-06,7.950581717708349316e-06,8.116146692549452979e-06,8.212227439963193376e-06,8.269759746576399451e-06
8.350000000000000000e+01,4.569903244711071011e-06,6.077895339517969120e-06,7.074002876472640367e-06,7.645739509898330510e-06,7.950577470910991096e-06,8.116143096509320642e-06,8.212223541054219922e-06,8.269758237228197473e-06
8.360000000000000853e+01,4.569899664352838897e-06,6.077891949646252456e-06,7.073999864964930495e-06,7.645736773920219775e-06,7.950573167686547649e-06,8.116139740804717562e-06,8.212219647779628318e-06,8.269756692741436765e-06
8.370000000000000284e+01,4.569896055517386202e-06,6.077888597105784996e-06,7.073996853429465048e-06,7.645734155625749651e-06,7.950568826603499062e-06,8.116136626962200395e-06,8.212215800496025508e-06,8.269755117779054032e-06
8.380000000000001137e+01,4.569892417649601413e-06,6.077885279287542630e-06,7.073993845807535763e-06,7.645731648769915623e-06,7.950564466896459237e-06,8.116133750679654923e-06,8.212212036756705302e-06,8.269753518752587240e-06
8.390000000000000568e+01,4.569888750388662046e-06,6.077881993443723374e-06,7.073990846179212255e-06,7.645729245692178822e-06,7.950560107966575529e-06,8.116131102325896407e-06,8.212208390201425345e-06,8.269751903461353137e-06
8.400000000000000000e+01,4.569885053401501196e-06,6.077878736715502939e-06,7.073987858680075291e-06,7.645726937316466021e-06,7.950555768743150509e-06,8.116128666774136136e-06,8.212204890056806761e-06,8.269750280731624770e-06
8.410000000000000853e+01,4.569881326521585407e-06,6.077875506049768006e-06,7.073984887417950063e-06,7.645724713511992121e-06,7.950551467378330628e-06,8.116126424206893120e-06,8.212201560192644578e-06,8.269748660000297846e-06
8.420000000000000284e+01,4.569877569693403530e-06,6.077872298504427562e-06,7.073981936389639458e-06,7.645722563259793603e-06,7.950547220719750285e-06,8.116124350365794271e-06,8.212198418899863128e-06,8.269747050954068257e-06
8.430000000000001137e+01,4.569873782972466714e-06,6.077869110970857136e-06,7.073979009508679638e-06,7.645720474847017556e-06,7.950543043866442616e-06,8.116122417523019550e-06,8.212195478474182408e-06,8.269745462974320560e-06
8.440000000000000568e+01,4.569869966497552838e-06,6.077865940368187836e-06,7.073976110300028708e-06,7.645718436116721861e-06,7.950538949891283735e-06,8.116120594953146750e-06,8.212192745299384811e-06,8.269743904887327801e-06
8.450000000000000000e+01,4.569866120462950931e-06,6.077862783726573070e-06,7.073973242177622467e-06,7.645716434856453247e-06,7.950534949674459284e-06,8.116118849932352219e-06,8.212190219597514940e-06,8.269742384436895577e-06
8.460000000000000853e+01,4.569862245257239053e-06,6.077859638048410673e-06,7.073970408028040779e-06,7.645714458770491717e-06,7.950531051487130796e-06,8.116117148543322557e-06,8.212187896039502277e-06,8.269740907895783977e-06
8.470000000000000284e+01,4.569858341268995261e-06,6.077856500502631931e-06,7.073967610432552178e-06,7.645712496034962058e-06,7.950527261102457999e-06,8.116115456591188604e-06,8.212185763967205787e-06,8.269739479926929704e-06
8.480000000000001137e+01,4.569854408997819917e-06,6.077853368285923708e-06,7.073964851500580409e-06,7.645710535103544814e-06,7.950523581629065362e-06,8.116113740547215016e-06,8.212183807948525427e-06,8.269738103250379169e-06
8.490000000000000568e+01,4.569850449109846835e-06,6.077850238817017470e-06,7.073962132786437706e-06,7.645708565290343373e-06,7.950520013594308821e-06,8.116111968214934080e-06,8.212182008388024812e-06,8.269736778365732732e-06
8.500000000000000000e+01,4.569846462187943104e-06,6.077847109570155837e-06,7.073959455400347096e-06,7.645706576686617240e-06,7.950516555055298085e-06,8.116110109840368736e-06,8.212180342359598484e-06,8.269735503663167009e-06
8.510000000000000853e+01,4.569842448953753689e-06,6.077843978324892760e-06,7.073956819925175665e-06,7.645704560493848945e-06,7.950513201709918931e-06,8.116108138500610636e-06,8.212178784383628027e-06,8.269734275284656988e-06
8.520000000000000284e+01,4.569838410295457010e-06,6.077840842971804491e-06,7.073954226333167838e-06,7.645702508968232891e-06,7.950509947091122243e-06,8.116106031075265292e-06,8.212177307120871461e-06,8.269733087179487185e-06
8.530000000000001137e+01,4.569834346934698033e-06,6.077837701623511890e-06,7.073951674180234406e-06,7.645700415670475536e-06,7.950506782927746485e-06,8.116103768468496682e-06,8.212175882427175111e-06,8.269731931298540673e-06
8.540000000000000568e+01,4.569830259870677480e-06,6.077834552614680419e-06,7.073949162300641191e-06,7.645698275382528664e-06,7.950503699505340194e-06,8.116101336275161060e-06,8.212174481964096273e-06,8.269730797816343681e-06
8.550000000000000000e+01,4.569826150047084923e-06,6.077831394502020146e-06,7.073946689223342688e-06,7.645696084329633990e-06,7.950500685860451000e-06,8.116098724919584839e-06,8.212173078225859513e-06,8.269729675325354634e-06
8.560000000000000853e+01,4.569822018407609932e-06,6.077828226092041319e-06,7.073944252977693026e-06,7.645693839930522984e-06,7.950497730113692540e-06,8.116095929766586892e-06,8.212171644983445873e-06,8.269728551335564504e-06
8.570000000000000284e+01,4.569817866006964380e-06,6.077825046468809944e-06,7.073941851065690400e-06,7.645691541074972619e-06,7.950494820108122696e-06,8.116092951176989700e-06,8.212170158283793597e-06,8.269727412524296994e-06
8.580000000000001137e+01,4.569813693872104565e-06,6.077821854882925479e-06,7.073939480572999372e-06,7.645689187874005199e-06,7.950491943464754740e-06,8.116089794452108208e-06,8.212168596616331584e-06,8.269726245097031025e-06
8.590000000000000568e+01,4.569809503113253513e-06,6.077818650807031986e-06,7.073937138390995472e-06,7.645686781548866051e-06,7.950489088137668858e-06,8.116086469445171758e-06,8.212166941690135502e-06,8.269725035453534545e-06
8.600000000000000000e+01,4.569805294812878671e-06,6.077815434102351588e-06,7.073934820966965020e-06,7.645684324625312556e-06,7.950486242636056744e-06,8.116082990200501612e-06,8.212165178544950095e-06,8.269723770354397985e-06
8.610000000000000853e+01,4.569801070081203065e-06,6.077812204657861983e-06,7.073932524609416461e-06,7.645681820378502636e-06,7.950483396412799664e-06,8.116079374537177316e-06,8.212163295828744936e-06,8.269722437531656922e-06
8.620000000000000284e+01,4.569796830028449719e-06,6.077808962778874502e-06,7.073930245321546906e-06,7.645679273138306087e-06,7.950480540058757484e-06,8.116075643466169609e-06,8.212161286047514608e-06,8.269721025994103414e-06
8.630000000000001137e+01,4.569792575764841658e-06,6.077805708798456052e-06,7.073927979134309041e-06,7.645676687900726520e-06,7.950477665608080002e-06,8.116071820440939888e-06,8.212159145204456223e-06,8.269719526443619628e-06
8.640000000000000568e+01,4.569788308372846330e-06,6.077802443382740449e-06,7.073925721912122100e-06,7.645674070216879059e-06,7.950474766621473677e-06,8.116067930885595416e-06,8.212156873022014025e-06,8.269717931497222452e-06
8.650000000000000000e+01,4.569784029018197913e-06,6.077799167308883810e-06,7.073923469602672043e-06,7.645671426026456885e-06,7.950471838436001804e-06,8.116064001223444180e-06,8.212154472470034605e-06,8.269716235992374820e-06
8.660000000000000853e+01,4.569779738755608278e-06,6.077795881631598007e-06,7.073921218153644830e-06,7.645668761629975663e-06,7.950468877943039914e-06,8.116060058183105497e-06,8.212151949626989023e-06,8.269714437181274747e-06
8.670000000000000284e+01,4.569775438667544876e-06,6.077792587405594915e-06,7.073918963623748724e-06,7.645666083327951057e-06,7.950465884032364983e-06,8.116056128271154080e-06,8.212149313208128021e-06,8.269712534869633203e-06
8.680000000000001137e+01,4.569771129753208427e-06,6.077789285907631012e-06,7.073916702349247743e-06,7.645663397448654308e-06,7.950462857203577371e-06,8.116052236856186042e-06,8.212146574065881666e-06,8.269710531277896237e-06
8.690000000000000568e+01,4.569766813150577534e-06,6.077785978525485078e-06,7.073914430777428208e-06,7.645660710098312052e-06,7.950459799621611978e-06,8.116048407613707383e-06,8.212143744856792438e-06,8.269708431235534007e-06
8.700000000000000000e+01,4.569762489747830614e-06,6.077782666757958197e-06,7.073912145716398925e-06,7.645658027105595167e-06,7.950456715061227086e-06,8.116044661832244600e-06,8.212140839403136994e-06,8.269706241736951569e-06
8.710000000000000853e+01,4.569758160571923966e-06,6.077779352103851451e-06,7.073909844196313301e-06,7.645655353827329748e-06,7.950453608518426307e-06,8.116041018135788931e-06,8.212137872415370410e-06,8.269703972191289054e-06
8.720000000000000284e+01,4.569753826455524859e-06,6.077776036256254955e-06,7.073907523663658381e-06,7.645652695092985951e-06,7.950450486182703003e-06,8.116037491873173693e-06,8.212134858659458914e-06,8.269701633700776711e-06
8.730000000000001137e+01,4.569749488397834014e-06,6.077772720824992092e-06,7.073905181953499266e-06,7.645650055121411270e-06,7.950447355159484530e-06,8.116034094785007369e-06,8.212131812790346430e-06,8.269699239005223745e-06
8.740000000000000568e+01,4.569745147203763125e-06,6.077769407530908552e-06,7.073902817178456814e-06,7.645647437465319385e-06,7.950444223192576487e-06,8.116030835003673616e-06,8.212128748796843070e-06,8.269696802148951420e-06
8.750000000000000000e+01,4.569740803678223884e-06,6.077766098039338871e-06,7.073900428034018972e-06,7.645644845011290158e-06,7.950441098331095802e-06,8.116027716692508776e-06,8.212125679724069371e-06,8.269694337814659235e-06
8.760000000000000853e+01,4.569736458515105681e-06,6.077762794015617587e-06,7.073898013465473866e-06,7.645642279785480611e-06,7.950437988901715158e-06,8.116024740295602058e-06,8.212122617229367094e-06,8.269691861212402628e-06
8.770000000000000284e+01,4.569732112491564635e-06,6.077759497097323660e-06,7.073895572945465560e-06,7.645639743147913947e-06,7.950434902870284759e-06,8.116021902426773238e-06,8.212119571471276913e-06,8.269689387385703583e-06
8.780000000000001137e+01,4.569727766273734559e-06,6.077756208866524901e-06,7.073893106307460599e-06,7.645637235598190529e-06,7.950431847952854625e-06,8.116019196258150714e-06,8.212116550915249391e-06,8.269686931072772751e-06
8.790000000000000568e+01,4.569723420444482542e-06,6.077752930933044695e-06,7.073890613856770315e-06,7.645634757053043629e-06,7.950428831088318660e-06,8.116016611769971689e-06,8.212113562139355949e-06,8.269684505957108911e-06
8.800000000000000000e+01,4.569719075586675672e-06,6.077749664656906248e-06,7.073888096176261797e-06,7.645632306624294827e-06,7.950425858382903499e-06,8.116014136111404653e-06,8.212110610000822319e-06,8.269682124500965514e-06
8.810000000000000853e+01,4.569714732144403158e-06,6.077746411398132764e-06,7.073885554237380191e-06,7.645629882924165344e-06,7.950422934915879480e-06,8.116011754044638593e-06,8.212107697413983942e-06,8.269679797695550505e-06
8.820000000000000284e+01,4.569710390672776512e-06,6.077743172461236298e-06,7.073882989400148702e-06,7.645627483926498158e-06,7.950420064573027190e-06,8.116009448527750081e-06,8.212104825877641900e-06,8.269677534478159231e-06
8.830000000000001137e+01,4.569706051532618218e-06,6.077739948984195451e-06,7.073880403274390716e-06,7.645625107161047040e-06,7.950417249824592858e-06,8.116007201158792483e-06,8.212101994975462560e-06,8.269675341704418869e-06
8.840000000000000568e+01,4.569701715112506335e-06,6.077736742021722094e-06,7.073877797747485374e-06,7.645622749880010005e-06,7.950414491864066235e-06,8.116004992841929777e-06,8.212099203291911564e-06,8.269673224009510548e-06
8.850000000000000000e+01,4.569697381689996618e-06,6.077733552434239073e-06,7.073875174928856424e-06,7.645620408891495856e-06,7.950411790413891566e-06,8.116002804120503455e-06,8.212096448134698079e-06,8.269671183641635892e-06
8.860000000000000853e+01,4.569693051542644824e-06,6.077730381054413655e-06,7.073872537122216642e-06,7.645618080920346671e-06,7.950409143836489889e-06,8.116000616065210949e-06,8.212093726006619576e-06,8.269669220434261447e-06
8.870000000000000284e+01,4.569688724892495557e-06,6.077727228492868505e-06,7.073869886797812256e-06,7.645615762608137800e-06,7.950406549106503462e-06,8.115998410579416955e-06,8.212091032910873167e-06,8.269667331806118682e-06
8.880000000000001137e+01,4.569684401850571120e-06,6.077724095304715135e-06,7.073867226425889498e-06,7.645613450540933442e-06,7.950404001894062489e-06,8.115996170898753803e-06,8.212088364517589056e-06,8.269665513122026468e-06
8.890000000000000568e+01,4.569680082638916119e-06,6.077720981878531603e-06,7.073864558670983627e-06,7.645611141499086827e-06,7.950401496786829725e-06,8.115993882007455085e-06,8.212085716469141872e-06,8.269663757554113204e-06
8.900000000000000000e+01,4.569675767285286128e-06,6.077717888436362514e-06,7.073861886086607598e-06,7.645608832346217909e-06,7.950399027401022778e-06,8.115991531193467168e-06,8.212083084629950847e-06,8.269662056525906024e-06
8.910000000000000853e+01,4.569671455789681147e-06,6.077714815116985747e-06,7.073859211337296671e-06,7.645606520306769127e-06,7.950396586520191988e-06,8.115989108020693621e-06,8.212080465197502122e-06,8.269660399989886557e-06
8.920000000000000284e+01,4.569667148179856753e-06,6.077711761920401301e-06,7.073856536893297076e-06,7.645604202771716373e-06,7.950394166345020608e-06,8.115986604884106725e-06,8.212077855118682379e-06,8.269658776705046677e-06
8.930000000000001137e+01,4.569662844428057369e-06,6.077708728763342449e-06,7.073853865141588315e-06,7.645601877714902628e-06,7.950391758659858255e-06,8.115984016815458446e-06,8.212075251923245389e-06,8.269657174597710991e-06
8.940000000000000568e+01,4.569658544423260693e-06,6.077705715340497861e-06,7.073851198441394317e-06,7.645599543415482202e-06,7.950389355138032244e-06,8.115981341844102914e-06,8.212072654167901220e-06,8.269655581205626049e-06
8.950000000000000000e+01,4.569654248082199999e-06,6.077702721346556203e-06,7.073848538929894403e-06,7.645597198707720921e-06,7.950386947536136617e-06,8.115978580774951823e-06,8.212070061186516057e-06,8.269653983955516097e-06
8.960000000000000853e+01,4.569649955266097408e-06,6.077699746337428266e-06,7.073845888466712140e-06,7.645594842869973817e-06,7.950384527860565598e-06,8.115975737049696548e-06,8.212067473173378929e-06,8.269652370801461316e-06
8.970000000000000284e+01,4.569645665808419466e-06,6.077696789785758114e-06,7.073843248800448791e-06,7.645592475596929560e-06,7.950382088645069345e-06,8.115972816719052574e-06,8.212064891266468436e-06,8.269650730113875525e-06
8.980000000000001137e+01,4.569641379487121569e-06,6.077693851108678658e-06,7.073840621485416591e-06,7.645590097166143906e-06,7.950379623089531833e-06,8.115969828081937010e-06,8.212062317242141418e-06,8.269649051539929019e-06
8.990000000000000568e+01,4.569637096080159111e-06,6.077690929640056083e-06,7.073838007770616443e-06,7.645587708271506244e-06,7.950377125254259880e-06,8.115966781435668409e-06,8.212059753709421983e-06,8.269647325975792995e-06
9.000000000000000000e+01,4.569632815393243064e-06,6.077688024602734274e-06,7.073835408655249068e-06,7.645585310134261903e-06,7.950374590365294480e-06,8.115963688659633135e-06,8.212057203638156722e-06,8.269645545955217614e-06
9.010000000000000853e+01,4.569628537121062095e-06,6.077685135247312687e-06,7.073832824888715010e-06,7.645582904225456389e-06,7.950372014675632926e-06,8.115960562798951727e-06,8.212054670303503556e-06,8.269643705760554298e-06
9.020000000000000284e+01,4.569624261013816025e-06,6.077682260741124054e-06,7.073830257026125778e-06,7.645580492460224420e-06,7.950369395687273411e-06,8.115957417925701023e-06,8.212052157230420590e-06,8.269641801672555914e-06
9.030000000000001137e+01,4.569619986793949096e-06,6.077679400251501107e-06,7.073827705317281556e-06,7.645578077114523197e-06,7.950366732262237335e-06,8.115954268278491313e-06,8.212049667805088049e-06,8.269639831998132351e-06
9.040000000000000568e+01,4.569615714128394401e-06,6.077676552918021002e-06,7.073825169789937917e-06,7.645575660575332222e-06,7.950364024539302576e-06,8.115951128206955190e-06,8.212047205219397128e-06,8.269637797098106091e-06
9.050000000000000000e+01,4.569611442739596185e-06,6.077673717935772046e-06,7.073822650277561408e-06,7.645573245451675604e-06,7.950361273989514643e-06,8.115948011588880462e-06,8.212044772221149813e-06,8.269635699303945486e-06
9.060000000000000853e+01,4.569607172294487540e-06,6.077670894305553517e-06,7.073820146391573971e-06,7.645570834463599752e-06,7.950358483332919945e-06,8.115944931524898820e-06,8.212042370919769851e-06,8.269633542945520333e-06
9.070000000000000284e+01,4.569602902515512710e-06,6.077668081305720449e-06,7.073817657465841791e-06,7.645568430386662229e-06,7.950355656510810221e-06,8.115941899977663354e-06,8.212040002730791599e-06,8.269631334073546114e-06
9.080000000000001137e+01,4.569598633097360363e-06,6.077665278048094422e-06,7.073815182861986628e-06,7.645566035774375990e-06,7.950352798491433504e-06,8.115938927355514920e-06,8.212037668153815417e-06,8.269629080293050549e-06
9.090000000000000568e+01,4.569594363706963591e-06,6.077662483811030469e-06,7.073812721608563336e-06,7.645563653346787447e-06,7.950349915269994128e-06,8.115936022484726564e-06,8.212035366855774399e-06,8.269626790513573411e-06
9.100000000000000000e+01,4.569590094039011063e-06,6.077659697789616899e-06,7.073810272678615618e-06,7.645561285518631678e-06,7.950347013618852543e-06,8.115933192109903160e-06,8.212033097337867460e-06,8.269624474782633072e-06
9.110000000000000853e+01,4.569585823760435872e-06,6.077656919289964321e-06,7.073807834961920449e-06,7.645558934482599156e-06,7.950344100865480712e-06,8.115930441143781593e-06,8.212030857268626249e-06,8.269622143675103842e-06
9.120000000000000284e+01,4.569581552649193412e-06,6.077654147645938920e-06,7.073805407209476925e-06,7.645556602153824599e-06,7.950341184920217685e-06,8.115927772223141545e-06,8.212028643289626118e-06,8.269619808404238270e-06
9.130000000000001137e+01,4.569577280344461201e-06,6.077651382246918033e-06,7.073802988283306448e-06,7.645554290197642544e-06,7.950338273804424816e-06,8.115925185903094530e-06,8.212026451098752844e-06,8.269617480072266602e-06
9.140000000000000568e+01,4.569573006624194633e-06,6.077648622593301297e-06,7.073800576823385811e-06,7.645551999807542742e-06,7.950335375594974607e-06,8.115922680684839463e-06,8.212024275727758393e-06,8.269615169670396781e-06
9.150000000000000000e+01,4.569568731183082377e-06,6.077645868240999505e-06,7.073798171636225263e-06,7.645549731899459189e-06,7.950332498340983989e-06,8.115920253015662666e-06,8.212022111403483038e-06,8.269612887551458513e-06
9.160000000000000853e+01,4.569564453826835404e-06,6.077643118690412294e-06,7.073795771500579477e-06,7.645547487000747822e-06,7.950329649647480679e-06,8.115917897510982471e-06,8.212019951964188991e-06,8.269610643318880960e-06
9.170000000000000284e+01,4.569560174305653533e-06,6.077640373691739484e-06,7.073793375222958701e-06,7.645545265194675366e-06,7.950326836730914337e-06,8.115915607287416123e-06,8.212017790915071558e-06,8.269608445354847959e-06
9.180000000000001137e+01,4.569555892397492158e-06,6.077637632911914167e-06,7.073790981665384336e-06,7.645543066259197218e-06,7.950324065975067356e-06,8.115913373879513060e-06,8.212015621761326045e-06,8.269606300764786866e-06
9.190000000000000568e+01,4.569551607963573403e-06,6.077634896156647315e-06,7.073788589939677962e-06,7.645540889444912835e-06,7.950321343069832736e-06,8.115911187905888724e-06,8.212013437897125456e-06,8.269604215183079532e-06
9.200000000000000000e+01,4.569547320809608237e-06,6.077632163287161049e-06,7.073786199018883281e-06,7.645538733780377072e-06,7.950318672761413907e-06,8.115909039041468986e-06,8.212011233188487580e-06,8.269602192551017694e-06
9.210000000000000853e+01,4.569543030741307632e-06,6.077629434275699793e-06,7.073783808181355326e-06,7.645536597850055571e-06,7.950316058769058003e-06,8.115906916489334932e-06,8.212009002084297293e-06,8.269600235172314129e-06
9.220000000000000284e+01,4.569538737647649285e-06,6.077626709038996822e-06,7.073781416733204708e-06,7.645534480099636099e-06,7.950313503618522404e-06,8.115904809202767467e-06,8.212006739560795410e-06,8.269598343546569197e-06
9.230000000000001137e+01,4.569534441445366468e-06,6.077623987688074436e-06,7.073779024174831065e-06,7.645532378530717210e-06,7.950311008891874920e-06,8.115902706301580949e-06,8.212004441621179041e-06,8.269596516397026420e-06
9.240000000000000568e+01,4.569530141967925729e-06,6.077621270333954939e-06,7.073776630062145188e-06,7.645530291089386310e-06,7.950308574894426883e-06,8.115900597349678947e-06,8.212002105156823717e-06,8.269594750864861510e-06
9.250000000000000000e+01,4.569525839243082643e-06,6.077618557087660633e-06,7.073774234200858047e-06,7.645528215471930622e-06,7.950306200821266600e-06,8.115898472410565390e-06,8.211999728335861448e-06,8.269593042481426792e-06
9.260000000000000853e+01,4.569521533187570483e-06,6.077615848143480548e-06,7.073771836507702915e-06,7.645526149346881795e-06,7.950303884840526081e-06,8.115896322630211657e-06,8.211997310381136117e-06,8.269591385418051388e-06
9.270000000000000284e+01,4.569517223801389250e-06,6.077613143751214864e-06,7.073769436927168641e-06,7.645524090299504749e-06,7.950301624037869885e-06,8.115894140181545424e-06,8.211994851875514811e-06,8.269589772597063515e-06
9.280000000000001137e+01,4.569512911029027791e-06,6.077610444160663761e-06,7.073767035709055406e-06,7.645522035915064407e-06,7.950299414666295306e-06,8.115891918569761998e-06,8.211992354678621098e-06,8.269588195969346245e-06
9.290000000000000568e+01,4.569508594925997258e-06,6.077607749732649722e-06,7.073764633047652239e-06,7.645519983862092417e-06,7.950297252062865638e-06,8.115889652687835465e-06,8.211989821760301567e-06,8.269586646736382107e-06
9.300000000000000000e+01,4.569504275547808803e-06,6.077605060744728505e-06,7.073762229414803926e-06,7.645517931920142729e-06,7.950295130926265941e-06,8.115887338955296570e-06,8.211987257339403712e-06,8.269585115544542120e-06
9.310000000000000853e+01,4.569499952894462425e-06,6.077602377502211439e-06,7.073759825310110827e-06,7.645515878007547173e-06,7.950293045455580909e-06,8.115884975345988295e-06,8.211984666606220173e-06,8.269583592845908271e-06
9.320000000000000284e+01,4.569495627104736002e-06,6.077599700421432161e-06,7.073757421288684455e-06,7.645513820236926605e-06,7.950290989378050455e-06,8.115882561304799125e-06,8.211982055611466436e-06,8.269582069203584851e-06
9.330000000000001137e+01,4.569491298234140686e-06,6.077597029779946425e-06,7.073755018044414200e-06,7.645511757026213218e-06,7.950288956254381034e-06,8.115880097803174209e-06,8.211979431266280827e-06,8.269580535374965180e-06
9.340000000000000568e+01,4.569486966504721082e-06,6.077594365966332290e-06,7.073752616215678302e-06,7.645509686987628228e-06,7.950286939506501227e-06,8.115877587255848624e-06,8.211976800870379734e-06,8.269578982561531788e-06
9.350000000000000000e+01,4.569482631916477189e-06,6.077591709285901089e-06,7.073750216635144028e-06,7.645507609066459764e-06,7.950284932722873066e-06,8.115875033326558352e-06,8.211974172195324329e-06,8.269577402880701200e-06
9.360000000000000853e+01,4.569478294719209188e-06,6.077589060071719729e-06,7.073747820107723072e-06,7.645505522485551708e-06,7.950282929547469735e-06,8.115872440761506823e-06,8.211971553068186935e-06,8.269575789199290483e-06
9.370000000000000284e+01,4.569473955051694958e-06,6.077586418629099541e-06,7.073745427327304824e-06,7.645503426856326001e-06,7.950280924123864779e-06,8.115869815306098189e-06,8.211968951149506424e-06,8.269574135633117606e-06
9.380000000000001137e+01,4.569469613080467951e-06,6.077583785263351857e-06,7.073743039209823280e-06,7.645501322040004766e-06,7.950278911067476528e-06,8.115867163427381570e-06,8.211966373850021483e-06,8.269572437380467989e-06
9.390000000000000568e+01,4.569465269055328349e-06,6.077581160168765706e-06,7.073740656421412254e-06,7.645499208286388182e-06,7.950276885604345978e-06,8.115864492119762019e-06,8.211963828080870442e-06,8.269570690971894678e-06
9.400000000000000000e+01,4.569460923142809605e-06,6.077578543595141269e-06,7.073738279766983439e-06,7.645497086067321035e-06,7.950274843543381209e-06,8.115861808710711500e-06,8.211961319976035512e-06,8.269568894297973927e-06
9.410000000000000853e+01,4.569456575592711900e-06,6.077575935681256425e-06,7.073735909912670650e-06,7.645494956243226170e-06,7.950272781553913148e-06,8.115859120583213127e-06,8.211958854864587209e-06,8.269567046637060770e-06
9.420000000000000284e+01,4.569452226627079838e-06,6.077573336649155777e-06,7.073733547469096550e-06,7.645492819841059884e-06,7.950270697110184415e-06,8.115856435092494436e-06,8.211956437020884181e-06,8.269565148488755568e-06
9.430000000000001137e+01,4.569447876467958025e-06,6.077570746526594903e-06,7.073731193019128227e-06,7.645490678220845382e-06,7.950268588463593744e-06,8.115853759288471636e-06,8.211954069581306470e-06,8.269563201740437464e-06
9.440000000000000568e+01,4.569443525392902217e-06,6.077568165369084952e-06,7.073728847062366043e-06,7.645488532909139323e-06,7.950266454725962717e-06,8.115851099693704995e-06,8.211951754572011097e-06,8.269561209389708623e-06
9.450000000000000000e+01,4.569439173707223745e-06,6.077565593176625924e-06,7.073726510015143631e-06,7.645486385571276244e-06,7.950264295980558060e-06,8.115848462164620969e-06,8.211949492686887453e-06,8.269559175544394236e-06
9.460000000000000853e+01,4.569434821549700487e-06,6.077563029949217821e-06,7.073724182155016749e-06,7.645484237983612985e-06,7.950262112976780315e-06,8.115845851836001046e-06,8.211947283343068449e-06,8.269557105117231188e-06
9.470000000000000284e+01,4.569430469308910503e-06,6.077560475575838339e-06,7.073721863704030000e-06,7.645482092116795414e-06,7.950259907241186141e-06,8.115843272926692720e-06,8.211945124986241851e-06,8.269555003798112480e-06
9.480000000000001137e+01,4.569426117179142821e-06,6.077557929945465176e-06,7.073719554800961262e-06,7.645479949802691522e-06,7.950257681049732739e-06,8.115840728795120640e-06,8.211943014618805492e-06,8.269552877943064928e-06
9.490000000000000568e+01,4.569421765493464349e-06,6.077555392863809303e-06,7.073717255529077264e-06,7.645477813039702752e-06,7.950255437205733244e-06,8.115838221689486431e-06,8.211940948382734362e-06,8.269550734102404377e-06
9.500000000000000000e+01,4.569417414446164116e-06,6.077552864164337265e-06,7.073714965805111277e-06,7.645475683659697097e-06,7.950253179067612308e-06,8.115835752997568875e-06,8.211938921504069455e-06,8.269548579187269155e-06
9.510000000000000853e+01,4.569413064314797879e-06,6.077550343541737732e-06,7.073712685545796575e-06,7.645473563550053697e-06,7.950250910410128213e-06,8.115833323024679302e-06,8.211936928403940072e-06,8.269546419997775288e-06
9.520000000000000284e+01,4.569408715404676968e-06,6.077547830690699371e-06,7.073710414473577401e-06,7.645471454292840363e-06,7.950248635285595000e-06,8.115830931187950625e-06,8.211934962920608427e-06,8.269544263195260925e-06
9.530000000000001137e+01,4.569404367993357141e-06,6.077545325333666426e-06,7.073708152310898001e-06,7.645469357442369329e-06,7.950246357912860162e-06,8.115828576016337337e-06,8.211933018476003099e-06,8.269542115107997304e-06
9.540000000000000568e+01,4.569400022275127426e-06,6.077542827026549688e-06,7.073705898752447041e-06,7.645467274358663801e-06,7.950244082677304647e-06,8.115826255400415690e-06,8.211931088325519212e-06,8.269539981564655307e-06
9.550000000000000000e+01,4.569395678527543581e-06,6.077540335464037824e-06,7.073703653326379737e-06,7.645465206124191226e-06,7.950241813825531523e-06,8.115823966509116971e-06,8.211929165641285167e-06,8.269537867811038723e-06
9.560000000000000853e+01,4.569391337028161360e-06,6.077537850174286049e-06,7.073701415616362453e-06,7.645463153654885602e-06,7.950239555493121557e-06,8.115821705900749805e-06,8.211927243872985116e-06,8.269535778260284076e-06
9.570000000000000284e+01,4.569386997999025368e-06,6.077535370740960730e-06,7.073699185095039255e-06,7.645461117616880742e-06,7.950237311510344185e-06,8.115819469939333786e-06,8.211925316747858972e-06,8.269533716659394074e-06
9.580000000000001137e+01,4.569382661634424636e-06,6.077532896692217079e-06,7.073696961290565355e-06,7.645459098343243554e-06,7.950235085513179811e-06,8.115817254628066024e-06,8.211923378603769308e-06,8.269531685783926278e-06
9.590000000000000568e+01,4.569378328211914919e-06,6.077530427528454737e-06,7.073694743592318090e-06,7.645457096083774218e-06,7.950232880638008481e-06,8.115815055914632481e-06,8.211921424361445787e-06,8.269529687687793285e-06
9.600000000000000000e+01,4.569373997953540822e-06,6.077527962777828918e-06,7.073692531500697100e-06,7.645455110644183705e-06,7.950230699521609878e-06,8.115812869829985843e-06,8.211919449774285340e-06,8.269527723425706967e-06
9.610000000000000853e+01,4.569369670970324648e-06,6.077525501940739261e-06,7.073690324543857599e-06,7.645453141719160683e-06,7.950228544328918900e-06,8.115810692543856675e-06,8.211917451511618893e-06,8.269525793136445202e-06
9.620000000000000284e+01,4.569365347539822153e-06,6.077523044573096556e-06,7.073688122138932499e-06,7.645451188698082490e-06,7.950226416753025660e-06,8.115808520503531298e-06,8.211915427158711367e-06,8.269523896209385327e-06
9.630000000000001137e+01,4.569361027828566790e-06,6.077520590092033714e-06,7.073685923841832590e-06,7.645449250776037431e-06,7.950224317709864152e-06,8.115806350600385244e-06,8.211913375438806284e-06,8.269522031228992986e-06
9.640000000000000568e+01,4.569356711919825287e-06,6.077518138081217103e-06,7.073683729152957511e-06,7.645447327009335936e-06,7.950222247699034739e-06,8.115804180169883253e-06,8.211911295991081161e-06,8.269520196141355584e-06
9.650000000000000000e+01,4.569352400063397823e-06,6.077515688041046360e-06,7.073681537711484779e-06,7.645445416232243829e-06,7.950220206609515117e-06,8.115802007102601578e-06,8.211909189453914237e-06,8.269518388281937860e-06
9.660000000000000853e+01,4.569348092398062278e-06,6.077513239527432276e-06,7.073679349128836336e-06,7.645443517112493481e-06,7.950218193747415896e-06,8.115799829927494713e-06,8.211907057437128898e-06,8.269516604458848619e-06
9.670000000000000284e+01,4.569343788979329801e-06,6.077510792124041217e-06,7.073677163127456424e-06,7.645441628234550535e-06,7.950216208002514051e-06,8.115797647700873085e-06,8.211904902383215799e-06,8.269514841174885333e-06
9.680000000000001137e+01,4.569339489945978272e-06,6.077508345359028397e-06,7.073674979429789289e-06,7.645439748155125059e-06,7.950214247764986197e-06,8.115795460145180940e-06,8.211902727539577285e-06,8.269513094599778569e-06
9.690000000000000568e+01,4.569335195436785568e-06,6.077505898871571333e-06,7.073672797924812627e-06,7.645437875319904819e-06,7.950212311036430890e-06,8.115793267593485183e-06,8.211900536764238367e-06,8.269511360792236587e-06
9.700000000000000000e+01,4.569330905562773992e-06,6.077503452300847542e-06,7.073670618445992986e-06,7.645436008202333156e-06,7.950210395513135353e-06,8.115791070822941933e-06,8.211898334414824419e-06,8.269509635810967652e-06
9.710000000000000853e+01,4.569326620296187969e-06,6.077501005258278965e-06,7.073668441021085940e-06,7.645434145303608986e-06,7.950208498530564327e-06,8.115788871249085545e-06,8.211896125237538868e-06,8.269507915742435600e-06
9.720000000000000284e+01,4.569322339775805375e-06,6.077498557466309848e-06,7.073666265622335914e-06,7.645432285097175651e-06,7.950206617451938129e-06,8.115786670676028436e-06,8.211893914089607449e-06,8.269506196784126573e-06
9.730000000000001137e+01,4.569318064029381787e-06,6.077496108675140007e-06,7.073664092360765210e-06,7.645430426223009945e-06,7.950204749307410168e-06,8.115784471102172049e-06,8.211891705911522621e-06,8.269504475549860345e-06
9.740000000000000568e+01,4.569313793112428357e-06,6.077493658607213689e-06,7.073661921430662858e-06,7.645428567348844240e-06,7.950202891376934033e-06,8.115782274997762613e-06,8.211889505616021268e-06,8.269502748764478994e-06
9.750000000000000000e+01,4.569309526997189508e-06,6.077491207012730712e-06,7.073659752998562311e-06,7.645426707364455510e-06,7.950201040773929861e-06,8.115780084749779633e-06,8.211887317643995488e-06,8.269501013680180534e-06
9.760000000000000853e+01,4.569305265711420816e-06,6.077488753780668773e-06,7.073657587369774902e-06,7.645424845215131882e-06,7.950199194778351242e-06,8.115777902995002790e-06,8.211885146242048350e-06,8.269499267993252190e-06
9.770000000000000284e+01,4.569301009310633432e-06,6.077486298716738844e-06,7.073655424877367537e-06,7.645422980068206087e-06,7.950197350864440793e-06,8.115775732259189468e-06,8.211882994962893534e-06,8.269497509705292515e-06
9.780000000000001137e+01,4.569296757683805055e-06,6.077483841793185348e-06,7.073653265882162700e-06,7.645421111229788735e-06,7.950195506839508042e-06,8.115773574818296865e-06,8.211880866859644357e-06,8.269495737456278306e-06
9.790000000000000568e+01,4.569292510830935683e-06,6.077481382926741560e-06,7.073651110772738448e-06,7.645419238255790617e-06,7.950193660677395968e-06,8.115771432865015456e-06,8.211878764236013595e-06,8.269493950247008840e-06
9.800000000000000000e+01,4.569288268724269741e-06,6.077478922034140751e-06,7.073648959993183993e-06,7.645417360813144825e-06,7.950191810796036762e-06,8.115769308147946504e-06,8.211876688590802331e-06,8.269492147605639332e-06
9.810000000000000853e+01,4.569284031336051655e-06,6.077476459115382923e-06,7.073646814015344120e-06,7.645415478735317905e-06,7.950189955807651643e-06,8.115767202165891092e-06,8.211874640701166683e-06,8.269490329448903054e-06
9.820000000000000284e+01,4.569279798555259120e-06,6.077473994198223650e-06,7.073644673283308038e-06,7.645413592161087735e-06,7.950188094935084493e-06,8.115765115918049943e-06,8.211872620539351075e-06,8.269488496082111340e-06
9.830000000000001137e+01,4.569275570409647713e-06,6.077471527365929660e-06,7.073642538241164957e-06,7.645411701284743344e-06,7.950186227539957073e-06,8.115763049987290145e-06,8.211870627244932663e-06,8.269486648282420305e-06
9.840000000000000568e+01,4.569271346732683980e-06,6.077469058701767679e-06,7.073640409333004087e-06,7.645409806550373943e-06,7.950184353566758233e-06,8.115761004401367273e-06,8.211868659319110364e-06,8.269484786993519521e-06
9.850000000000000000e+01,4.569267127441101195e-06,6.077466588316760010e-06,7.073638287113936940e-06,7.645407908485335469e-06,7.950182473126510274e-06,8.115758978910481147e-06,8.211866714513682552e-06,8.269482913519921041e-06
9.860000000000000853e+01,4.569262912479388206e-06,6.077464116266417804e-06,7.073636171944786000e-06,7.645406007866784037e-06,7.950180586857591436e-06,8.115756972570942196e-06,8.211864789997580516e-06,8.269481029388181526e-06
9.870000000000000284e+01,4.569258701708767134e-06,6.077461642800541242e-06,7.073634064214129324e-06,7.645404105360853464e-06,7.950178695537157836e-06,8.115754984105993941e-06,8.211862882634424210e-06,8.269479136208124359e-06
9.880000000000001137e+01,4.569254495073726829e-06,6.077459168030152625e-06,7.073631964338300548e-06,7.645402201966744471e-06,7.950176800386454801e-06,8.115753011905812997e-06,8.211860988621699775e-06,8.269477235756106381e-06
9.890000000000000568e+01,4.569250292407733838e-06,6.077456692177296560e-06,7.073629872650366579e-06,7.645400298655902205e-06,7.950174902682238809e-06,8.115751053888731192e-06,8.211859104156893352e-06,8.269475329752973281e-06
9.900000000000000000e+01,4.569246093627521432e-06,6.077454215408506499e-06,7.073627789400127597e-06,7.645398396427527388e-06,7.950173003978822095e-06,8.115749107862058054e-06,8.211857225243202052e-06,8.269473420113859774e-06
9.910000000000000853e+01,4.569241898594311735e-06,6.077451737918071473e-06,7.073625714837383782e-06,7.645396496364087469e-06,7.950171105913783620e-06,8.115747171355547351e-06,8.211855347856067411e-06,8.269471508504100399e-06
9.920000000000000284e+01,4.569237707197082443e-06,6.077449260011302812e-06,7.073623649156424165e-06,7.645394599492538745e-06,7.950169210207969073e-06,8.115745241815686128e-06,8.211853468109708842e-06,8.269469596727807570e-06
9.930000000000001137e+01,4.569233519324811255e-06,6.077446781771467244e-06,7.073621592440515471e-06,7.645392706839837516e-06,7.950167318609979716e-06,8.115743316633450277e-06,8.211851582423657092e-06,8.269467686283782371e-06
9.940000000000000568e+01,4.569229334810964716e-06,6.077444303531631675e-06,7.073619544828435579e-06,7.645390819460695653e-06,7.950165432868416815e-06,8.115741393310837992e-06,8.211849687494998662e-06,8.269465778698581460e-06
9.950000000000000000e+01,4.569225153544520523e-06,6.077441825458329561e-06,7.073617506292428914e-06,7.645388938243291577e-06,7.950163554482081452e-06,8.115739469488625346e-06,8.211847780492664839e-06,8.269463875304472467e-06
9.960000000000000853e+01,4.569220975386700800e-06,6.077439347745849929e-06,7.073615476832495474e-06,7.645387064075803707e-06,7.950161685088552588e-06,8.115737542890855138e-06,8.211845859196209574e-06,8.269461977267189567e-06
9.970000000000000284e+01,4.569216800198727668e-06,6.077436870671748537e-06,7.073613456337612959e-06,7.645385197735388161e-06,7.950159825964586702e-06,8.115735611657903803e-06,8.211843921884787179e-06,8.269460085613689060e-06
9.980000000000001137e+01,4.569212627869578824e-06,6.077434394402558837e-06,7.073611444613492338e-06,7.645383339860423177e-06,7.950157978248162394e-06,8.115733674318725832e-06,8.211841967531441355e-06,8.269458201232149364e-06
9.990000000000000568e+01,4.569208458288231967e-06,6.077431919104814284e-06,7.073609441549111310e-06,7.645381491033775845e-06,7.950156142827458083e-06,8.115731729596564747e-06,8.211839995830860772e-06,8.269456324899726596e-06
1.000000000000000000e+02,4.569204291232642490e-06,6.077429445056070634e-06,7.073607446866914117e-06,7.645379651699535373e-06,7.950154320424118737e-06,8.115729776825286734e-06,8.211838006977334459e-06,8.269454457171532269e-06


==> Code/NL_MSD/Data/constant/Plot/Gugercin_output_error.dat <==
6.000000000000000000e+00,1.846644343032841085e-01
8.000000000000000000e+00,1.168627956421690733e-01
1.000000000000000000e+01,7.520501672835684659e-02
1.200000000000000000e+01,4.955760755201193968e-02
1.400000000000000000e+01,3.344426741149885557e-02
1.600000000000000000e+01,2.266886699438637118e-02
1.800000000000000000e+01,1.505103005343973524e-02
2.000000000000000000e+01,9.689823796100846889e-03


==> Code/NL_MSD/Data/constant/Plot/Gugercin_state_error.dat <==
6.000000000000000000e+00,4.132055292966851923e-02
8.000000000000000000e+00,2.666084552985339626e-02
1.000000000000000000e+01,1.770206390009839911e-02
1.200000000000000000e+01,1.194576470720240188e-02
1.400000000000000000e+01,8.140209827185721642e-03
1.600000000000000000e+01,5.535687758104377958e-03
1.800000000000000000e+01,3.708319503857295148e-03
2.000000000000000000e+01,2.448142231416320942e-03


==> Code/NL_MSD/Data/constant/Plot/NLMSD_linear_proj_error_constant.dat <==
6.000000000000000000e+00,3.635083763479970975e-02
8.000000000000000000e+00,2.271760704601092154e-02
1.000000000000000000e+01,1.475542603892085990e-02
1.200000000000000000e+01,9.719298981396146120e-03
1.400000000000000000e+01,6.438618594142464513e-03
1.600000000000000000e+01,4.272612134198855438e-03
1.800000000000000000e+01,2.832767026849110966e-03
2.000000000000000000e+01,1.874466259192702653e-03


==> Code/NL_MSD/Data/constant/Plot/NLMSD_nonlinear_proj_lower_bound_constant.dat <==
6.000000000000000000e+00,0.000000000000000000e+00,1.475542603892085990e-02,6.438618594142464513e-03,1.238664000457212391e-03
8.000000000000000000e+00,0.000000000000000000e+00,9.719298981396146120e-03,4.272612134198855438e-03,8.185098630552579361e-04
1.000000000000000000e+01,0.000000000000000000e+00,6.438618594142464513e-03,2.832767026849110966e-03,5.412980124689499789e-04
1.200000000000000000e+01,0.000000000000000000e+00,4.272612134198855438e-03,1.874466259192702653e-03,3.580055966726828319e-04
1.400000000000000000e+01,0.000000000000000000e+00,2.832767026849110966e-03,1.238664000457212391e-03,2.363489522019727009e-04
1.600000000000000000e+01,0.000000000000000000e+00,1.874466259192702653e-03,8.185098630552579361e-04,1.555437665956310885e-04
1.800000000000000000e+01,0.000000000000000000e+00,1.238664000457212391e-03,5.412980124689499789e-04,1.020863900044315391e-04
2.000000000000000000e+01,0.000000000000000000e+00,8.185098630552579361e-04,3.580055966726828319e-04,6.690358505120308735e-05


==> Code/NL_MSD/Data/constant/Plot/NL_energy_dif_r_q_3.dat <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,1.442237653011813184e-06,1.123498681500053631e-06,1.000804838010477151e-06,9.181236446500901128e-07,8.560388103372774078e-07,8.162058164324152338e-07,7.923274338234393811e-07,7.787376114614821975e-07
2.000000000000000111e-01,2.235588771691087681e-06,1.753058114773774434e-06,1.717986679648257148e-06,1.675128785916142344e-06,1.614133769155673144e-06,1.573956198754300858e-06,1.553848969101873843e-06,1.544560550930272402e-06
3.000000000000000444e-01,2.739409006485122276e-06,2.287304463872821597e-06,2.362949972167958452e-06,2.358847744999704440e-06,2.333491814270535476e-06,2.313163311553045323e-06,2.305609549886984330e-06,2.303182383552621629e-06
4.000000000000000222e-01,3.187459367006979620e-06,2.944873895487960672e-06,3.131537802640102920e-06,3.045377160118778416e-06,3.050459818805975978e-06,3.047045288498421891e-06,3.047112925007384641e-06,3.046709106569833563e-06
5.000000000000000000e-01,3.618687376718524203e-06,3.689143627921064408e-06,3.708609881509551415e-06,3.754335250763746277e-06,3.762942501356157784e-06,3.764663194636780558e-06,3.762638601776990875e-06,3.759941487759311282e-06
6.000000000000000888e-01,4.098035459914776491e-06,4.402672664167669482e-06,4.343655523255654169e-06,4.442432266021651820e-06,4.445434209520148254e-06,4.445979665658439904e-06,4.436188357044340471e-06,4.431017795553115774e-06
7.000000000000000666e-01,4.723220627552890925e-06,5.042387429458601664e-06,5.000337098996136907e-06,5.048627215873920712e-06,5.078957896722494265e-06,5.075954257404867095e-06,5.061009353348334527e-06,5.056682969354546562e-06
8.000000000000000444e-01,5.452171365487800628e-06,5.619423260829219027e-06,5.585637221556128545e-06,5.604084119753842321e-06,5.661666916434904186e-06,5.654121074381976073e-06,5.641196325300060991e-06,5.640890223515679022e-06
9.000000000000000222e-01,6.056795152983331099e-06,6.152626935533047313e-06,6.119804095280445382e-06,6.131517141934566921e-06,6.201477909410129177e-06,6.190075264282429886e-06,6.185109798689694509e-06,6.187158188035533218e-06
1.000000000000000000e+00,6.449198281174850500e-06,6.651322727791093327e-06,6.621787509335360852e-06,6.635789063526818798e-06,6.703835772520140741e-06,6.689091369783527891e-06,6.696159617298265594e-06,6.693047539192307702e-06
1.100000000000000089e+00,6.889047649488028169e-06,7.117275899548277177e-06,7.100211072162687653e-06,7.118048511099836148e-06,7.165930541852506483e-06,7.151552500628960418e-06,7.171683274434796813e-06,7.159489513773771574e-06
1.200000000000000178e+00,7.433617388145213889e-06,7.551414745412014448e-06,7.555877513906609014e-06,7.574324531733509988e-06,7.582511259754702235e-06,7.578160447571083078e-06,7.609329388969443206e-06,7.596493405216979064e-06
1.300000000000000044e+00,7.898621857692616349e-06,7.955785137369643378e-06,7.986038174605594731e-06,8.000670451563385299e-06,7.960211609815822861e-06,7.973063183993722020e-06,8.011585370464383016e-06,8.012036256678815513e-06
1.400000000000000133e+00,8.245043924332961377e-06,8.331865804818774923e-06,8.387354996278358066e-06,8.394951639620297154e-06,8.320456953350837889e-06,8.345038374850269683e-06,8.386106605709920531e-06,8.408262815198103146e-06
1.500000000000000000e+00,8.568342140656331693e-06,8.679748152027894764e-06,8.757046687777204214e-06,8.756481125616515440e-06,8.679240808778234881e-06,8.704251839460096576e-06,8.743142160281668768e-06,8.785371117354598414e-06
1.600000000000000089e+00,8.953326646732144567e-06,8.999003048244802461e-06,9.092835070165401767e-06,9.085233176938517508e-06,9.035652331321458036e-06,9.057686842975538888e-06,9.091102648483163212e-06,9.142170328742607599e-06
1.700000000000000178e+00,9.394073227420897398e-06,9.289783214082129870e-06,9.392610868689827558e-06,9.381003930840608324e-06,9.377083303590237617e-06,9.406707122942229576e-06,9.431535256742423767e-06,9.473901009021158670e-06
1.800000000000000044e+00,9.819463508758605186e-06,9.553158532765292782e-06,9.654330495129526818e-06,9.642767703669109097e-06,9.685399538618064130e-06,9.745228432438569205e-06,9.754931626101189662e-06,9.771090557632571699e-06
1.900000000000000133e+00,1.016133467795490505e-05,9.790601235366586802e-06,9.876170889070931547e-06,9.868545704373298671e-06,9.944426053967291707e-06,1.005598637667404899e-05,1.004006934553604638e-05,1.002133175152320269e-05
2.000000000000000000e+00,1.038910926821163747e-05,1.000296236122353785e-05,1.005678723962682639e-05,1.005596589950547709e-05,1.014661994288212563e-05,1.030741612715810329e-05,1.026047856232149835e-05,1.021358069122494175e-05
2.100000000000000089e+00,1.050582974528859945e-05,1.018932743925395415e-05,1.019556154787520930e-05,1.020346011769077132e-05,1.029093748499852398e-05,1.046145385685121054e-05,1.039739012598499962e-05,1.034263077559450725e-05
2.200000000000000178e+00,1.053192112935924171e-05,1.034605337527560662e-05,1.029280687149785461e-05,1.031171211565706791e-05,1.037843230562197905e-05,1.049916103946797047e-05,1.045052952863834150e-05,1.041101533909728066e-05
2.300000000000000266e+00,1.049212786832873917e-05,1.046623483303473628e-05,1.034990290971551929e-05,1.038427632573876713e-05,1.041426158735273000e-05,1.044358875104071244e-05,1.043748558845949276e-05,1.042738470547442675e-05
2.400000000000000355e+00,1.040844065713572575e-05,1.053994855640828093e-05,1.036928975737833741e-05,1.042531184577543540e-05,1.040885416731581609e-05,1.034670416998322712e-05,1.038291568688284178e-05,1.040283402322771805e-05
2.500000000000000000e+00,1.029740751688074107e-05,1.055588307732543973e-05,1.035423897840625357e-05,1.043319937694443811e-05,1.037358290906231773e-05,1.025176866098053557e-05,1.030728967781665423e-05,1.034751742424316889e-05
2.600000000000000089e+00,1.016990183039939710e-05,1.050507222871872870e-05,1.030848886775671130e-05,1.039560358764412412e-05,1.031626853342099137e-05,1.017351919474149269e-05,1.022197627331949271e-05,1.026891616161089427e-05
2.700000000000000178e+00,1.003204207748482207e-05,1.038662067234016190e-05,1.023604995288758535e-05,1.029874062891816822e-05,1.024017273895411889e-05,1.010533253144926119e-05,1.013028864174387450e-05,1.017175904303047745e-05
2.800000000000000266e+00,9.886540804405347105e-06,1.021298085692248780e-05,1.014127859196543857e-05,1.014877031398943308e-05,1.014548895716602117e-05,1.003369338350643125e-05,1.003096201319768344e-05,1.005889403416209554e-05
2.900000000000000355e+00,9.734148276690363089e-06,1.001009514004988499e-05,1.002881836040508262e-05,9.978014710233795714e-06,1.003135445277504589e-05,9.947153798888289100e-06,9.921428202885017311e-06,9.932406342280826472e-06
3.000000000000000000e+00,9.575068092737559766e-06,9.809433084977982331e-06,9.903163938364094310e-06,9.822846794797085446e-06,9.897390003731597330e-06,9.839407927848820012e-06,9.799963224865759770e-06,9.794549794450886637e-06
3.100000000000000089e+00,9.410286761960158508e-06,9.635331621840256822e-06,9.768131027194579263e-06,9.696013102136573358e-06,9.744670972452844360e-06,9.709492743270771442e-06,9.666742384751084161e-06,9.648311093624073465e-06
3.200000000000000178e+00,9.242705782480653554e-06,9.495590767753282757e-06,9.626556613193462675e-06,9.582412832356140830e-06,9.576348543208039465e-06,9.561004402853894024e-06,9.524093672335851024e-06,9.497582505808149778e-06
3.300000000000000266e+00,9.077851957453933474e-06,9.380637024681073854e-06,9.480389012891422829e-06,9.459407544866633988e-06,9.398038482405501881e-06,9.400950584754694250e-06,9.376213705557766287e-06,9.347000781602041175e-06
3.400000000000000355e+00,8.923880995584734799e-06,9.270792477211048377e-06,9.331269447567999697e-06,9.316475884127775609e-06,9.217846589006095659e-06,9.238342839720109501e-06,9.228549134984026514e-06,9.201552491133052625e-06
3.500000000000000000e+00,8.790706572420203813e-06,9.148114407393770353e-06,9.181502197157589973e-06,9.157912165639117696e-06,9.045751942398164158e-06,9.082607550323085199e-06,9.087016480285523001e-06,9.066065162103426056e-06
3.600000000000000089e+00,8.688407052500832228e-06,9.007944351352437096e-06,9.034780273177445142e-06,8.995723337932443053e-06,8.892195315380116427e-06,8.942039331273979319e-06,8.957219735572161112e-06,8.944703145576798908e-06
3.700000000000000178e+00,8.625418988106314799e-06,8.863406850535479609e-06,8.895405351415711093e-06,8.843399540938226555e-06,8.766111303149318190e-06,8.822622235926322332e-06,8.843799806455138190e-06,8.840567551635439281e-06
3.800000000000000266e+00,8.607151608622243266e-06,8.737794391417211259e-06,8.767610884252707848e-06,8.712646026374018526e-06,8.673048164068927757e-06,8.727490615499655657e-06,8.750001781463942474e-06,8.755464878749258384e-06
3.900000000000000355e+00,8.635418995187396640e-06,8.649233401842454372e-06,8.696280087939697867e-06,8.611583929729604847e-06,8.614098196956312958e-06,8.657095844128229190e-06,8.677485782827495941e-06,8.689867059999412113e-06
4.000000000000000000e+00,8.708627023869958128e-06,8.600196456098885278e-06,8.709082938597803580e-06,8.543859282939686439e-06,8.586010368502594581e-06,8.609891949267617361e-06,8.626355781795810862e-06,8.643045470643762052e-06
4.100000000000000533e+00,8.822244771583553913e-06,8.579172962604186825e-06,8.577959243449492788e-06,8.508823345791671766e-06,8.582332439955805969e-06,8.583192444200707372e-06,8.595352757491750428e-06,8.613330089156726044e-06
4.200000000000000178e+00,8.968907908867701506e-06,8.569966459147024262e-06,8.463477629807453217e-06,8.502614068936834024e-06,8.595089800677441216e-06,8.573866311270550433e-06,8.582152513017873852e-06,8.598427425588264783e-06
4.299999999999999822e+00,9.137554634663924702e-06,8.560328152058815920e-06,8.420848674164232994e-06,8.519554861729713990e-06,8.616475486493413438e-06,8.578707434691093536e-06,8.583712713792004956e-06,8.595730341514826178e-06
4.400000000000000355e+00,9.311288913946280665e-06,8.546002695484361533e-06,8.431780016797396637e-06,8.553323437188176115e-06,8.640169768116962024e-06,8.594517555998715252e-06,8.596619442068423322e-06,8.602569792034650553e-06
4.500000000000000000e+00,9.464420589138863860e-06,8.530493139003239578e-06,8.476203494808126626e-06,8.597616179360084709e-06,8.662072674570781006e-06,8.618070852131620718e-06,8.617391364111950947e-06,8.616387333395744696e-06
4.600000000000000533e+00,9.560771857975575161e-06,8.522072260909452357e-06,8.538395778192112151e-06,8.646257595524078909e-06,8.680381832194827840e-06,8.646127731692584972e-06,8.642714700107800851e-06,8.634836528867428918e-06
4.700000000000000178e+00,9.557714174259976381e-06,8.529590544377463335e-06,8.606120136428127565e-06,8.692925222141337227e-06,8.695104253809982087e-06,8.675569870702365405e-06,8.669605072744723806e-06,8.655838801227902501e-06
4.800000000000000711e+00,9.420870576421283560e-06,8.558672234284386837e-06,8.669765297460163556e-06,8.731046972382250360e-06,8.707234401219079989e-06,8.703618610972005398e-06,8.695514737843898501e-06,8.677618878037696160e-06
4.900000000000000355e+00,9.147542029666957952e-06,8.609567748681101751e-06,8.722044820339350246e-06,8.754826256325218270e-06,8.717899863956019013e-06,8.728044034974832832e-06,8.718413395884805350e-06,8.698730893401049324e-06
5.000000000000000000e+00,8.782815977805003005e-06,8.676978646791205785e-06,8.758469040541852491e-06,8.761946030900677473e-06,8.727737519644354625e-06,8.747289956862261406e-06,8.736860700603310548e-06,8.718069637696224117e-06
5.100000000000000533e+00,8.408181868804417980e-06,8.751280301227959413e-06,8.778190804043656259e-06,8.756431675213324772e-06,8.736644695046119624e-06,8.760497559582094973e-06,8.750063433040147776e-06,8.734853292629088384e-06
5.200000000000000178e+00,8.104648437746303502e-06,8.820454539726699239e-06,8.784056505995591069e-06,8.747931113014736915e-06,8.743905234578561170e-06,8.767457472348000325e-06,8.757885526218187056e-06,8.748568615024251982e-06
5.300000000000000711e+00,7.918683889112862473e-06,8.872496162264098540e-06,8.780918633103512727e-06,8.745694472156104182e-06,8.748562193195905112e-06,8.768526704124035565e-06,8.760772417536200063e-06,8.758883313494600364e-06
5.400000000000000355e+00,7.854009442687798215e-06,8.898235048265812352e-06,8.772931060373537204e-06,8.751877494534918145e-06,8.749833176590823824e-06,8.764518850488262069e-06,8.759571366027951722e-06,8.765545021591214514e-06
5.500000000000000000e+00,7.885694678629734389e-06,8.893965626807082137e-06,8.762043325817592265e-06,8.760905540864533103e-06,8.747375953355174261e-06,8.756546228023270872e-06,8.755269259311942998e-06,8.768294079475325020e-06
5.600000000000000533e+00,7.979505247151380543e-06,8.862585754040863684e-06,8.748881482802811638e-06,8.765100405924014515e-06,8.741311306407345549e-06,8.745795447011317503e-06,8.748708636301810726e-06,8.766814906677189434e-06
5.700000000000000178e+00,8.105057802861026506e-06,8.812270882892908608e-06,8.734356553886934993e-06,8.760219087688980721e-06,8.732040863275447595e-06,8.733260761183830878e-06,8.740359470238434625e-06,8.760739772850634210e-06
5.800000000000000711e+00,8.240964615467000209e-06,8.753221812575484595e-06,8.719759795876302899e-06,8.746251037323321542e-06,8.719983950033344255e-06,8.719511703218774112e-06,8.730209318970338916e-06,8.749704126460866593e-06
5.900000000000000355e+00,8.374770505879813864e-06,8.694301658007663747e-06,8.705660001329107445e-06,8.724998582933241043e-06,8.705365701546646795e-06,8.704586533465896725e-06,8.717796015144524402e-06,8.733439523747610345e-06
6.000000000000000000e+00,8.500717663957602088e-06,8.641135950802902865e-06,8.691304832768309563e-06,8.698239624151810068e-06,8.688138911892157035e-06,8.688060039466205531e-06,8.702364388175204413e-06,8.711881972843504851e-06
6.100000000000000533e+00,8.617140185910449057e-06,8.595978088530437100e-06,8.675000749993472260e-06,8.667578590880464784e-06,8.668054714559142448e-06,8.669258851602690275e-06,8.683099169938535145e-06,8.685271017681850392e-06
6.200000000000000178e+00,8.724203631457067010e-06,8.558658703378824173e-06,8.654866319641324468e-06,8.634778383521252154e-06,8.644840992652613743e-06,8.647539076044735706e-06,8.659377107093219061e-06,8.654217110520834311e-06
6.300000000000000711e+00,8.822104242901113169e-06,8.527800016578518383e-06,8.629474701201539366e-06,8.601666970701332682e-06,8.618414959308401402e-06,8.622531058717630703e-06,8.630988116466176141e-06,8.619720117578055785e-06
6.400000000000000355e+00,8.909625826766798262e-06,8.501799986414954047e-06,8.598286290142920230e-06,8.569691605238294319e-06,8.589051719819218444e-06,8.594288932767257805e-06,8.598288707570289624e-06,8.583128999584827001e-06
6.500000000000000000e+00,8.982987200398945271e-06,8.479439433033836293e-06,8.561901146175721067e-06,8.539540849505922182e-06,8.557452653008140731e-06,8.563330321231799047e-06,8.562263438958300776e-06,8.546041498198875264e-06
6.600000000000000533e+00,9.035114097125096499e-06,8.460141473428522962e-06,8.522127514624250333e-06,8.511124757790144990e-06,8.524697288868343659e-06,8.530588457473370356e-06,8.524480311855597847e-06,8.510153100188544428e-06
6.700000000000000178e+00,9.055806481181316592e-06,8.443969063642170481e-06,8.481809507156906625e-06,8.483946460479535601e-06,8.492104011097179050e-06,8.497313925857202799e-06,8.486937428865692912e-06,8.477075938755074258e-06
6.800000000000000711e+00,9.033574500386803985e-06,8.431441116008020487e-06,8.444364790177044666e-06,8.457673967818962746e-06,8.461051515650658272e-06,8.464957894402380667e-06,8.451815578569554788e-06,8.448158171973224606e-06
6.900000000000000355e+00,8.959730351934536152e-06,8.423240475154136764e-06,8.413067565968962436e-06,8.432611764315478542e-06,8.432816045893243295e-06,8.435051439884683200e-06,8.421174618016002977e-06,8.424338721876867275e-06
7.000000000000000000e+00,8.834041588946794921e-06,8.419883767450675460e-06,8.390245343312119353e-06,8.409818541273844650e-06,8.408461126596655788e-06,8.409077404153419977e-06,8.396653028177464284e-06,8.406067335823413922e-06
7.100000000000000533e+00,8.669049219759555891e-06,8.421420191279116452e-06,8.376662450789579273e-06,8.390799067604232109e-06,8.388788430339910729e-06,8.388323595516500308e-06,8.379237736722000562e-06,8.393305093702674302e-06
7.200000000000000178e+00,8.489125680272158192e-06,8.427217429215344557e-06,8.371353614367027518e-06,8.376926240189624950e-06,8.374333175083237268e-06,8.373716559331723097e-06,8.369156808074595943e-06,8.385599827100825854e-06
7.300000000000000711e+00,8.323049884972205659e-06,8.435878035135263575e-06,8.372018638048983608e-06,8.368894913741986574e-06,8.365374111238277344e-06,8.365660738900854154e-06,8.365913401805341598e-06,8.382212083494350319e-06
7.400000000000000355e+00,8.194058508593365930e-06,8.445313506157819949e-06,8.375852217058776805e-06,8.366477108476960689e-06,8.361929962834302454e-06,8.363932733082557469e-06,8.368439002662264592e-06,8.382257603686132930e-06
7.500000000000000000e+00,8.113467582799432920e-06,8.452985102470889078e-06,8.380474459199899195e-06,8.368661348307632197e-06,8.363729576719297620e-06,8.367683442079415501e-06,8.375314137158695882e-06,8.384834814561398231e-06
7.600000000000000533e+00,8.080589347144589984e-06,8.456307542550889345e-06,8.384564026818475124e-06,8.374053513782175884e-06,8.370166554423630334e-06,8.375572057888608368e-06,8.384996262728733329e-06,8.389117832231091088e-06
7.700000000000000178e+00,8.086938397211529406e-06,8.453170870455217756e-06,8.387943114626650321e-06,8.381321321981188843e-06,8.380271459617477658e-06,8.386006741564755451e-06,8.396007146048434233e-06,8.394410387503603577e-06
7.800000000000000711e+00,8.121143605217817640e-06,8.442492626679898304e-06,8.391168546267174788e-06,8.389500959087720089e-06,8.392743822412812582e-06,8.397424334644076893e-06,8.407057086472907725e-06,8.400167394975038837e-06
7.900000000000000355e+00,8.172367868024971171e-06,8.424652648109098863e-06,8.394941713049663967e-06,8.398084520955945154e-06,8.406072724828628218e-06,8.408528527226871718e-06,8.417109064930844431e-06,8.405995194683130167e-06
8.000000000000000000e+00,8.231877501617412829e-06,8.401632109314438601e-06,8.399670896084426852e-06,8.406903387388198201e-06,8.418739923157086968e-06,8.418426715610383138e-06,8.425402830459366443e-06,8.411639431066958439e-06
8.099999999999999645e+00,8.293326373986359412e-06,8.376734004209018813e-06,8.405329519043519548e-06,8.415889648782926002e-06,8.429458588601890234e-06,8.426646432531381681e-06,8.431462563181918446e-06,8.416964493662693059e-06
8.200000000000001066e+00,8.352420178020514285e-06,8.353894809475653771e-06,8.411553160787843542e-06,8.424831156761403150e-06,8.437376296528686925e-06,8.433052692029957553e-06,8.435102957924517364e-06,8.421924333035235577e-06
8.300000000000000711e+00,8.406404058639710408e-06,8.336784540340091976e-06,8.417837929937388441e-06,8.433230211116193864e-06,8.442177798360234187e-06,8.437713230249194174e-06,8.436432735618726309e-06,8.426523749417713649e-06
8.400000000000000355e+00,8.453586706140547857e-06,8.327999993708312676e-06,8.423722503370090209e-06,8.440328722315176835e-06,8.444058360423944976e-06,8.440764420580837424e-06,8.435839872658612570e-06,8.430772071698483527e-06
8.500000000000000000e+00,8.492969522991972164e-06,8.328613386291566778e-06,8.428888739777512518e-06,8.445288028936792646e-06,8.443583820030853282e-06,8.442319161805489358e-06,8.433937505623878561e-06,8.434635636225817912e-06
8.599999999999999645e+00,8.523981421783982659e-06,8.338166409074115881e-06,8.433166653158685744e-06,8.447441392080839995e-06,8.441488108471700835e-06,8.442435638945922083e-06,8.431458222827453719e-06,8.437998957170483871e-06
8.700000000000001066e+00,8.546297237670141822e-06,8.355010793794498403e-06,8.436469145976094319e-06,8.446506107984141920e-06,8.438470819129711975e-06,8.441140296445992508e-06,8.429105076580151179e-06,8.440644861378021613e-06
8.800000000000000711e+00,8.559716625066576823e-06,8.376798933236451195e-06,8.438704772927019260e-06,8.442665816055933137e-06,8.435046657904315959e-06,8.438477939590183219e-06,8.427390583758131992e-06,8.442260609177465458e-06
8.900000000000000355e+00,8.564087257006275378e-06,8.400938472159780179e-06,8.439718536812357286e-06,8.436497365652689817e-06,8.431473883373230560e-06,8.434554214491879476e-06,8.426507757553630684e-06,8.442471265700940419e-06
9.000000000000000000e+00,8.559265032716256716e-06,8.424914113361325896e-06,8.439292395447106632e-06,8.428785181341380550e-06,8.427761218843254909e-06,8.429544556869117411e-06,8.426272006822194127e-06,8.440895381787993923e-06
9.099999999999999645e+00,8.545112381377201194e-06,8.446462946863630972e-06,8.437201142467293247e-06,8.420305906892133763e-06,8.423731508097609399e-06,8.423665094681176413e-06,8.426151708297580090e-06,8.437213289951700501e-06
9.200000000000001066e+00,8.521542425417999445e-06,8.463647923562245268e-06,8.433286797043110239e-06,8.411663407988101415e-06,8.419110993175549229e-06,8.417123172406448806e-06,8.425378998012933440e-06,8.431235960726368717e-06
9.300000000000000711e+00,8.488620227755511172e-06,8.474891691371416735e-06,8.427497190592603271e-06,8.403217956858000104e-06,8.413616225968340023e-06,8.410075092838559252e-06,8.423112514782671312e-06,8.422962271735501272e-06
9.400000000000000355e+00,8.446729889682175196e-06,8.479022582746909009e-06,8.419855747392179790e-06,8.395106593603318679e-06,8.407022413975395736e-06,8.402611430226997191e-06,8.418616094459790977e-06,8.412614037653365351e-06
9.500000000000000000e+00,8.396803893306881150e-06,8.475358128177262751e-06,8.410381489829671375e-06,8.387317937029459269e-06,8.399210447353200326e-06,8.394772770845687626e-06,8.411419809752768151e-06,8.400640727195679558e-06
9.600000000000001421e+00,8.340585041729381421e-06,8.463818906168790734e-06,8.399030295633269638e-06,8.379776714941694626e-06,8.390197964714546375e-06,8.386583704448474785e-06,8.401436713007665036e-06,8.387689494526034961e-06
9.700000000000001066e+00,8.280852233682328700e-06,8.445035425498625958e-06,8.385740028066246410e-06,8.372407734595632700e-06,8.380159355926564135e-06,8.378088806600819671e-06,8.389016157645673433e-06,8.374541314706829276e-06
9.800000000000000711e+00,8.221500449875213112e-06,8.420392611951932338e-06,8.370614755569966148e-06,8.365171662791381912e-06,8.369433023274613914e-06,8.369380380807839304e-06,8.374922483362495784e-06,8.362020537291958711e-06
9.900000000000000355e+00,8.167349144338337252e-06,8.391959607802895738e-06,8.354193834540779573e-06,8.358081216280205394e-06,8.358507958147742833e-06,8.360616536706028112e-06,8.360238302380224029e-06,8.350891868923182582e-06
1.000000000000000000e+01,8.123596369109115090e-06,8.362280632064067465e-06,8.337663513588444708e-06,8.351209591951624933e-06,8.347981687278904772e-06,8.352032472944137531e-06,8.346205645590187849e-06,8.341763433047932885e-06
1.010000000000000142e+01,8.094955857823604717e-06,8.334048045247066661e-06,8.322835795084027044e-06,8.344696096757031611e-06,8.338489338642618431e-06,8.343945166661148605e-06,8.334033282951514021e-06,8.335014826194031556e-06
1.020000000000000107e+01,8.084677688556529684e-06,8.309723036913074790e-06,8.311787566994688348e-06,8.338745377770018230e-06,8.330615156856846504e-06,8.336745240339338281e-06,8.324709018556197826e-06,8.330764005283486373e-06
1.030000000000000071e+01,8.093770078772266618e-06,8.291191819428944676e-06,8.306225062905403522e-06,8.333614363524588509e-06,8.324806869255962916e-06,8.330865862569980518e-06,8.318856216778247603e-06,8.328877599890482930e-06
1.040000000000000036e+01,8.120716098264368910e-06,8.279535188136788459e-06,8.306833949596470479e-06,8.329586922713183572e-06,8.321314777452737399e-06,8.326722424990828930e-06,8.316662576113298400e-06,8.329018959425671387e-06
1.050000000000000000e+01,8.161799581712925189e-06,8.274952589051864926e-06,8.312942690699709480e-06,8.326943664031805081e-06,8.320170138319260555e-06,8.324629000425187719e-06,8.317889815541434917e-06,8.330720263474700182e-06
1.060000000000000142e+01,8.211914451522472902e-06,8.276836344162097348e-06,8.322696071018376163e-06,8.325933064205759404e-06,8.321204323882835929e-06,8.324712737040051991e-06,8.321952547109268128e-06,8.333462035360617026e-06
1.070000000000000107e+01,8.265568417646640409e-06,8.283956224569566373e-06,8.333646806281402863e-06,8.326738486628959546e-06,8.324097100428917706e-06,8.326856254611825214e-06,8.328040142162318471e-06,8.336745112982879569e-06
1.080000000000000071e+01,8.317779811174708104e-06,8.294699284115691906e-06,8.343473335191420315e-06,8.329426507143466996e-06,8.328434977382392912e-06,8.330693647910780708e-06,8.335250512581104942e-06,8.340145364472972833e-06
1.090000000000000036e+01,8.364675417385503131e-06,8.307313933933468952e-06,8.350523506686635677e-06,8.333871127308434268e-06,8.333762143604428463e-06,8.335668049551381298e-06,8.342709378404700171e-06,8.343347453518279444e-06
1.100000000000000000e+01,8.403741191313762737e-06,8.320122772451088444e-06,8.354041928303190812e-06,8.339675635925247743e-06,8.339615650401754898e-06,8.341136048965747118e-06,8.349659081578753028e-06,8.346158698838146428e-06
1.110000000000000142e+01,8.433784749697914584e-06,8.331686567816798394e-06,8.354114041042581817e-06,8.346139173706634828e-06,8.345547604253489293e-06,8.346487758763287967e-06,8.355512538499310082e-06,8.348506388734799888e-06
1.120000000000000107e+01,8.454714292081833005e-06,8.340915643514912325e-06,8.351448207842560034e-06,8.352315118156927731e-06,8.351143626648960261e-06,8.351248117176301999e-06,8.359878039890245027e-06,8.350422251370004378e-06
1.130000000000000071e+01,8.467236072784434242e-06,8.347132308281213220e-06,8.347111772867565893e-06,8.357175405329653195e-06,8.356045477948825795e-06,8.355134685167353581e-06,8.362564733320476673e-06,8.352016769137826646e-06
1.140000000000000036e+01,8.472546532967140109e-06,8.350089675611405138e-06,8.342288999221847412e-06,8.359843718240556054e-06,8.359978574429272058e-06,8.358063514728175658e-06,8.363577758442597432e-06,8.353445498890388343e-06
1.150000000000000000e+01,8.472064929730682703e-06,8.349950817429507843e-06,8.338085223519309253e-06,8.359820582733157313e-06,8.362777516826569446e-06,8.360110265732967338e-06,8.363106460851366108e-06,8.354870018344173754e-06
1.160000000000000142e+01,8.467228717751185130e-06,8.347230725860854683e-06,8.335380103571821131e-06,8.357119834559445515e-06,8.364399434496183616e-06,8.361443841656268638e-06,8.361502058226721878e-06,8.356417726541887081e-06
1.170000000000000107e+01,8.459354020273757158e-06,8.342704406152923191e-06,8.334728671614832773e-06,8.352271534839417200e-06,8.364917427443330222e-06,8.362253153079701740e-06,8.359236691388161056e-06,8.358146559493684347e-06
1.180000000000000071e+01,8.449556956037496125e-06,8.337288488410865561e-06,8.336310906936761356e-06,8.346199966702272377e-06,8.364492996681960335e-06,8.362685385808477090e-06,8.356837706793851517e-06,8.360021461914501906e-06
1.190000000000000036e+01,8.438723091593047787e-06,8.331909966206862972e-06,8.339931087050778125e-06,8.340027223600887663e-06,8.363333881315770935e-06,8.362808382643416305e-06,8.354800156325226101e-06,8.361908211053370454e-06
1.200000000000000000e+01,8.427511576210300337e-06,8.327381283548818125e-06,8.345065160342279853e-06,8.334865072893993254e-06,8.361648962028345178e-06,8.362602340911129417e-06,8.353493103303855083e-06,8.363587014059703506e-06
1.210000000000000142e+01,8.416380857100003166e-06,8.324302692382101743e-06,8.350949215266134651e-06,8.331642345586753873e-06,8.359612677609484788e-06,8.361978541954195876e-06,8.353084122066090078e-06,8.364784002692915443e-06
1.220000000000000107e+01,8.405624989944737724e-06,8.323008489991012837e-06,8.356697099677623530e-06,8.330987781850207607e-06,8.357347370674395037e-06,8.360816665942127912e-06,8.353505053994292329e-06,8.365215010928961359e-06
1.230000000000000071e+01,8.395412405153013236e-06,8.323563911387388270e-06,8.361432093283160949e-06,8.333165411135434741e-06,8.354924904772909056e-06,8.359008729343087030e-06,8.354470105879918673e-06,8.364633844626379044e-06
1.240000000000000036e+01,8.385821873763132928e-06,8.325807257167361364e-06,8.364414168550438067e-06,8.338049256713386814e-06,8.352382026746707488e-06,8.356497711345389767e-06,8.355540799212524128e-06,8.362876989270739969e-06
1.250000000000000000e+01,8.376872878329555405e-06,8.329421639460821147e-06,8.365148451691672982e-06,8.345125511073636648e-06,8.349740316312970201e-06,8.353302349960178841e-06,8.356219372444850801e-06,8.359897871818011694e-06
1.260000000000000142e+01,8.368549420441351305e-06,8.334015929326032968e-06,8.363455248579232393e-06,8.353517960746348336e-06,8.347022315086105593e-06,8.349524867286295393e-06,8.356047823954160236e-06,8.355785412646199450e-06
1.270000000000000107e+01,8.360817472234660652e-06,8.339196046702745946e-06,8.359489939220587917e-06,8.362041374457285237e-06,8.344259396955711061e-06,8.345343186957898673e-06,8.354693055503958909e-06,8.350763998014876233e-06
1.280000000000000071e+01,8.353636912504514012e-06,8.344614091909674514e-06,8.353706124682169776e-06,8.369295216081873434e-06,8.341491664926037330e-06,8.340991702590616619e-06,8.352005408919505047e-06,8.345173649851322928e-06
1.290000000000000036e+01,8.346969030924300537e-06,8.349991070556728179e-06,8.346767113601161192e-06,8.373814879079899409e-06,8.338763402920834622e-06,8.336734675984391885e-06,8.348044533139364898e-06,8.339432220880182989e-06
1.300000000000000000e+01,8.340780684450155302e-06,8.355116300547138497e-06,8.339424106267034897e-06,8.374297995689117258e-06,8.336118379886903185e-06,8.332835352065082191e-06,8.343071569369420182e-06,8.333984360842094929e-06
1.310000000000000142e+01,8.335046062533935096e-06,8.359831277317264497e-06,8.332389346839275124e-06,8.369907036523405175e-06,8.333597948793902699e-06,8.329523704095342929e-06,8.337510568223738261e-06,8.329244932193946571e-06
1.320000000000000107e+01,8.329746842956897712e-06,8.364007363120817828e-06,8.326233710213848394e-06,8.360614595588622411e-06,8.331242564926788496e-06,8.326967005443941527e-06,8.331885690632256924e-06,8.325546308210474145e-06
1.330000000000000071e+01,8.324871342245410144e-06,8.367525666165553933e-06,8.321329104950259126e-06,8.347487440038547923e-06,8.329095328898916684e-06,8.325249068859286172e-06,8.326744203535074718e-06,8.323098714978216517e-06
1.340000000000000036e+01,8.320413109254298778e-06,8.370264850086905906e-06,8.317840632821038582e-06,8.332729250735970705e-06,8.327205245323154870e-06,8.324364006967455154e-06,8.322577810346287741e-06,8.321970253841182164e-06
1.350000000000000000e+01,8.316369281238800149e-06,8.372099367111307533e-06,8.315758734125933138e-06,8.319291022212960129e-06,8.325628195679501964e-06,8.324227470629663728e-06,8.319755401511863546e-06,8.322089080171901632e-06
1.360000000000000142e+01,8.312738924223794790e-06,8.372907554746178427e-06,8.314953303292793585e-06,8.310007016273934788e-06,8.324424691806553422e-06,8.324703072062900056e-06,8.318478216279290294e-06,8.323265639743893107e-06
1.370000000000000107e+01,8.309521502665451198e-06,8.372586726874964302e-06,8.315231409455892120e-06,8.306542912901726528e-06,8.323654626697651882e-06,8.325636394641844351e-06,8.318763858268518607e-06,8.325229222228003323e-06
1.380000000000000071e+01,8.306715569172951064e-06,8.371071049333156378e-06,8.316385343848375911e-06,8.308721767422144744e-06,8.323369974840011398e-06,8.326886345548512036e-06,8.320459644696465151e-06,8.327671189578556010e-06
1.390000000000000036e+01,8.304317722612752917e-06,8.368348114226598078e-06,8.318224479220148737e-06,8.314683016930057846e-06,8.323606631423230429e-06,8.328345090291566777e-06,8.323279929604854299e-06,8.330287341762332431e-06
1.400000000000000000e+01,8.302321853052851974e-06,8.364469860126788614e-06,8.320590082898371431e-06,8.321796689851612694e-06,8.324376555311763237e-06,8.329942706351844972e-06,8.326857830420753004e-06,8.332813495867674725e-06
1.410000000000000142e+01,8.300718669508599934e-06,8.359556279251278976e-06,8.323355750107508388e-06,8.327763426553558279e-06,8.325661376061554986e-06,8.331638558969900465e-06,8.330800187715536875e-06,8.335050696688106608e-06
1.420000000000000107e+01,8.299495489846875351e-06,8.353790733897636933e-06,8.326417762161142377e-06,8.331324230587133783e-06,8.327408693699356323e-06,8.333405545644934076e-06,8.334735791058756060e-06,8.336878741216358080e-06
1.430000000000000071e+01,8.298636261415415216e-06,8.347407752747060261e-06,8.329680122168281464e-06,8.332380681860818150e-06,8.329532237019710017e-06,8.335214351715136694e-06,8.338350304344654962e-06,8.338258358275840720e-06
1.440000000000000036e+01,8.298121773435418458e-06,8.340675333361191601e-06,8.333038847001261740e-06,8.331676671365084719e-06,8.331916599081667929e-06,8.337023040101698701e-06,8.341405754404285222e-06,8.339223301491449636e-06
1.450000000000000000e+01,8.297930018809351882e-06,8.333874370949900801e-06,8.336369553885170092e-06,8.330308504875261200e-06,8.334426385966930972e-06,8.338774151551986424e-06,8.343746539990481992e-06,8.339864094999982491e-06
1.460000000000000142e+01,8.298036662648944350e-06,8.327277951407363599e-06,8.339521495828727815e-06,8.329279434997338694e-06,8.336918533302650758e-06,8.340398589185005207e-06,8.345296498388221629e-06,8.340305387183333252e-06
1.470000000000000107e+01,8.298415576271644944e-06,8.321132885846793670e-06,8.342319931319008841e-06,8.329218589550602125e-06,8.339255667358380641e-06,8.341823813644289043e-06,8.346051975159640701e-06,8.340679616247737016e-06
1.480000000000000071e+01,8.299039400076757556e-06,8.315645184019115899e-06,8.344577104732464612e-06,8.330296025177430508e-06,8.341318066269753917e-06,8.342983399467485128e-06,8.346074153620097746e-06,8.341100385451938326e-06
1.490000000000000036e+01,8.299880103451728885e-06,8.310970439906473217e-06,8.346110360504810366e-06,8.332297101960872698e-06,8.343012148866180144e-06,8.343825431786355828e-06,8.345480956309381249e-06,8.341639705956860329e-06
1.500000000000000000e+01,8.300909516076315775e-06,8.307209235516865853e-06,8.346764347313961885e-06,8.334781182804673616e-06,8.344274356059111497e-06,8.344318067635136948e-06,8.344436085973294670e-06,8.342313163232917272e-06
1.510000000000000142e+01,8.302099811625940351e-06,8.304407181129735971e-06,8.346433253030027810e-06,8.337248723420953578e-06,8.345070474369276070e-06,8.344451497478699853e-06,8.343131815094495529e-06,8.343076181561992488e-06
1.520000000000000107e+01,8.303423930718090151e-06,8.302558784367697342e-06,8.345078825550134027e-06,8.339267355939039561e-06,8.345391510428123993e-06,8.344236344513811243e-06,8.341763931801748910e-06,8.343832080252855388e-06
1.530000000000000071e+01,8.304855935552246660e-06,8.301614149754110716e-06,8.342740660610692416e-06,8.340540737325485843e-06,8.345247867865002167e-06,8.343699195105525046e-06,8.340501391923549335e-06,8.344450228812971826e-06
1.540000000000000036e+01,8.306371294009018413e-06,8.301487494428994030e-06,8.339536717624773665e-06,8.340927440557421857e-06,8.344663681152109103e-06,8.342876462529014159e-06,8.339457687189799628e-06,8.344790337594387708e-06
1.550000000000000000e+01,8.307947094124412679e-06,8.302066558600607049e-06,8.335653903311646129e-06,8.340426654034061027e-06,8.343672777945398966e-06,8.341808125783556349e-06,8.338672959344595181e-06,8.344727914638694344e-06
1.560000000000000142e+01,8.309562193574426825e-06,8.303222142291843966e-06,8.331330388494651018e-06,8.339146944334741018e-06,8.342317041401536848e-06,8.340532975562031659e-06,8.338113675877834030e-06,8.344176256530611013e-06
1.570000000000000107e+01,8.311197310310880493e-06,8.304817171060629999e-06,8.326832685735807704e-06,8.337269685465553692e-06,8.340647136839685061e-06,8.339086732277178893e-06,8.337690823777277327e-06,8.343101681448916729e-06
1.580000000000000071e+01,8.312835061856371777e-06,8.306714854758312505e-06,8.322431150058207106e-06,8.335013930917123393e-06,8.338724840413480610e-06,8.337503701029425063e-06,8.337290884549708458e-06,8.341530437161459588e-06
1.590000000000000036e+01,8.314459961494824469e-06,8.308785644187133279e-06,8.318377413961408617e-06,8.332606077764148633e-06,8.336625693154686711e-06,8.335821547876542947e-06,8.336809598982752867e-06,8.339547081223641634e-06
1.600000000000000000e+01,8.316058379226332065e-06,8.310912806092085603e-06,8.314886465049520226e-06,8.330255723942858737e-06,8.334440484709937369e-06,8.334087567118952933e-06,8.336178477973132939e-06,8.337285511063330379e-06
1.610000000000000142e+01,8.317618475243981901e-06,8.312996533262062560e-06,8.312124893550265625e-06,8.328138164100107321e-06,8.332274188053989672e-06,8.332363888488569792e-06,8.335377672967492213e-06,8.334913997702642074e-06
1.619999999999999929e+01,8.319130112788286624e-06,8.314956587818222999e-06,8.310205588883678995e-06,8.326383502850476237e-06,8.330241423583351068e-06,8.330728916136620477e-06,8.334434172335702939e-06,8.332616322291597211e-06
1.630000000000000071e+01,8.320584756568716323e-06,8.316733544337651107e-06,8.309188129967948200e-06,8.325072053977367048e-06,8.328458285668249861e-06,8.329273173152129672e-06,8.333409053706830605e-06,8.330571285165844220e-06
1.640000000000000213e+01,8.321975361907929525e-06,8.318288759870395843e-06,8.309083429212937855e-06,8.324235397608181763e-06,8.327031304537768630e-06,8.328089505585389851e-06,8.332380096974512096e-06,8.328933075098243766e-06
1.650000000000000000e+01,8.323296258876122788e-06,8.319603246591256163e-06,8.309860995661666472e-06,8.323862167133877499e-06,8.326045247565583285e-06,8.327259684554055852e-06,8.331425914193113513e-06,8.327814950227774293e-06
1.660000000000000142e+01,8.324543034954334786e-06,8.320675659194420870e-06,8.311457233213526141e-06,8.323907373472549942e-06,8.325552125404422910e-06,8.326840984562711157e-06,8.330615443009892207e-06,8.327278307705687777e-06
1.669999999999999929e+01,8.325712418835728990e-06,8.321519631045160015e-06,8.313783578704769806e-06,8.324303887925765810e-06,8.325563894795440234e-06,8.326856596400922239e-06,8.330003498285831753e-06,8.327328426864510913e-06
1.680000000000000071e+01,8.326802167418767553e-06,8.322160699292258101e-06,8.316733714673618660e-06,8.324974616884250889e-06,8.326050779154658965e-06,8.327292538190533833e-06,8.329630552507405472e-06,8.327917207867630012e-06
1.690000000000000213e+01,8.327810957435566319e-06,8.322633049590022480e-06,8.320189521876519834e-06,8.325843909556818190e-06,8.326945907612126607e-06,8.328101512543317764e-06,8.329523938178928777e-06,8.328952108616061167e-06
1.700000000000000000e+01,8.328738282645242741e-06,8.322976287854222388e-06,8.324025778418120414e-06,8.326846841266721810e-06,8.328155410575188711e-06,8.329211865325258923e-06,8.329698271081209526e-06,8.330309624840492866e-06
1.710000000000000142e+01,8.329584357327779465e-06,8.323232413523506956e-06,8.328113832778427650e-06,8.327935224344829024e-06,8.329571707710314854e-06,8.330538436518430956e-06,8.330154381890053639e-06,8.331851141081536571e-06
1.719999999999999929e+01,8.330350026203303671e-06,8.323443128163687810e-06,8.332324581153405241e-06,8.329079554447726963e-06,8.331086986328173349e-06,8.331992192633919103e-06,8.330877491795340983e-06,8.333438903780632234e-06
1.730000000000000071e+01,8.331036681068215710e-06,8.323647571403802736e-06,8.336531080010978201e-06,8.330266645380224322e-06,8.332604077530836317e-06,8.333486889298968858e-06,8.331836102409839739e-06,8.334950153413012153e-06
1.740000000000000213e+01,8.331646183940000228e-06,8.323880534892580396e-06,8.340611056319169325e-06,8.331493434321490810e-06,8.334043001968771680e-06,8.334942805575396019e-06,8.332982894730667223e-06,8.336288106938760656e-06
1.750000000000000000e+01,8.332180796558064095e-06,8.324171168069827154e-06,8.344449468816739213e-06,8.332758259718686666e-06,8.335342933415978983e-06,8.336288858823426295e-06,8.334258077134781839e-06,8.337388786805455254e-06
1.760000000000000142e+01,8.332643115983862092e-06,8.324542159030001720e-06,8.347941154555893473e-06,8.334051621233795615e-06,8.336460639572773612e-06,8.337464595060961603e-06,8.335594620031971935e-06,8.338223585077630950e-06
1.769999999999999929e+01,8.333036016085204611e-06,8.325009350940160147e-06,8.350993487331315190e-06,8.335348766111416730e-06,8.337367150730579102e-06,8.338422776831000416e-06,8.336923938381812782e-06,8.338797547094434215e-06
1.780000000000000071e+01,8.333362594328819206e-06,8.325581737564369256e-06,8.353528896720696650e-06,8.336606199872698131e-06,8.338044355481188941e-06,8.339132204687738081e-06,8.338180610030498929e-06,8.339143762234324520e-06
1.790000000000000213e+01,8.333626123735449198e-06,8.326261773439203040e-06,8.355487055376753514e-06,8.337763356014438187e-06,8.338482620176557170e-06,8.339579708874222952e-06,8.339305195420587680e-06,8.339314535601993761e-06
1.800000000000000000e+01,8.333830009650544657e-06,8.327045930144050256e-06,8.356826537922468212e-06,8.338749370929987581e-06,8.338679747282862209e-06,8.339770276512281644e-06,8.340245007544544453e-06,8.339370399075562990e-06
1.810000000000000142e+01,8.333977750761556447e-06,8.327925432170812936e-06,8.357525785783470607e-06,8.339493568876310547e-06,8.338640958713283702e-06,8.339724891899547021e-06,8.340953874134970913e-06,8.339368465573593348e-06
1.819999999999999929e+01,8.334072904465916753e-06,8.328887110192750853e-06,8.357583264791135225e-06,8.339937279035203321e-06,8.338379285349750702e-06,8.339476445601290422e-06,8.341392244072542983e-06,8.339351990307997120e-06
1.830000000000000071e+01,8.334119055680710986e-06,8.329914316693165510e-06,8.357016770023373287e-06,8.340044276897162767e-06,8.337915756190250605e-06,8.339064622484015921e-06,8.341528874827863760e-06,8.339343065454085657e-06
1.840000000000000213e+01,8.334119789427107960e-06,8.330987857095573101e-06,8.355861901676586712e-06,8.339807541064836460e-06,8.337278991424335040e-06,8.338530838841728965e-06,8.341344564052888266e-06,8.339339968257974967e-06
1.850000000000000000e+01,8.334078666454025619e-06,8.332086898030222066e-06,8.354169800287025716e-06,8.339250990085922410e-06,8.336504073162831485e-06,8.337914113358546597e-06,8.340837372895759660e-06,8.339319797295852155e-06
1.860000000000000142e+01,8.333999201914910060e-06,8.333189822490316701e-06,8.352004283153358077e-06,8.338426099270546121e-06,8.335630793609993816e-06,8.337248387856044385e-06,8.340027920342163448e-06,8.339245750138557511e-06
1.869999999999999929e+01,8.333884846736805407e-06,8.334275009944103196e-06,8.349438563488853493e-06,8.337404435121431590e-06,8.334701513193487621e-06,8.336561420713151094e-06,8.338962903746416355e-06,8.339077453636822845e-06
1.880000000000000071e+01,8.333738971424975439e-06,8.335321525575201118e-06,8.346551758228737405e-06,8.336267897611493449e-06,8.333758901177268363e-06,8.335875062465136764e-06,8.337715130292411292e-06,8.338781727249000575e-06
1.890000000000000213e+01,8.333564852247565824e-06,8.336309709783273902e-06,8.343425400313131401e-06,8.335098690449849190e-06,8.332843801202305389e-06,8.335206525156291235e-06,8.336378993903381662e-06,8.338341335914489783e-06
1.900000000000000000e+01,8.333365659606017939e-06,8.337221663039240394e-06,8.340140166429588220e-06,8.333970758001019163e-06,8.331993397829584591e-06,8.334570170152877377e-06,8.335061365334628380e-06,8.337759833935975973e-06
1.910000000000000142e+01,8.333144448050000541e-06,8.338041626275438656e-06,8.336773011638487496e-06,8.332943926173119742e-06,8.331239785289157318e-06,8.333979340600927710e-06,8.333869065471621873e-06,8.337061744898011106e-06
1.920000000000000284e+01,8.332904148450337445e-06,8.338756259641810775e-06,8.333394868366428287e-06,8.332061025746739791e-06,8.330608975072595346e-06,8.333447828891282771e-06,8.332895152549091300e-06,8.336288585306106391e-06
1.930000000000000071e+01,8.332647561476447251e-06,8.339354825234734925e-06,8.330069021317276778e-06,8.331347947282408128e-06,8.330120319970102383e-06,8.332990679121854427e-06,8.332206772543315765e-06,8.335492096389618411e-06
1.940000000000000213e+01,8.332377352662789782e-06,8.339829281119037763e-06,8.326850211314018591e-06,8.330815888794862456e-06,8.329786386096493800e-06,8.332624160466151064e-06,8.331837213639003981e-06,8.334726764654132314e-06
1.950000000000000000e+01,8.332096048870030192e-06,8.340174295642932556e-06,8.323784457253680102e-06,8.330464931254055738e-06,8.329613079921527330e-06,8.332364899048261275e-06,8.331783669109082968e-06,8.334043165011961740e-06
1.960000000000000142e+01,8.331806035814792732e-06,8.340387191344000861e-06,8.320909520097286016e-06,8.330288051451584241e-06,8.329600120607350000e-06,8.332228302834754352e-06,8.332010919910592950e-06,8.333483300981825437e-06
1.970000000000000284e+01,8.331509556883109902e-06,8.340467828646391801e-06,8.318255874120716875e-06,8.330274822061778384e-06,8.329741703366755345e-06,8.332226539529974385e-06,8.332459698098815259e-06,8.333078211943123481e-06
1.980000000000000071e+01,8.331208712693272123e-06,8.340418439625740810e-06,8.315848005563397649e-06,8.330414268550856427e-06,8.330027388807337285e-06,8.332366410318536865e-06,8.333057606890736935e-06,8.332847468740800512e-06
1.990000000000000213e+01,8.330905461845228288e-06,8.340243421445237004e-06,8.313705834435414221e-06,8.330696595851283526e-06,8.330443000928444697e-06,8.332647488791533608e-06,8.333730285116358605e-06,8.332799832866388812e-06
2.000000000000000000e+01,8.330601622127953299e-06,8.339949099579746505e-06,8.311846055167326774e-06,8.331113721352090273e-06,8.330971583925261825e-06,8.333060858047025565e-06,8.334410901943145600e-06,8.332934356571064516e-06
2.010000000000000142e+01,8.330298872670505173e-06,8.339543469404464560e-06,8.310283215594294060e-06,8.331658732124713751e-06,8.331594294863631234e-06,8.333588687368942427e-06,8.335046795003575593e-06,8.333241440366956354e-06
2.020000000000000284e+01,8.329998756634315882e-06,8.339035925050697351e-06,8.309030400249772796e-06,8.332324515011868549e-06,8.332291180364326255e-06,8.334204760845898008e-06,8.335602833718647187e-06,8.333703678704840190e-06
2.030000000000000071e+01,8.329702684398143653e-06,8.338436982703589795e-06,8.308099445304695241e-06,8.333101886436045103e-06,8.333041797377316318e-06,8.334875930320062576e-06,8.336061715449871734e-06,8.334296565423726655e-06
2.040000000000000213e+01,8.329411937187114479e-06,8.337758005357021052e-06,8.307500679781421038e-06,8.333977581084783814e-06,8.333825666312355551e-06,8.335564344090495847e-06,8.336421817391193034e-06,8.334989323850738874e-06
2.050000000000000000e+01,8.329127671270752931e-06,8.337010934840460852e-06,8.307242252654500891e-06,8.334932452079557574e-06,8.334622578508310564e-06,8.336230168090597026e-06,8.336693439345288503e-06,8.335745950695250261e-06
2.060000000000000142e+01,8.328850922230401910e-06,8.336208036106851349e-06,8.307329158609155773e-06,8.335940195475233239e-06,8.335412808556375008e-06,8.336834567579387567e-06,8.336894276102235768e-06,8.336526739712024625e-06
2.070000000000000284e+01,8.328582609733181652e-06,8.335361657972606420e-06,8.307762110845717807e-06,8.336966844942061972e-06,8.336177301851432908e-06,8.337342576526796112e-06,8.337044946175875548e-06,8.337290260250485030e-06
2.080000000000000071e+01,8.328323542368398780e-06,8.334484013418352877e-06,8.308536423064227794e-06,8.337971194219417903e-06,8.336897909244633809e-06,8.337725610742252602e-06,8.337165095850807006e-06,8.337995756800553604e-06
2.090000000000000213e+01,8.328074422699061063e-06,8.333586982101071072e-06,8.309641057191452518e-06,8.338906200971996086e-06,8.337557722865041043e-06,8.337963400571746231e-06,8.337270478407654561e-06,8.338605833616008489e-06
2.100000000000000000e+01,8.327835852486864532e-06,8.332681936638886011e-06,8.311057967599899676e-06,8.339721311291514727e-06,8.338141531449849708e-06,8.338045199195176505e-06,8.337371154513995020e-06,8.339089288982026726e-06
2.110000000000000142e+01,8.327608337903302793e-06,8.331779593744037538e-06,8.312761835389814724e-06,8.340365532648330582e-06,8.338636370071317305e-06,8.337970202505762263e-06,8.337470800534596549e-06,8.339423718375926775e-06
2.120000000000000284e+01,8.327392294851798660e-06,8.330889890641179907e-06,8.314720241847650684e-06,8.340790983205059739e-06,8.339032121024159139e-06,8.337747195767686303e-06,8.337566998382894834e-06,8.339597657933128794e-06
2.130000000000000071e+01,8.327188054303713560e-06,8.330021886479577198e-06,8.316894283377784802e-06,8.340956571706303890e-06,8.339321946035371802e-06,8.337393511310964289e-06,8.337652333545442218e-06,8.339611856034157000e-06
2.140000000000000213e+01,8.326995867502517967e-06,8.329183688308983147e-06,8.319239589632543286e-06,8.340831428046979745e-06,8.339502717821800637e-06,8.336933437526339308e-06,8.337716066834921502e-06,8.339479358618340221e-06
2.150000000000000000e+01,8.326815911320617491e-06,8.328382400474287905e-06,8.321707672426237323e-06,8.340397716001535233e-06,8.339575095391016379e-06,8.336396257010991739e-06,8.337746176284577260e-06,8.339224214844176419e-06
2.160000000000000142e+01,8.326648293241478704e-06,8.327624096034214052e-06,8.324247510259341620e-06,8.339652519458173874e-06,8.339543353393097380e-06,8.335814108195727101e-06,8.337731525760727624e-06,8.338878820811357340e-06
2.170000000000000284e+01,8.326493056584616248e-06,8.326913808649749615e-06,8.326807260594648596e-06,8.338608595913343802e-06,8.339414947350354268e-06,8.335219860204634568e-06,8.337663919034954407e-06,8.338480171551920783e-06
2.180000000000000071e+01,8.326350185355879674e-06,8.326255543200655751e-06,8.329335991215380819e-06,8.337293919920274465e-06,8.339199870747993071e-06,8.334645166786780468e-06,8.337539794227299961e-06,8.338065523603999107e-06
2.190000000000000213e+01,8.326219609069984706e-06,8.325652302909603009e-06,8.331785328448415573e-06,8.335750077116677037e-06,8.338909891693335741e-06,8.334118826842928929e-06,8.337361331274550924e-06,8.337668119903773878e-06
2.200000000000000000e+01,8.326101207385694369e-06,8.325106131100434848e-06,8.334110935120930819e-06,8.334029694211098072e-06,8.338557767315069036e-06,8.333665531629064205e-06,8.337136785684096107e-06,8.337313652462263747e-06
2.210000000000000142e+01,8.325994814685488965e-06,8.324618165390929025e-06,8.336273749888489792e-06,8.332193184121261531e-06,8.338156524990980589e-06,8.333305031221760473e-06,8.336879975569255752e-06,8.337018022885889224e-06
2.220000000000000284e+01,8.325900224287474671e-06,8.324188702280022056e-06,8.338240940874985796e-06,8.330305138103122342e-06,8.337718876177957483e-06,8.333051708296623783e-06,8.336608937190015389e-06,8.336786730046841232e-06
2.230000000000000071e+01,8.325817192678108825e-06,8.323817269853539536e-06,8.339986548588917969e-06,8.328430701004529979e-06,8.337256795838687840e-06,8.332914514387612659e-06,8.336343929153666732e-06,8.336615915142953082e-06
2.240000000000000213e+01,8.325745443446552763e-06,8.323502706714114296e-06,8.341491814105317371e-06,8.326632230812314184e-06,8.336781268977744297e-06,8.332897200973021778e-06,8.336105076341138176e-06,8.336494791968962481e-06
2.250000000000000000e+01,8.325684671108002366e-06,8.323243245123013168e-06,8.342745206071922048e-06,8.324966475868611493e-06,8.336302179202947915e-06,8.332998768317834148e-06,8.335910019120762460e-06,8.336408947602624853e-06
2.260000000000000142e+01,8.325634544656401737e-06,8.323036596619148852e-06,8.343742175953572371e-06,8.323482418214067646e-06,8.335828298247638379e-06,8.333214055029902756e-06,8.335771935395752674e-06,8.336343862498651891e-06
2.270000000000000284e+01,8.325594711013073468e-06,8.322880038234836686e-06,8.344484681628572265e-06,8.322219844029976610e-06,8.335367329893872412e-06,8.333534400058184577e-06,8.335698228736920790e-06,8.336288001571656725e-06
2.280000000000000071e+01,8.325564798170037584e-06,8.322770497871945228e-06,8.344980526535372700e-06,8.321208622659448384e-06,8.334925965622352884e-06,8.333948298799853660e-06,8.335690045289945171e-06,8.336234917832863189e-06
2.290000000000000213e+01,8.325544418319452689e-06,8.322704637367395186e-06,8.345242565821475722e-06,8.320468614583798050e-06,8.334509920659982640e-06,8.334442121525620362e-06,8.335742626250364218e-06,8.336184124067835821e-06
2.300000000000000000e+01,8.325533170587540166e-06,8.322678932144722541e-06,8.345287829975012173e-06,8.320010088186391428e-06,8.334123933674553175e-06,8.335000660657232441e-06,8.335846362325649572e-06,8.336140634453148568e-06
2.310000000000000142e+01,8.325530643782386164e-06,8.322689746077804873e-06,8.345136613824299943e-06,8.319834507990175876e-06,8.333771728048777749e-06,8.335607691173363420e-06,8.335988317835496542e-06,8.336113428965286065e-06
2.320000000000000284e+01,8.325536418773982206e-06,8.322733401178172841e-06,8.344811573475496846e-06,8.319935557991875452e-06,8.333455945849777002e-06,8.336246447360196044e-06,8.336153952438751791e-06,8.336113241101672511e-06
2.330000000000000071e+01,8.325550070895082477e-06,8.322806240801394750e-06,8.344336866188128976e-06,8.320300280140191518e-06,8.333178074679259417e-06,8.336900037618499848e-06,8.336328782700130891e-06,8.336150157967070484e-06
2.340000000000000213e+01,8.325571172008994214e-06,8.322904686268450813e-06,8.343737360513858725e-06,8.320910232902101189e-06,8.332938392051347787e-06,8.337551805202847444e-06,8.336499781338990722e-06,8.336231492898915629e-06
2.350000000000000000e+01,8.325599292501040249e-06,8.323025286381680043e-06,8.343037935343300404e-06,8.321742603213666545e-06,8.332735952507053234e-06,8.338185644350681880e-06,8.336656387573915250e-06,8.336360273440701629e-06
2.360000000000000142e+01,8.325634003034099173e-06,8.323164759523049572e-06,8.342262878602291210e-06,8.322771232818770848e-06,8.332568638323711863e-06,8.338786281078536256e-06,8.336791080511274377e-06,8.336534523943617270e-06
2.370000000000000284e+01,8.325674876304145489e-06,8.323320028404135318e-06,8.341435389136453438e-06,8.323967542862853453e-06,8.332433288259222248e-06,8.339339525785527396e-06,8.336899534333586104e-06,8.336747357180762652e-06
2.380000000000000071e+01,8.325721488421089500e-06,8.323488247377608396e-06,8.340577179362373972e-06,8.325301357664516289e-06,8.332325909146676146e-06,8.339832503000133013e-06,8.336980422699036275e-06,8.336987756062119725e-06
2.390000000000000213e+01,8.325773420365945032e-06,8.323666822830644296e-06,8.339708171607729259e-06,8.326741638593759820e-06,8.332241965010311890e-06,8.340253860053548074e-06,8.337034966929279811e-06,8.337241844687259817e-06
2.400000000000000000e+01,8.325830259212074758e-06,8.323853426396576882e-06,8.338846278550804403e-06,8.328257143253026129e-06,8.332176728902129792e-06,8.340593981061295015e-06,8.337066332679554659e-06,8.337494415318336127e-06
2.410000000000000142e+01,8.325891599214596539e-06,8.324046002039509062e-06,8.338007256240842491e-06,8.329817024456398489e-06,8.332125672520784843e-06,8.340845067698887672e-06,8.337078972700529000e-06,8.337730486369931970e-06
2.420000000000000284e+01,8.325957042761011895e-06,8.324242767046574620e-06,8.337204618347193730e-06,8.331391379547137266e-06,8.332084862672228809e-06,8.341001361315825147e-06,8.337077997334907398e-06,8.337936702212944695e-06
2.430000000000000071e+01,8.326026201314895570e-06,8.324442207600923904e-06,8.336449601034634505e-06,8.332951755285478157e-06,8.332051329329459577e-06,8.341059214697632562e-06,8.337068631833477461e-06,8.338102436049321664e-06
2.440000000000000213e+01,8.326098696151418288e-06,8.324643069643200555e-06,8.335751169499805435e-06,8.334471607751581246e-06,8.332023369347907327e-06,8.341017154994689875e-06,8.337055795434866745e-06,8.338220513479099871e-06
2.450000000000000000e+01,8.326174158995724994e-06,8.324844345625193043e-06,8.335116058952318774e-06,8.335926712857433252e-06,8.332000753577539776e-06,8.340875902707045597e-06,8.337043814116151808e-06,8.338287529358057171e-06
2.460000000000000142e+01,8.326252232626618621e-06,8.325045257620566908e-06,8.334548845176370513e-06,8.337295519272869271e-06,8.331984812190440515e-06,8.340638343110051700e-06,8.337036260075425531e-06,8.338303780316969060e-06
2.470000000000000284e+01,8.326332571376160452e-06,8.325245237833511780e-06,8.334052041147899104e-06,8.338559435272507869e-06,8.331978383152582879e-06,8.340309448351401755e-06,8.337035898225986230e-06,8.338272874108820787e-06
2.480000000000000071e+01,8.326414841483553708e-06,8.325443906831431207e-06,8.333626217674194869e-06,8.339703041204682421e-06,8.331985621973236888e-06,8.339896150497128069e-06,8.337044711453911461e-06,8.338201103560982652e-06
2.490000000000000213e+01,8.326498721428210459e-06,8.325641050285770284e-06,8.333270147112270543e-06,8.340714221372058645e-06,8.332011683959139603e-06,8.339407167601287085e-06,8.337063975003000671e-06,8.338096683629947492e-06
2.500000000000000000e+01,8.326583902235062951e-06,8.325836594880176023e-06,8.332980968819847511e-06,8.341584212631647510e-06,8.332062303217924182e-06,8.338852788045136855e-06,8.337094352800500374e-06,8.337968947849661028e-06
2.510000000000000142e+01,8.326670087627219274e-06,8.326030583941101959e-06,8.332754375700579530e-06,8.342307569617068985e-06,8.332143304257133565e-06,8.338244618516510442e-06,8.337135992991795419e-06,8.337827586010759795e-06
2.520000000000000284e+01,8.326756994164741243e-06,8.326223153193312854e-06,8.332584819581434488e-06,8.342882051121103260e-06,8.332260087909326707e-06,8.337595303622991061e-06,8.337188608334433759e-06,8.337681984063594065e-06
2.530000000000000071e+01,8.326844351272399969e-06,8.326414507237034357e-06,8.332465732896476851e-06,8.343308434341500934e-06,8.332417137574266164e-06,8.336918224910450093e-06,8.337251532999911952e-06,8.337540703021173449e-06
2.540000000000000213e+01,8.326931901364575950e-06,8.326604897135325700e-06,8.332389763041070374e-06,8.343590266871037109e-06,8.332617588827084809e-06,8.336227187474842815e-06,8.337323755047698626e-06,8.337411111128401053e-06
2.550000000000000000e+01,8.327019399692603407e-06,8.326794599569642408e-06,8.332349014247841801e-06,8.343733568325073513e-06,8.332862899099180432e-06,8.335536102146989812e-06,8.337403928609932180e-06,8.337299165842027016e-06
2.560000000000000142e+01,8.327106614441914800e-06,8.326983897549711244e-06,8.332335291780235131e-06,8.343746493902348682e-06,8.333152644132701958e-06,8.334858670855371798e-06,8.337490373461209359e-06,8.337209327469174980e-06
2.570000000000000284e+01,8.327193326468362855e-06,8.327173063316095636e-06,8.332340342184774151e-06,8.343638973298816985e-06,8.333484454864370505e-06,8.334208082244609628e-06,8.337581071798938481e-06,8.337144580192190624e-06
2.580000000000000071e+01,8.327279329242709416e-06,8.327362343199529171e-06,8.332356082940695075e-06,8.343422337658834564e-06,8.333854095585180310e-06,8.333596724058311978e-06,8.337673672267897906e-06,8.337106531475235727e-06
2.590000000000000213e+01,8.327364428684091990e-06,8.327551944853350818e-06,8.332374815678278424e-06,8.343108946290422878e-06,8.334255670802703797e-06,8.333035919141917880e-06,8.337765509860983748e-06,8.337095562402363491e-06
2.600000000000000000e+01,8.327448442965734721e-06,8.327742026914553009e-06,8.332389417095575901e-06,8.342711824024795497e-06,8.334681938060306550e-06,8.332535690894204983e-06,8.337853648829329778e-06,8.337111003911545914e-06
2.610000000000000142e+01,8.327531202265148202e-06,8.327932690607720012e-06,8.332393502633039795e-06,8.342244317977032253e-06,8.335124696168261238e-06,8.332104564690023807e-06,8.337934952307168857e-06,8.337151319245950098e-06
2.620000000000000284e+01,8.327612548555962668e-06,8.328123974027379361e-06,8.332381559228441148e-06,8.341719781437828551e-06,8.335575213791468485e-06,8.331749410742106399e-06,8.338006179303691923e-06,8.337214277398530271e-06
2.630000000000000071e+01,8.327692335302616655e-06,8.328315848321610204e-06,8.332349044598563736e-06,8.341151289933956825e-06,8.336024663102570287e-06,8.331475333717142107e-06,8.338064106785947338e-06,8.337297109362040715e-06
2.640000000000000213e+01,8.327770427238312401e-06,8.328508216040586554e-06,8.332292451965206403e-06,8.340551394050987888e-06,8.336464526317866053e-06,8.331285612464545132e-06,8.338105670649409440e-06,8.337396642729699714e-06
2.650000000000000000e+01,8.327846700087460086e-06,8.328700911386377470e-06,8.332209340364271632e-06,8.339931910530951065e-06,8.336886946999633174e-06,8.331181692591838051e-06,8.338128117624243885e-06,8.337509415798360912e-06
2.660000000000000142e+01,8.327921040107710837e-06,8.328893702128081777e-06,8.332098332147763742e-06,8.339303753004956299e-06,8.337285006973504942e-06,8.331163231081739617e-06,8.338129157806073444e-06,8.337631773616682729e-06
2.670000000000000284e+01,8.327993344034445578e-06,8.329086293140663955e-06,8.331959079968531690e-06,8.338676801833422303e-06,8.337652916551308024e-06,8.331228190702755221e-06,8.338107106389824885e-06,8.337759951959622384e-06
2.680000000000000071e+01,8.328063518525663511e-06,8.329278331067890839e-06,8.331792207105781500e-06,8.338059811568987456e-06,8.337986114881346111e-06,8.331372978578888144e-06,8.338061003240748725e-06,8.337890154058724690e-06
2.690000000000000213e+01,8.328131479926059733e-06,8.329469410428558263e-06,8.331599225239183504e-06,8.337460353669001734e-06,8.338281285089066408e-06,8.331592621146910460e-06,8.337990700463260296e-06,8.338018624903797971e-06
2.700000000000000000e+01,8.328197154017225046e-06,8.329659080305584773e-06,8.331382433918177455e-06,8.336884791765308833e-06,8.338536294422160822e-06,8.331880965675719786e-06,8.337896908641728722e-06,8.338141726044190349e-06
2.710000000000000142e+01,8.328260475462534451e-06,8.329846851853894840e-06,8.331144806791868085e-06,8.336338286174527212e-06,8.338750075900791536e-06,8.332230897176162721e-06,8.337781197478855155e-06,8.338256012319078536e-06
2.720000000000000284e+01,8.328321387751635996e-06,8.330032206266269057e-06,8.330889869304081152e-06,8.335824823915705117e-06,8.338922469805498672e-06,8.332634559599094715e-06,8.337645947778526967e-06,8.338358309309401584e-06
2.730000000000000071e+01,8.328379842589828108e-06,8.330214602988994521e-06,8.330621572169571998e-06,8.335347270654880347e-06,8.339054044431692958e-06,8.333083570316590638e-06,8.337494257451560919e-06,8.338445788833026562e-06
2.740000000000000213e+01,8.328435799773159509e-06,8.330393488173437611e-06,8.330344164378389316e-06,8.334907440732397532e-06,8.339145915234325024e-06,8.333569219406977702e-06,8.337329806901161433e-06,8.338516038930432472e-06
2.750000000000000000e+01,8.328489226647195487e-06,8.330568302766794275e-06,8.330062069961119420e-06,8.334506181942313852e-06,8.339199578571987459e-06,8.334082646554996643e-06,8.337156692961311677e-06,8.338567123469808884e-06
2.760000000000000142e+01,8.328540097982117807e-06,8.330738490658351481e-06,8.329779770582801390e-06,8.334143471247501544e-06,8.339216772096369468e-06,8.334614992222544316e-06,8.336979242712372340e-06,8.338597627124966216e-06
2.770000000000000284e+01,8.328588395473124351e-06,8.330903506367781652e-06,8.329501696671681721e-06,8.333818518474478410e-06,8.339199370613337159e-06,8.335157522090796967e-06,8.336801821232087129e-06,8.338606682131710635e-06
2.780000000000000071e+01,8.328634107476751147e-06,8.331062822136692247e-06,8.329232129136721063e-06,8.333529874865464038e-06,8.339149319774863400e-06,8.335701726827626779e-06,8.336628645688737294e-06,8.338593974047125990e-06
2.790000000000000213e+01,8.328677228663927679e-06,8.331215934645475052e-06,8.328975111979164403e-06,8.333275543823126519e-06,8.339068607046695725e-06,8.336239401912637348e-06,8.336463618904832451e-06,8.338559725831751201e-06
2.800000000000000000e+01,8.328717759742421123e-06,8.331362370939121575e-06,8.328734377532898137e-06,8.333053091461040118e-06,8.338959264164724772e-06,8.336762713015422044e-06,8.336310192563756161e-06,8.338504660962420267e-06
2.810000000000000142e+01,8.328755706998869357e-06,8.331501693673026843e-06,8.328513283792360333e-06,8.332859754600629998e-06,8.338823392975425186e-06,8.337264254171250499e-06,8.336171266970504590e-06,8.338429947893355454e-06
2.820000000000000284e+01,8.328791082201636442e-06,8.331633505692659369e-06,8.328314764383115687e-06,8.332692544590902806e-06,8.338663204987550870e-06,8.337737104749387562e-06,8.336049131862921513e-06,8.338337130181505685e-06
2.830000000000000071e+01,8.328823902087334474e-06,8.331757453655663781e-06,8.328141290786517104e-06,8.332548345257873024e-06,8.338481063838165674e-06,8.338174890681893103e-06,8.335945447413006804e-06,8.338228047202744797e-06
2.840000000000000213e+01,8.328854188180412343e-06,8.331873231057218554e-06,8.327994846249464622e-06,8.332424003429372839e-06,8.338279521000191430e-06,8.338571853450105209e-06,8.335861262642740854e-06,8.338104751551278504e-06
2.850000000000000000e+01,8.328881966487844402e-06,8.331980580353337551e-06,8.327876911004561400e-06,8.332316411244211629e-06,8.338061337098690018e-06,8.338922927605962876e-06,8.335797065051053778e-06,8.337969429644820352e-06
2.860000000000000142e+01,8.328907267152185767e-06,8.332079294362526589e-06,8.327788458273310823e-06,8.332222579177095412e-06,8.337829482840675155e-06,8.339223825620800667e-06,8.335752853097511128e-06,8.337824330573173626e-06
2.870000000000000284e+01,8.328930124174016569e-06,8.332169216987428406e-06,8.327729960108665175e-06,8.332139699099294639e-06,8.337587117268618897e-06,8.339471125981545718e-06,8.335728223091143363e-06,8.337671709476857096e-06
2.880000000000000071e+01,8.328950575245408494e-06,8.332250243145433721e-06,8.327701402563447708e-06,8.332065197166893533e-06,8.337337543323775080e-06,8.339662358941568598e-06,8.335722460811600953e-06,8.337513787579076130e-06
2.890000000000000213e+01,8.328968661319713362e-06,8.332322318130302996e-06,8.327702309338103071e-06,8.331996776078653966e-06,8.337084143550388404e-06,8.339796082487693774e-06,8.335734630285362989e-06,8.337352731868641342e-06
2.900000000000000000e+01,8.328984426500540827e-06,8.332385436335409956e-06,8.327731773047353236e-06,8.331932446786760593e-06,8.336830300659237025e-06,8.339871942000809391e-06,8.335763652861372108e-06,8.337190653143200514e-06
2.910000000000000142e+01,8.328997917694813680e-06,8.332439639546773691e-06,8.327788493120436009e-06,8.331870550021269750e-06,8.336579308890201823e-06,8.339890705269525917e-06,8.335808371701114439e-06,8.337029620775204819e-06
2.920000000000000284e+01,8.329009184390723242e-06,8.332485014597712514e-06,8.327870819641036704e-06,8.331809767642139875e-06,8.336334283293167502e-06,8.339854268235580292e-06,8.335867599129631600e-06,8.336871689218483539e-06
2.930000000000000071e+01,8.329018278449562551e-06,8.332521690884719945e-06,8.327976801655867511e-06,8.331749124804166406e-06,8.336098072853070917e-06,8.339765626863560044e-06,8.335940145862141826e-06,8.336718931092890195e-06
2.940000000000000213e+01,8.329025253855926181e-06,8.332549837217206878e-06,8.328104239202493986e-06,8.331687983018087884e-06,8.335873183967779099e-06,8.339628813414101671e-06,8.336024833383026689e-06,8.336573469436281414e-06
2.950000000000000000e+01,8.329030166481787845e-06,8.332569658764388265e-06,8.328250737613118737e-06,8.331626025731564411e-06,8.335661718164577572e-06,8.339448798230786331e-06,8.336120491628240536e-06,8.336437502864946225e-06
2.960000000000000142e+01,8.329033073892211370e-06,8.332581393391547131e-06,8.328413763233899481e-06,8.331563236568806374e-06,8.335465328163094156e-06,8.339231359524856835e-06,8.336225945329567288e-06,8.336313316578691790e-06
2.970000000000000284e+01,8.329034035123306090e-06,8.332585308343243291e-06,8.328590698825077965e-06,8.331499871852554584e-06,8.335285192534458432e-06,8.338982926361926395e-06,8.336339993142427574e-06,8.336203274533771079e-06
2.980000000000000071e+01,8.329033110557326758e-06,8.332581696385288339e-06,8.328778897850885876e-06,8.331436428102301228e-06,8.335122010594275821e-06,8.338710401678550710e-06,8.336461383581794671e-06,8.336109789244816604e-06
2.990000000000000213e+01,8.329030361575728847e-06,8.332570872182643029e-06,8.328975736326960089e-06,8.331373606076941662e-06,8.334976015031414498e-06,8.338420972323068447e-06,8.336588791485466388e-06,8.336035268285968414e-06
3.000000000000000000e+01,8.329025850489779614e-06,8.332553168649559083e-06,8.329178661239944326e-06,8.331312271986357487e-06,8.334847000746048451e-06,8.338121914294727155e-06,8.336720798737817795e-06,8.335982038532030458e-06
3.010000000000000142e+01,8.329019640457291374e-06,8.332528933382987724e-06,8.329385234359665269e-06,8.331253417301343056e-06,8.334734366760576663e-06,8.337820400966533541e-06,8.336855881987959016e-06,8.335952252455647304e-06
3.020000000000000284e+01,8.329011795094043435e-06,8.332498525137621570e-06,8.329593171013671693e-06,8.331198118299854016e-06,8.334637167997649421e-06,8.337523320883777345e-06,8.336992408958243672e-06,8.335947781865082895e-06
3.030000000000000071e+01,8.329002378432148745e-06,8.332462310509103354e-06,8.329800372700035815e-06,8.331147496223878512e-06,8.334554173386465870e-06,8.337237111341599949e-06,8.337128645174995967e-06,8.335970106118639755e-06
3.040000000000000213e+01,8.328991454836787156e-06,8.332420660894790387e-06,8.330004953510661281e-06,8.331102678921231686e-06,8.334483927452396301e-06,8.336967612015966367e-06,8.337262770732878359e-06,8.336020203850158516e-06
3.050000000000000000e+01,8.328979088742527459e-06,8.332373949385130096e-06,8.330205259893253000e-06,8.331064765040863129e-06,8.334424812336815869e-06,8.336719942200754296e-06,8.337392906551666094e-06,8.336098455741236535e-06
3.060000000000000142e+01,8.328965344514549507e-06,8.332322548113002547e-06,8.330399883474393086e-06,8.331034791253522087e-06,8.334375108318137215e-06,8.336498403038739013e-06,8.337517149847872844e-06,8.336204566208871292e-06
3.070000000000000284e+01,8.328950286476399789e-06,8.332266825894496520e-06,8.330587667720878997e-06,8.331013703039014118e-06,8.334333051043807394e-06,8.336306405898330496e-06,8.337633615712602975e-06,8.336337510794766814e-06
3.080000000000000071e+01,8.328933978563046736e-06,8.332207145772541068e-06,8.330767707745434514e-06,8.331002330039249948e-06,8.334296883960590208e-06,8.336146426160540024e-06,8.337740483865818675e-06,8.336495513711073002e-06
3.090000000000000213e+01,8.328916484390269659e-06,8.332143863268304251e-06,8.330939344658450096e-06,8.331001365297074912e-06,8.334264905929256173e-06,8.336019981791675804e-06,8.337836047755953217e-06,8.336676058401382150e-06
3.100000000000000000e+01,8.328897866990980781e-06,8.332077324521569572e-06,8.331102154451874853e-06,8.331011349491102003e-06,8.334235513191012856e-06,8.335927635064188657e-06,8.337918763576257497e-06,8.336875931561071873e-06
3.110000000000000142e+01,8.328878188870736388e-06,8.332007864833568256e-06,8.331255932247927376e-06,8.331032659944503926e-06,8.334207235824453441e-06,8.335869016037888990e-06,8.337987297574178669e-06,8.337091298826759811e-06
3.120000000000000284e+01,8.328857511799570013e-06,8.331935807542878436e-06,8.331400672731414936e-06,8.331065503894286017e-06,8.334178768526490089e-06,8.335842865969667059e-06,8.338040568628413141e-06,8.337317808651545370e-06
3.130000000000000071e+01,8.328835896756481283e-06,8.331861462901324344e-06,8.331536547404039261e-06,8.331109916603907095e-06,8.334148996341772531e-06,8.335847099347204470e-06,8.338077785205455505e-06,8.337550719259012588e-06
3.140000000000000213e+01,8.328813403818413619e-06,8.331785127421720283e-06,8.331663879770911940e-06,8.331165763306169758e-06,8.334117014882624908e-06,8.335878882576031046e-06,8.338098474391930637e-06,8.337785042070167130e-06
3.150000000000000000e+01,8.328790092160254233e-06,8.331707083336636899e-06,8.331783118986635372e-06,8.331232745351080382e-06,8.334082145358689964e-06,8.335934728209704048e-06,8.338102502808419914e-06,8.338015694595024563e-06
3.160000000000000142e+01,8.328766019805033949e-06,8.331627598126556400e-06,8.331894812724227606e-06,8.331310409614989254e-06,8.334043944305258300e-06,8.336010602877363951e-06,8.338090087309235621e-06,8.338237655988733898e-06
3.170000000000000284e+01,8.328741243818216233e-06,8.331546924492116979e-06,8.331999580335480715e-06,8.331398160976721812e-06,8.334002207843749233e-06,8.336102046660465170e-06,8.338061796148155125e-06,8.338446117486797426e-06
3.180000000000000071e+01,8.328715820002385861e-06,8.331465300284723874e-06,8.332098086621941846e-06,8.331495277111300446e-06,8.333956970474343251e-06,8.336204302170080460e-06,8.338018539943981011e-06,8.338636622681749877e-06
3.190000000000000213e+01,8.328689803008271220e-06,8.331382948589816095e-06,8.332191017007550826e-06,8.331600925517990142e-06,8.333908497790143421e-06,8.336312449980232131e-06,8.337961552265515941e-06,8.338805190813425305e-06
3.200000000000000000e+01,8.328663246168210854e-06,8.331300078115444485e-06,8.332279054362734527e-06,8.331714181963878474e-06,8.333857274028799722e-06,8.336421547919248276e-06,8.337892361237608796e-06,8.338948420436032016e-06
3.210000000000000142e+01,8.328636201565542407e-06,8.331216883455949684e-06,8.332362858382014181e-06,8.331834049704611722e-06,8.333803983393006654e-06,8.336526769528451730e-06,8.337812751779694054e-06,8.339063569312576973e-06
3.220000000000000284e+01,8.328608719854191378e-06,8.331133545536051344e-06,8.332443047168180961e-06,8.331959479454531525e-06,8.333749486472141754e-06,8.336623538454657201e-06,8.337724720627881503e-06,8.339148610175817211e-06
3.230000000000000426e+01,8.328580850355815635e-06,8.331050232249226362e-06,8.332520181952851601e-06,8.332089388968233479e-06,8.333694791445855898e-06,8.336707654474362350e-06,8.337630424473663204e-06,8.339202261051226195e-06
3.239999999999999858e+01,8.328552640934905327e-06,8.330967098929553671e-06,8.332594754509314861e-06,8.332222682747025821e-06,8.333641021485149736e-06,8.336775406958540913e-06,8.337532123356417024e-06,8.339223992084865422e-06
3.250000000000000000e+01,8.328524138054294035e-06,8.330884289128870357e-06,8.332667177854413687e-06,8.332358270302098191e-06,8.333589378586858665e-06,8.336823671573068140e-06,8.337432120711363304e-06,8.339214009528417293e-06
3.260000000000000142e+01,8.328495386608625317e-06,8.330801935033105288e-06,8.332737779517818133e-06,8.332495083654412049e-06,8.333541105645658753e-06,8.336849987647387827e-06,8.337332701779942568e-06,8.339173220350826199e-06
3.270000000000000284e+01,8.328466430132519527e-06,8.330720158350457538e-06,8.332806798086456190e-06,8.332632093266401085e-06,8.333497447332582908e-06,8.336852613130552037e-06,8.337236072533671383e-06,8.339103180224349821e-06
3.280000000000000426e+01,8.328437310536895843e-06,8.330639070922019052e-06,8.332874382468991037e-06,8.332768322127925842e-06,8.333459611542526346e-06,8.336830555621954630e-06,8.337144300846199840e-06,8.339006027577311464e-06
3.289999999999999858e+01,8.328408068331016878e-06,8.330558775346275091e-06,8.332940593519522210e-06,8.332902858149138225e-06,8.333428732298919783e-06,8.336783579074302786e-06,8.337059261481760686e-06,8.338884407599334025e-06
3.300000000000000000e+01,8.328378742372688492e-06,8.330479365603604691e-06,8.333005408200921948e-06,8.333034864430044486e-06,8.333405835767027092e-06,8.336712186168826477e-06,8.336982587009433843e-06,8.338741388919101993e-06
3.310000000000000142e+01,8.328349370048671041e-06,8.330400927833436775e-06,8.333068725718817404e-06,8.333163587337377720e-06,8.333391809833834429e-06,8.336617578305616227e-06,8.336915625614671477e-06,8.338580375785720200e-06
3.320000000000000284e+01,8.328319987260801582e-06,8.330323540653439274e-06,8.333130375348662966e-06,8.333288362583068931e-06,8.333387378975376514e-06,8.336501595193612779e-06,8.336859407820362833e-06,8.338405018126771040e-06
3.330000000000000426e+01,8.328290628314971578e-06,8.330247276061575334e-06,8.333190125817124816e-06,8.333408619151660979e-06,8.333393084314355548e-06,8.336366637468062279e-06,8.336814622006416542e-06,8.338219121634127262e-06
3.339999999999999858e+01,8.328261326059904768e-06,8.330172199644270137e-06,8.333247695571643909e-06,8.333523881062787630e-06,8.333409269700720046e-06,8.336215575652228260e-06,8.336781600518095026e-06,8.338026559154276818e-06
3.350000000000000000e+01,8.328232111734501508e-06,8.330098371214789132e-06,8.333302763938177371e-06,8.333633767287906835e-06,8.333436074245414993e-06,8.336051649904252514e-06,8.336760315807989485e-06,8.337831185256661115e-06
3.360000000000000142e+01,8.328203015148250010e-06,8.330025845243449467e-06,8.333354982792418042e-06,8.333737989876799368e-06,8.333473430710558461e-06,8.335878364310045363e-06,8.336750387527569472e-06,8.337636754632282710e-06
3.370000000000000284e+01,8.328174064653470765e-06,8.329954671246198039e-06,8.333403988022847209e-06,8.333836350252199487e-06,8.333521070047478219e-06,8.335699379677374843e-06,8.336751099180528257e-06,8.337446845640972271e-06
3.380000000000000426e+01,8.328145287020416454e-06,8.329884894089922831e-06,8.333449411132565210e-06,8.333928734297058050e-06,8.333578531458107896e-06,8.335518408800202117e-06,8.336761424740379844e-06,8.337264789798348730e-06
3.389999999999999858e+01,8.328116707659316553e-06,8.329816554353275393e-06,8.333490890119477079e-06,8.334015106026271269e-06,8.333645176980541969e-06,8.335339116760653866e-06,8.336780063969428944e-06,8.337093608104528819e-06
3.400000000000000000e+01,8.328088350467721668e-06,8.329749688562593235e-06,8.333528079759733309e-06,8.334095500203697604e-06,8.333720210806916384e-06,8.335165029529911784e-06,8.336805484981946179e-06,8.336935955408075749e-06
3.410000000000000142e+01,8.328060237955403622e-06,8.329684329469455584e-06,8.333560660919725471e-06,8.334170014265285253e-06,8.333802701335213392e-06,8.334999452214164606e-06,8.336835973232759045e-06,8.336794073485198631e-06
3.420000000000000284e+01,8.328032391313744398e-06,8.329620506217216835e-06,8.333588348827247749e-06,8.334238799756477079e-06,8.333891606301935262e-06,8.334845398944024097e-06,8.336869685154901788e-06,8.336669754319125936e-06
3.430000000000000426e+01,8.328004830221447108e-06,8.329558244549173374e-06,8.333610899843857389e-06,8.334302053131237287e-06,8.333985798955612090e-06,8.334705534379649450e-06,8.336904704683845146e-06,8.336564313995986630e-06
3.439999999999999858e+01,8.327977573149847323e-06,8.329497566891830296e-06,8.333628117404567881e-06,8.334360006634344842e-06,8.334084095507066081e-06,8.334582127955680875e-06,8.336939101308282751e-06,8.336478578216399704e-06
3.450000000000000000e+01,8.327950637113112897e-06,8.329438492549190443e-06,8.333639855986896272e-06,8.334412919391853691e-06,8.334185282315997867e-06,8.334477020310870898e-06,8.336970987357639196e-06,8.336412880116661483e-06
3.460000000000000142e+01,8.327924037973555293e-06,8.329381037786021125e-06,8.333646024080709758e-06,8.334461068515430782e-06,8.334288142411439004e-06,8.334391601486079715e-06,8.336998573332810025e-06,8.336367070191363915e-06
3.470000000000000284e+01,8.327897790302851710e-06,8.329325215813976335e-06,8.333646585562126674e-06,8.334504740734050010e-06,8.334391480513403394e-06,8.334326800391034240e-06,8.337020219587043535e-06,8.336340538567243996e-06
3.480000000000000426e+01,8.327871907409800656e-06,8.329271037013641354e-06,8.333641559832294377e-06,8.334544224788964506e-06,8.334494146389204161e-06,8.334283084943105990e-06,8.337034482580607531e-06,8.336332248892741603e-06
3.489999999999999858e+01,8.327846401437466461e-06,8.329218508892899386e-06,8.333631020637777276e-06,8.334579804272768122e-06,8.334595055711768730e-06,8.334260471754006971e-06,8.337040154585140250e-06,8.336340782510998082e-06
3.500000000000000000e+01,8.327821283363179283e-06,8.329167629037015352e-06,8.333615093669699547e-06,8.334611751453779860e-06,8.334693208031374034e-06,8.334258544878681008e-06,8.337036295977262590e-06,8.336364392000361612e-06
3.510000000000000142e+01,8.327796563040168465e-06,8.329118406563695842e-06,8.333593953482876238e-06,8.334640322127384593e-06,8.334787702124479836e-06,8.334276482460656332e-06,8.337022258983473044e-06,8.336401062139509044e-06
3.520000000000000284e+01,8.327772249266951476e-06,8.329070840765173678e-06,8.333567819054921166e-06,8.334665751022485303e-06,8.334877747900870659e-06,8.334313090829770232e-06,8.336997702404480570e-06,8.336448575826937990e-06
3.530000000000000426e+01,8.327748349717944976e-06,8.329024928185879695e-06,8.333536948887387830e-06,8.334688248554100731e-06,8.334962675479729022e-06,8.334366845094698384e-06,8.336962597541019981e-06,8.336504583497661436e-06
3.539999999999999858e+01,8.327724871096120474e-06,8.328980662775098409e-06,8.333501635690576670e-06,8.334707998450263666e-06,8.335041940671361616e-06,8.334435934800876744e-06,8.336917224349704725e-06,8.336566672886847051e-06
3.550000000000000000e+01,8.327701819077493184e-06,8.328938035928601380e-06,8.333462200443841894e-06,8.334725156128319767e-06,8.335115127655612355e-06,8.334518314681571560e-06,8.336862159175062459e-06,8.336632437849766930e-06
3.560000000000000142e+01,8.327679198463777688e-06,8.328897036544158361e-06,8.333418986192220324e-06,8.334739848306349508e-06,8.335181948634917681e-06,8.334611758614718369e-06,8.336798254085509008e-06,8.336699543184944439e-06
3.570000000000000284e+01,8.327657013057487845e-06,8.328857651063170664e-06,8.333372352120616000e-06,8.334752173280723930e-06,8.335242240628537580e-06,8.334713915925107131e-06,8.336726608715316900e-06,8.336765784336397367e-06
3.580000000000000426e+01,8.327635265842348034e-06,8.328819863498426734e-06,8.333322667211651158e-06,8.334762201828160855e-06,8.335295959893684881e-06,8.334822368977201634e-06,8.336648535570145846e-06,8.336829140101476021e-06
3.589999999999999858e+01,8.327613958900026425e-06,8.328783655642268968e-06,8.333270304583528798e-06,8.334769979329026413e-06,8.335343173918041693e-06,8.334934690434891991e-06,8.336565520170036159e-06,8.336887817123050937e-06
3.600000000000000000e+01,8.327593093576668437e-06,8.328749006997204773e-06,8.333215635661361809e-06,8.334775527821247643e-06,8.335384051885719181e-06,8.335048499077957196e-06,8.336479177042943611e-06,8.336940285361138514e-06
3.610000000000000142e+01,8.327572670371874430e-06,8.328715895011828962e-06,8.333159025319947233e-06,8.334778849039548021e-06,8.335418852936649081e-06,8.335161512745825618e-06,8.336391203331294797e-06,8.336985304335797764e-06
3.620000000000000284e+01,8.327552689119110951e-06,8.328684295053068176e-06,8.333100826929396021e-06,8.334779927718360959e-06,8.335447913856985913e-06,8.335271596909832326e-06,8.336303330844230253e-06,8.337021939641697799e-06
3.630000000000000426e+01,8.327533148846932853e-06,8.328654180572714338e-06,8.333041378497108020e-06,8.334778730870184837e-06,8.335471635423363779e-06,8.335376808249472802e-06,8.336217278567814581e-06,8.337049570247834218e-06
3.639999999999999858e+01,8.327514048042661265e-06,8.328625523246202533e-06,8.332980999101180508e-06,8.334775224216883771e-06,8.335490468497352978e-06,8.335475431345273911e-06,8.336134706563025354e-06,8.337067886790561211e-06
3.650000000000000000e+01,8.327495384541361290e-06,8.328598293069755520e-06,8.332919985989950540e-06,8.334769363252392260e-06,8.335504899828483083e-06,8.335566008488282108e-06,8.336057172639299573e-06,8.337076881859140087e-06
3.660000000000000142e+01,8.327477155456453062e-06,8.328572458443650461e-06,8.332858612430937839e-06,8.334761101347343271e-06,8.335515438093188401e-06,8.335647361648601539e-06,8.335986092844471784e-06,8.337076832828915762e-06
3.670000000000000284e+01,8.327459357443389720e-06,8.328547986394263525e-06,8.332797126239799290e-06,8.334750393343415276e-06,8.335522600447231589e-06,8.335718605950726001e-06,8.335922707047860314e-06,8.337068278227444118e-06
3.680000000000000426e+01,8.327441986602512891e-06,8.328524842643458825e-06,8.332735748642350337e-06,8.334737199050534784e-06,8.335526899785894450e-06,8.335779155432820886e-06,8.335868049907935173e-06,8.337051988924204515e-06
3.689999999999999858e+01,8.327425038534563839e-06,8.328502991691855151e-06,8.332674674163542683e-06,8.334721486383256384e-06,8.335528832989491654e-06,8.335828720590354735e-06,8.335822928182134994e-06,8.337028934449208784e-06
3.700000000000000000e+01,8.327408508326805681e-06,8.328482397068626142e-06,8.332614070558075348e-06,8.334703234205709244e-06,8.335528870501152099e-06,8.335867298342458653e-06,8.335787905003333442e-06,8.337000246466663711e-06
3.710000000000000142e+01,8.327392390691801261e-06,8.328463021456400384e-06,8.332554079934495483e-06,8.334682434787965555e-06,8.335527447334012408e-06,8.335895155725525640e-06,8.335763290734377051e-06,8.336967179292664731e-06
3.720000000000000284e+01,8.327376679884146427e-06,8.328444826732894768e-06,8.332494819379698825e-06,8.334659095901586490e-06,8.335524955410678061e-06,8.335912806939349551e-06,8.335749140983561567e-06,8.336931069538588979e-06
3.730000000000000426e+01,8.327361369839247907e-06,8.328427774137447948e-06,8.332436382943453346e-06,8.334633242249034346e-06,8.335521737720674729e-06,8.335920985313993725e-06,8.335745261503491044e-06,8.336893294907943286e-06
3.739999999999999858e+01,8.327346454062301007e-06,8.328411824562453880e-06,8.332378843151078129e-06,8.334604916643284511e-06,8.335518083935067324e-06,8.335920614138681017e-06,8.335751219348819241e-06,8.336855233478934757e-06
3.750000000000000000e+01,8.327331925794823064e-06,8.328396938428461738e-06,8.332322253237767207e-06,8.334574180535181398e-06,8.335514227811313681e-06,8.335912770579545494e-06,8.335766360278995535e-06,8.336818224805031541e-06
3.760000000000000142e+01,8.327317777945264510e-06,8.328383075961731663e-06,8.332266649299646666e-06,8.334541114249360838e-06,8.335510346110797109e-06,8.335898650346784677e-06,8.335789831517836923e-06,8.336783532528202478e-06
3.770000000000000284e+01,8.327304003144520017e-06,8.328370197277501497e-06,8.332212052750143094e-06,8.334505816595672023e-06,8.335506559001282234e-06,8.335879531348733273e-06,8.335820609065014430e-06,8.336752310780792818e-06
3.780000000000000426e+01,8.327290593856950807e-06,8.328358262574275805e-06,8.332158472637574143e-06,8.334468404203043690e-06,8.335502931916538571e-06,8.335856737082258938e-06,8.335857528823931162e-06,8.336725573918069010e-06
3.789999999999999858e+01,8.327277542241606767e-06,8.328347232092192520e-06,8.332105907962739089e-06,8.334429010409261096e-06,8.335499475986551943e-06,8.335831601841148242e-06,8.335899320796591461e-06,8.336704171246767103e-06
3.800000000000000000e+01,8.327264840304882121e-06,8.328337066335067540e-06,8.332054350135287279e-06,8.334387783623387058e-06,8.335496160041810931e-06,8.335805436965326720e-06,8.335944644888293453e-06,8.336688766444333432e-06
3.810000000000000142e+01,8.327252479858882062e-06,8.328327726098150308e-06,8.332003785083141878e-06,8.334344885840838657e-06,8.335492907851627109e-06,8.335779499824003125e-06,8.335992127767033466e-06,8.336679823015002988e-06
3.820000000000000284e+01,8.327240452563056117e-06,8.328319172634657264e-06,8.331954195278656883e-06,8.334300490381307824e-06,8.335489606520196659e-06,8.335754965824171414e-06,8.336040399709032656e-06,8.336677595616182046e-06
3.830000000000000426e+01,8.327228750007464875e-06,8.328311367628016271e-06,8.331905561667629634e-06,8.334254779807093172e-06,8.335486112842627193e-06,8.335732903444470487e-06,8.336088130306285038e-06,8.336682127199623871e-06
3.840000000000000568e+01,8.327217363629513258e-06,8.328304273413911218e-06,8.331857865195857471e-06,8.334207943522242701e-06,8.335482259952398110e-06,8.335714253154824505e-06,8.336134061995292832e-06,8.336693252855575942e-06
3.850000000000000000e+01,8.327206284741706099e-06,8.328297852841504145e-06,8.331811088252427666e-06,8.334160175427207662e-06,8.335477864190865560e-06,8.335699810138597066e-06,8.336177041087799999e-06,8.336710609124775573e-06
3.860000000000000142e+01,8.327195504642670443e-06,8.328292069578746570e-06,8.331765215904840538e-06,8.334111671434718538e-06,8.335472731893500686e-06,8.335690211136448369e-06,8.336216044818600679e-06,8.336733648889316228e-06
3.870000000000000284e+01,8.327185014575522182e-06,8.328286888001357191e-06,8.331720236648409994e-06,8.334062626971783239e-06,8.335466666106738920e-06,8.335685925536795438e-06,8.336250204354911375e-06,8.336761661384417543e-06
3.880000000000000426e+01,8.327174805741743846e-06,8.328282273303844185e-06,8.331676143197297435e-06,8.334013234759241051e-06,8.335459472694206617e-06,8.335687250518586389e-06,8.336278823142806438e-06,8.336793796304142745e-06
3.890000000000000568e+01,8.327164869315062390e-06,8.328278191443994061e-06,8.331632932817578663e-06,8.333963682563561015e-06,8.335450966429069908e-06,8.335694310551700070e-06,8.336301389744171786e-06,8.336829091487585330e-06
3.900000000000000000e+01,8.327155196496960343e-06,8.328274609351038471e-06,8.331590607535410697e-06,8.333914151129051540e-06,8.335440976170449545e-06,8.335707060880270802e-06,8.336317585524999352e-06,8.336866502769990639e-06
3.910000000000000142e+01,8.327145778475042448e-06,8.328271494772998551e-06,8.331549174095398413e-06,8.333864812276603473e-06,8.335429349429213097e-06,8.335725294850160338e-06,8.336327286986855434e-06,8.336904935540845329e-06
3.920000000000000284e+01,8.327136606478546810e-06,8.328268816443218370e-06,8.331508643710794360e-06,8.333815827349377869e-06,8.335415956350900046e-06,8.335748655066699264e-06,8.336330562602745076e-06,8.336943276648911549e-06
3.930000000000000426e+01,8.327127671792222685e-06,8.328266544010975991e-06,8.331469031799820790e-06,8.333767345852782782e-06,8.335400692935368561e-06,8.335776647411252682e-06,8.336327664462683806e-06,8.336980426029705349e-06
3.940000000000000568e+01,8.327118965700819331e-06,8.328264648110872415e-06,8.331430357222391336e-06,8.333719504219350149e-06,8.335383483271119331e-06,8.335808658416210548e-06,8.336319015367354979e-06,8.337015326417840377e-06
3.950000000000000000e+01,8.327110479600108306e-06,8.328263100293442633e-06,8.331392641891532946e-06,8.333672425100968617e-06,8.335364281006341081e-06,8.335843974555112723e-06,8.336305191355974920e-06,8.337046991269136953e-06
3.960000000000000142e+01,8.327102205010761260e-06,8.328261873122300152e-06,8.331355909871329679e-06,8.333626216702749723e-06,8.335343070348111283e-06,8.335881803600564410e-06,8.336286900764711127e-06,8.337074529629617814e-06
3.970000000000000284e+01,8.327094133481205418e-06,8.328260940090870257e-06,8.331320186641399950e-06,8.333580972519349928e-06,8.335319865951373863e-06,8.335921296995230101e-06,8.336264958844208373e-06,8.337097167188112223e-06
3.980000000000000426e+01,8.327086256670890307e-06,8.328260275705656746e-06,8.331285498222595898e-06,8.333536771334970616e-06,8.335294712141783080e-06,8.335961573083250364e-06,8.336240265416350326e-06,8.337114263665124092e-06
3.990000000000000568e+01,8.327078566322532183e-06,8.328259855375219622e-06,8.331251870483113997e-06,8.333493677487036067e-06,8.335267681722213773e-06,8.336001740008591732e-06,8.336213773149636630e-06,8.337125325746930216e-06
4.000000000000000000e+01,8.327071054331502964e-06,8.328259655562830766e-06,8.331219328180927697e-06,8.333451741074360264e-06,8.335238873807826465e-06,8.336040918169307368e-06,8.336186460344841009e-06,8.337130015606541988e-06
4.010000000000000142e+01,8.327063712690319086e-06,8.328259653522795958e-06,8.331187894200509092e-06,8.333410998900836475e-06,8.335208411661132466e-06,8.336078261533819145e-06,8.336159302610446353e-06,8.337128155164186261e-06
4.020000000000000284e+01,8.327056533585786013e-06,8.328259827536377280e-06,8.331157588942206260e-06,8.333371475155448849e-06,8.335176439583369401e-06,8.336112976931042695e-06,8.336133245370747069e-06,8.337119725851382945e-06
4.030000000000000426e+01,8.327049509274098149e-06,8.328260156786893020e-06,8.331128429558964932e-06,8.333333182425350927e-06,8.335143119861387895e-06,8.336144341564155624e-06,8.336109178108674911e-06,8.337104864128419557e-06
4.040000000000000568e+01,8.327042632122472199e-06,8.328260621345839887e-06,8.331100429442850341e-06,8.333296122819966456e-06,8.335108629201060104e-06,8.336171717679419224e-06,8.336087910620904040e-06,8.337083853587889948e-06
4.050000000000000000e+01,8.327035894803436200e-06,8.328261202145137432e-06,8.331073597753202442e-06,8.333260289081212413e-06,8.335073155202321615e-06,8.336194564598220502e-06,8.336070152437091707e-06,8.337057113366741490e-06
4.060000000000000142e+01,8.327029289961762615e-06,8.328261881046516990e-06,8.331047939069691211e-06,8.333225666068422299e-06,8.335036892653802099e-06,8.336212447779267620e-06,8.336056495208965522e-06,8.337025183588475663e-06
4.070000000000000284e+01,8.327022810575290812e-06,8.328262640661110439e-06,8.331023453059249739e-06,8.333192231729791288e-06,8.335000039896844903e-06,8.336225044772160864e-06,8.336047399234991495e-06,8.336988708460002506e-06
4.080000000000000426e+01,8.327016449594104586e-06,8.328263464529861437e-06,8.331000134434440874e-06,8.333159958684444035e-06,8.334962795286671167e-06,8.336232148187239233e-06,8.336043183537755752e-06,8.336948417300704683e-06
4.090000000000000568e+01,8.327010200301354637e-06,8.328264336887603037e-06,8.330977972759168182e-06,8.333128815304902126e-06,8.334925353722932861e-06,8.336233665709458229e-06,8.336044020285093836e-06,8.336905103281666563e-06
4.100000000000000000e+01,8.327004056063458393e-06,8.328265242829591131e-06,8.330956952601331622e-06,8.333098767104862858e-06,8.334887903763132933e-06,8.336229617392221236e-06,8.336049934290490349e-06,8.336859604884949704e-06
4.110000000000000142e+01,8.326998010455000099e-06,8.328266168242115519e-06,8.330937053616094268e-06,8.333069777599622086e-06,8.334850624402978525e-06,8.336220130286675634e-06,8.336060802735523190e-06,8.336812781672975348e-06
4.120000000000000284e+01,8.326992057217097454e-06,8.328267099649844241e-06,8.330918250865071428e-06,8.333041809735486360e-06,8.334813682897568299e-06,8.336205430961585172e-06,8.336076364356959090e-06,8.336765493735520671e-06
4.130000000000000426e+01,8.326986190243523822e-06,8.328268024451745966e-06,8.330900514927352951e-06,8.333014826472640024e-06,8.334777232360535137e-06,8.336185836010923111e-06,8.336096228800382590e-06,8.336718581344881862e-06
4.140000000000000568e+01,8.326980403677852749e-06,8.328268930601900877e-06,8.330883812468492522e-06,8.332988791825979291e-06,8.334741410293000641e-06,8.336161740882253035e-06,8.336119889928994553e-06,8.336672845235537643e-06
4.150000000000000000e+01,8.326974691705291143e-06,8.328269806887056426e-06,8.330868106601330147e-06,8.332963671503490488e-06,8.334706337001507315e-06,8.336133607567131065e-06,8.336146741727556986e-06,8.336629028840580879e-06
4.160000000000000142e+01,8.326969048830235032e-06,8.328270642621316000e-06,8.330853357232936851e-06,8.332939433433605991e-06,8.334672114918006969e-06,8.336101951236796204e-06,8.336176096829239768e-06,8.336587802748596232e-06
4.170000000000000284e+01,8.326963469695858322e-06,8.328271427854305742e-06,8.330839521716870699e-06,8.332916048195415648e-06,8.334638827961482477e-06,8.336067326406015887e-06,8.336207206596779606e-06,8.336549750950772442e-06
4.180000000000000426e+01,8.326957949084112798e-06,8.328272153315663395e-06,8.330826555241754861e-06,8.332893489282344746e-06,8.334606541468558838e-06,8.336030312888764726e-06,8.336239282258350869e-06,8.336515360404805897e-06
4.190000000000000568e+01,8.326952481943483697e-06,8.328272810248504854e-06,8.330814411594555935e-06,8.332871733351954191e-06,8.334575302568203448e-06,8.335991501629003153e-06,8.336271516778959167e-06,8.336485012749861312e-06
4.200000000000000000e+01,8.326947063527767590e-06,8.328273390534324250e-06,8.330803043202217317e-06,8.332850760114918209e-06,8.334545140736837610e-06,8.335951481211467673e-06,8.336303106482034764e-06,8.336458979407712633e-06
4.210000000000000142e+01,8.326941689104638833e-06,8.328273886595849440e-06,8.330792402214126646e-06,8.332830552335024343e-06,8.334516068700392744e-06,8.335910824872061475e-06,8.336333272046525522e-06,8.336437419348419198e-06
4.220000000000000284e+01,8.326936354247083116e-06,8.328274291438675370e-06,8.330782440585382531e-06,8.332811095607128848e-06,8.334488083877600317e-06,8.335870078493567981e-06,8.336361277463955055e-06,8.336420380061770885e-06
4.230000000000000426e+01,8.326931054569719493e-06,8.328274598651264071e-06,8.330773110604150489e-06,8.332792378037967573e-06,8.334461169531848235e-06,8.335829749669954047e-06,8.336386450882860011e-06,8.336407801692868880e-06
4.240000000000000568e+01,8.326925786047989497e-06,8.328274802266166787e-06,8.330764365419018880e-06,8.332774389982477992e-06,8.334435296686315553e-06,8.335790298186207536e-06,8.336408198000855307e-06,8.336399520927906259e-06
4.250000000000000000e+01,8.326920544643456878e-06,8.328274896926557425e-06,8.330756159372065817e-06,8.332757123613587780e-06,8.334410425692162505e-06,8.335752128024731533e-06,8.336426016122833182e-06,8.336395281777209121e-06
4.260000000000000142e+01,8.326915326567485565e-06,8.328274877636432372e-06,8.330748448193148192e-06,8.332740572353225517e-06,8.334386508268565308e-06,8.335715581037073107e-06,8.336439505207682288e-06,8.336394745178665744e-06
4.270000000000000284e+01,8.326910128239606301e-06,8.328274739954899530e-06,8.330741189499502042e-06,8.332724730525375989e-06,8.334363489223561849e-06,8.335680932267108822e-06,8.336448375181881865e-06,8.336397501029768620e-06
4.280000000000000426e+01,8.326904946190372137e-06,8.328274479912911588e-06,8.330734342892887057e-06,8.332709592745457527e-06,8.334341308521842073e-06,8.335648386967320356e-06,8.336452450546927295e-06,8.336403081510290747e-06
4.290000000000000568e+01,8.326899777075236209e-06,8.328274093916121501e-06,8.330727870070608887e-06,8.332695153573377311e-06,8.334319903033349242e-06,8.335618079766127231e-06,8.336451671947520126e-06,8.336410975057217954e-06
4.300000000000000000e+01,8.326894614038571341e-06,8.328273578855904802e-06,8.330721735172463838e-06,8.332681406861275342e-06,8.334299208392903502e-06,8.335590075139731603e-06,8.336446093909488653e-06,8.336420641033570611e-06
4.310000000000000142e+01,8.326889457913044801e-06,8.328272931984459504e-06,8.330715904655838777e-06,8.332668345406579746e-06,8.334279160693291999e-06,8.335564369854608913e-06,8.336435880509918128e-06,8.336431523203735594e-06
4.320000000000000284e+01,8.326884305825954513e-06,8.328272150956439468e-06,8.330710347420611228e-06,8.332655960618939872e-06,8.334259697789780930e-06,8.335540896853288473e-06,8.336421297550078435e-06,8.336443066289667136e-06
4.330000000000000426e+01,8.326879155112765218e-06,8.328271233828954401e-06,8.330705034809149367e-06,8.332644241909603622e-06,8.334240760909938928e-06,8.335519530597301774e-06,8.336402702716072532e-06,8.336454726892705835e-06
4.340000000000000568e+01,8.326874003247719536e-06,8.328270178978303129e-06,8.330699940453656360e-06,8.332633176816317544e-06,8.334222295722226725e-06,8.335500093603620542e-06,8.336380533144338578e-06,8.336465986913399462e-06
4.350000000000000000e+01,8.326868847843837962e-06,8.328268985197118113e-06,8.330695040456581602e-06,8.332622750309437443e-06,8.334204253238053361e-06,8.335482364021928881e-06,8.336355291849173454e-06,8.336476364195766209e-06
4.360000000000000142e+01,8.326863686666796660e-06,8.328267651458443055e-06,8.330690312918775930e-06,8.332612944944584044e-06,8.334186590602810085e-06,8.335466083947418170e-06,8.336327532165732634e-06,8.336485422463790762e-06
4.370000000000000284e+01,8.326858517551660732e-06,8.328266177221044231e-06,8.330685738133780660e-06,8.332603740654476177e-06,8.334169271789759748e-06,8.335450968413593564e-06,8.336297841762818628e-06,8.336492778981963170e-06
4.380000000000000426e+01,8.326853338583295461e-06,8.328264562068588006e-06,8.330681298296394033e-06,8.332595114818319715e-06,8.334152267572281225e-06,8.335436714537736158e-06,8.336266826128313490e-06,8.336498110925183447e-06
4.390000000000000568e+01,8.326848147846566128e-06,8.328262806084341108e-06,8.330676977252871040e-06,8.332587042081396334e-06,8.334135556065103145e-06,8.335423010819020817e-06,8.336235092012977965e-06,8.336501159666998007e-06
4.400000000000000000e+01,8.326842943717771561e-06,8.328260909365448050e-06,8.330672760542556787e-06,8.332579494785274932e-06,8.334119122446748129e-06,8.335409546103567102e-06,8.336203231540384451e-06,8.336501733360868194e-06
4.410000000000000142e+01,8.326837724531577223e-06,8.328258872480898134e-06,8.330668635037064007e-06,8.332572442870667118e-06,8.334102958654221460e-06,8.335396018438467891e-06,8.336171807066250494e-06,8.336499707981004370e-06
4.420000000000000284e+01,8.326832488830815393e-06,8.328256696082947386e-06,8.330664588843128548e-06,8.332565854279883055e-06,8.334087063216477631e-06,8.335382142898861701e-06,8.336141337494940018e-06,8.336495026337042979e-06
4.430000000000000426e+01,8.326827235227707291e-06,8.328254381156918740e-06,8.330660611219342648e-06,8.332559695137242706e-06,8.334071440491142013e-06,8.335367658984793593e-06,8.336112285900476593e-06,8.336487695992378377e-06
4.440000000000000568e+01,8.326821962487129802e-06,8.328251928854668584e-06,8.330656692173699085e-06,8.332553930123776098e-06,8.334056100178788284e-06,8.335352336880097468e-06,8.336085049576169581e-06,8.336477785364504456e-06
4.450000000000000000e+01,8.326816669526615478e-06,8.328249340480708973e-06,8.330652822560735693e-06,8.332548522727023510e-06,8.334041056365371070e-06,8.335335982739833227e-06,8.336059951805085966e-06,8.336465419173100244e-06
4.460000000000000142e+01,8.326811355222063504e-06,8.328246617561596565e-06,8.330648993817857395e-06,8.332543435740635829e-06,8.334026327036503368e-06,8.335318442728723021e-06,8.336037235934234957e-06,8.336450772250536545e-06
4.470000000000000284e+01,8.326806018713051039e-06,8.328243761804299261e-06,8.330645197895947263e-06,8.332538631597441459e-06,8.334011932786822285e-06,8.335299605977120052e-06,8.336017062085532281e-06,8.336434062991560090e-06
4.480000000000000426e+01,8.326800659139155236e-06,8.328240775096196202e-06,8.330641427065077487e-06,8.332534072730268804e-06,8.333997896389777615e-06,8.335279406357365417e-06,8.335999506031699369e-06,8.336415546081332728e-06
4.490000000000000568e+01,8.326795275764853344e-06,8.328237659407933258e-06,8.330637673942264954e-06,8.332529721988279903e-06,8.333984241423730843e-06,8.335257822830732799e-06,8.335984560528530984e-06,8.336395504737748041e-06
4.500000000000000000e+01,8.326789867937889333e-06,8.328234416904445325e-06,8.330633931352693367e-06,8.332525542914526184e-06,8.333970991869499301e-06,8.335234878864561381e-06,8.335972138784342178e-06,8.336374242898236808e-06
4.510000000000000142e+01,8.326784435089273906e-06,8.328231049847811818e-06,8.330630190248045075e-06,8.332521500328815556e-06,8.333958170916866415e-06,8.335210640669776794e-06,8.335962080122105711e-06,8.336352077295550167e-06
4.520000000000000284e+01,8.326778976816551214e-06,8.328227560555623299e-06,8.330626445812727709e-06,8.332517560369345766e-06,8.333945800367836831e-06,8.335185214397577980e-06,8.335954157487335259e-06,8.336329329797220744e-06
4.530000000000000426e+01,8.326773492633998686e-06,8.328223951553637150e-06,8.330622691246625244e-06,8.332513691047815918e-06,8.333933899901113662e-06,8.335158742489578998e-06,8.335948086399258550e-06,8.336306320091968480e-06
4.540000000000000568e+01,8.326767982277938351e-06,8.328220225367610752e-06,8.330618919846766168e-06,8.332509862304937620e-06,8.333922486530864759e-06,8.335131399236916927e-06,8.335943535525691672e-06,8.336283358806317878e-06
4.550000000000000000e+01,8.326762445526325607e-06,8.328216384662079363e-06,8.330615125090590212e-06,8.332506046357379681e-06,8.333911573857322175e-06,8.335103385673225951e-06,8.335940137729758170e-06,8.336260741453882517e-06
4.560000000000000142e+01,8.326756882157115847e-06,8.328212432143211608e-06,8.330611300455537105e-06,8.332502217850423776e-06,8.333901172011271008e-06,8.335074923995766660e-06,8.335937502337853466e-06,8.336238742773227628e-06
4.570000000000000284e+01,8.326751292100920132e-06,8.328208370572687258e-06,8.330607439682724547e-06,8.332498353913475597e-06,8.333891286932404441e-06,8.335046251708999598e-06,8.335935227199442465e-06,8.336217612300855784e-06
4.580000000000000426e+01,8.326745675329982888e-06,8.328204202767697240e-06,8.330603536610414750e-06,8.332494434312720522e-06,8.333881920508101615e-06,8.335017615421214110e-06,8.335932910871757251e-06,8.336197570540937463e-06
4.590000000000000568e+01,8.326740031830426325e-06,8.328199931600943628e-06,8.330599585382181260e-06,8.332490441492756972e-06,8.333873070309749664e-06,8.334989264877079584e-06,8.335930164374283358e-06,8.336178806037097822e-06
4.600000000000000000e+01,8.326734361741028323e-06,8.328195560014517440e-06,8.330595580335886652e-06,8.332486360618229781e-06,8.333864729523354775e-06,8.334961446906929972e-06,8.335926622360378957e-06,8.336161473485037554e-06
4.610000000000000142e+01,8.326728665172811183e-06,8.328191090908876326e-06,8.330591516128582619e-06,8.332482179351785589e-06,8.333856887185464579e-06,8.334934399528703963e-06,8.335921952984381988e-06,8.336145692774965532e-06
4.620000000000000284e+01,8.326722942292308360e-06,8.328186527253866878e-06,8.330587387792021126e-06,8.332477887978972930e-06,8.333849528377457183e-06,8.334908346799285717e-06,8.335915866769516569e-06,8.336131548519754020e-06
4.630000000000000426e+01,8.326717193377075610e-06,8.328181872060969049e-06,8.330583190704898833e-06,8.332473479130686478e-06,8.333842634364319046e-06,8.334883493832379031e-06,8.335908123921487167e-06,8.336119090901483730e-06
4.640000000000000568e+01,8.326711418732424264e-06,8.328177128258396067e-06,8.330578920870412851e-06,8.332468947755411470e-06,8.333836183038734191e-06,8.334860022635171006e-06,8.335898540004493817e-06,8.336108336753911274e-06
4.650000000000000000e+01,8.326705618635910078e-06,8.328172298871505674e-06,8.330574574527682685e-06,8.332464290883301317e-06,8.333830149268028897e-06,8.334838088416840485e-06,8.335886990007423947e-06,8.336099271658015120e-06
4.660000000000000142e+01,8.326699793545500050e-06,8.328167386884022250e-06,8.330570148581961654e-06,8.332459507390255204e-06,8.333824505352138701e-06,8.334817816924022793e-06,8.335873410300620456e-06,8.336091852148563852e-06
4.670000000000000284e+01,8.326693943780383300e-06,8.328162395251914596e-06,8.330565640396470073e-06,8.332454597859140222e-06,8.333819221509330966e-06,8.334799302289752632e-06,8.335857799246504385e-06,8.336086008794985069e-06
4.680000000000000426e+01,8.326688069895671340e-06,8.328157326972784880e-06,8.330561047945050923e-06,8.332449564357746752e-06,8.333814266320294095e-06,8.334782605978752201e-06,8.335840215714651613e-06,8.336081649365501001e-06
4.690000000000000568e+01,8.326682172321575592e-06,8.328152184947090753e-06,8.330556369728903121e-06,8.332444410202866081e-06,8.333809607338760195e-06,8.334767756232319691e-06,8.335820776028679546e-06,8.336078661991264127e-06
4.700000000000000000e+01,8.326676251613207569e-06,8.328146972130801018e-06,8.330551604804337096e-06,8.332439139613345702e-06,8.333805211480083130e-06,8.334754748665074153e-06,8.335799649594743954e-06,8.336076919024382192e-06
4.710000000000000142e+01,8.326670308256289843e-06,8.328141691452128903e-06,8.330546752824408152e-06,8.332433757668455954e-06,8.333801045673494556e-06,8.334743547194767288e-06,8.335777052642656670e-06,8.336076280326953913e-06
4.720000000000000284e+01,8.326664342916956230e-06,8.328136345769898696e-06,8.330541814025038683e-06,8.332428270044212049e-06,8.333797077084148519e-06,8.334734086234973915e-06,8.335753241439647354e-06,8.336076596768271507e-06
4.730000000000000426e+01,8.326658356108684877e-06,8.328130937915179111e-06,8.330536789058484715e-06,8.332422682694184957e-06,8.333793273779255273e-06,8.334726272998804752e-06,8.335728504227368774e-06,8.336077713680389856e-06
4.740000000000000568e+01,8.326652348525365177e-06,8.328125470732916646e-06,8.330531679298647241e-06,8.332417001863379191e-06,8.333789605075025975e-06,8.334719990524264155e-06,8.335703152478890487e-06,8.336079473827973096e-06
4.750000000000000000e+01,8.326646320805375368e-06,8.328119946943157714e-06,8.330526486383105222e-06,8.332411233699654751e-06,8.333786041814228440e-06,8.334715101365741674e-06,8.335677511878136769e-06,8.336081720336507850e-06
4.760000000000000142e+01,8.326640273573215900e-06,8.328114369349215451e-06,8.330521212573938072e-06,8.332405384309238272e-06,8.333782556685376264e-06,8.334711451341014765e-06,8.335651913174424443e-06,8.336084299287449539e-06
4.770000000000000284e+01,8.326634207564409529e-06,8.328108740629502904e-06,8.330515860410780959e-06,8.332399459493045057e-06,8.333779124583551301e-06,8.334708873514173888e-06,8.335626682981489566e-06,8.336087061966424017e-06
4.780000000000000426e+01,8.326628123500601220e-06,8.328103063351410817e-06,8.330510432905113838e-06,8.332393464718923504e-06,8.333775722679792608e-06,8.334707192789170271e-06,8.335602135006725533e-06,8.336089866681217764e-06
4.790000000000000568e+01,8.326622022020169211e-06,8.328097340165596663e-06,8.330504933387605782e-06,8.332387405010632797e-06,8.333772330587629895e-06,8.334706229726207560e-06,8.335578561960432786e-06,8.336092580510379157e-06
4.800000000000000000e+01,8.326615903955780773e-06,8.328091573667206760e-06,8.330499365438726045e-06,8.332381284906209551e-06,8.333768930474105829e-06,8.334705804927122763e-06,8.335556228214469066e-06,8.336095080330174767e-06
4.810000000000000142e+01,8.326609769945814143e-06,8.328085766298731762e-06,8.330493732833232912e-06,8.332375108444090017e-06,8.333765507059776034e-06,8.334705743073822504e-06,8.335535363376833651e-06,8.336097253910934590e-06
4.820000000000000284e+01,8.326603620795181016e-06,8.328079920558173477e-06,8.330488039637318209e-06,8.332368879107598936e-06,8.333762047577075727e-06,8.334705876425485549e-06,8.335516157129130299e-06,8.336099000486041355e-06
4.830000000000000426e+01,8.326597457239404143e-06,8.328074038818633618e-06,8.330482289931051554e-06,8.332362599894338473e-06,8.333758541770319717e-06,8.334706048399032063e-06,8.335498755077108690e-06,8.336100231057241849e-06
4.840000000000000568e+01,8.326591280041761856e-06,8.328068123467091688e-06,8.330476488058180529e-06,8.332356273357821586e-06,8.333754981673657802e-06,8.334706116205903292e-06,8.335483256155518106e-06,8.336100868658324892e-06
4.850000000000000000e+01,8.326585089965532482e-06,8.328062176737871525e-06,8.330470638237552627e-06,8.332349901496449718e-06,8.333751361555563619e-06,8.334705953669252487e-06,8.335469711281962013e-06,8.336100848091443360e-06
4.860000000000000142e+01,8.326578887801749929e-06,8.328056200879174753e-06,8.330464744854548798e-06,8.332343485989435194e-06,8.333747677627401096e-06,8.334705452847646079e-06,8.335458123343020276e-06,8.336100115788336318e-06
4.870000000000000284e+01,8.326572674299814736e-06,8.328050198139202998e-06,8.330458812169649896e-06,8.332337028210679009e-06,8.333743927960157727e-06,8.334704525603253700e-06,8.335448448443250058e-06,8.336098629463384313e-06
4.880000000000000426e+01,8.326566450306271960e-06,8.328044170585746642e-06,8.330452844401703416e-06,8.332330529242648609e-06,8.333740112123622090e-06,8.334703104434515453e-06,8.335440598514209931e-06,8.336096357489108932e-06
4.890000000000000568e+01,8.326560216515010993e-06,8.328038120300473857e-06,8.330446845797312427e-06,8.332323990056789142e-06,8.333736231116994908e-06,8.334701142725942091e-06,8.335434444936562493e-06,8.336093278452083588e-06
4.900000000000000000e+01,8.326553973730943525e-06,8.328032049323419450e-06,8.330440820339402030e-06,8.332317411499645665e-06,8.333732286897044261e-06,8.334698614678726081e-06,8.335429823230766644e-06,8.336089380542310856e-06
4.910000000000000142e+01,8.326547722731225676e-06,8.328025959611351503e-06,8.330434771941508387e-06,8.332310794459396597e-06,8.333728282294838863e-06,8.334695514380929815e-06,8.335426538427781473e-06,8.336084660998110962e-06
4.920000000000000284e+01,8.326541464320769137e-06,8.328019853037771369e-06,8.330428704420023145e-06,8.332304139824220357e-06,8.333724220738192301e-06,8.334691854919307197e-06,8.335424371369581920e-06,8.336079125356721242e-06
4.930000000000000426e+01,8.326535199235096663e-06,8.328013731462302616e-06,8.330422621327659982e-06,8.332297448690462183e-06,8.333720106001862860e-06,8.334687666464168920e-06,8.335423085314985769e-06,8.336072786968573567e-06
4.940000000000000568e+01,8.326528928223608794e-06,8.328007596689057657e-06,8.330416526092232488e-06,8.332290722348756340e-06,8.333715941916119974e-06,8.334682994645681298e-06,8.335422432614869592e-06,8.336065666428305043e-06
4.950000000000000000e+01,8.326522652063461649e-06,8.328001450494393332e-06,8.330410421961143008e-06,8.332283962353415063e-06,8.333711732338988654e-06,8.334677898111375605e-06,8.335422161914740613e-06,8.336057790991890926e-06
4.960000000000000142e+01,8.326516371476300193e-06,8.327995294515888602e-06,8.330404312001382650e-06,8.332277170577939707e-06,8.333707480864815942e-06,8.334672446250190880e-06,8.335422025051997252e-06,8.336049194090922043e-06
4.970000000000000284e+01,8.326510087267036120e-06,8.327989130405000218e-06,8.330398199085653488e-06,8.332270349242776319e-06,8.333703190643859671e-06,8.334666716527938668e-06,8.335421783356444791e-06,8.336039914916271165e-06
4.980000000000000426e+01,8.326503800129558819e-06,8.327982959702162624e-06,8.330392085878490782e-06,8.332263500970826797e-06,8.333698864326777311e-06,8.334660791753378817e-06,8.335421213992444400e-06,8.336029997960126003e-06
4.990000000000000568e+01,8.326497510841024408e-06,8.327976783961688056e-06,8.330385974877896338e-06,8.332256628759693307e-06,8.333694503939725884e-06,8.334654757566339889e-06,8.335420115232472504e-06,8.336019492474755488e-06
5.000000000000000000e+01,8.326491220053688913e-06,8.327970604626866447e-06,8.330379868456971870e-06,8.332249736023311648e-06,8.333690110842728593e-06,8.334648699676039385e-06,8.335418311411491032e-06,8.336008452194954010e-06
5.010000000000000142e+01,8.326484928516952877e-06,8.327964423127109939e-06,8.330373768711263338e-06,8.332242826480928954e-06,8.333685685646408103e-06,8.334642701501859818e-06,8.335415656521294459e-06,8.335996934880074427e-06
5.020000000000000284e+01,8.326478636924705690e-06,8.327958240808563950e-06,8.330367677694683337e-06,8.332235904268125992e-06,8.333681228184230960e-06,8.334636841800246998e-06,8.335412037346889846e-06,8.335985001786672122e-06
5.030000000000000426e+01,8.326472345998592317e-06,8.327952059045129474e-06,8.330361597252977646e-06,8.332228973811917072e-06,8.333676737540263169e-06,8.334631192472019556e-06,8.335407375367753779e-06,8.335972717293804735e-06
5.040000000000000568e+01,8.326466056418624362e-06,8.327945878988662898e-06,8.330355529162503103e-06,8.332222039872383412e-06,8.333672212229581433e-06,8.334625817077445653e-06,8.335401627548866266e-06,8.335960148556087468e-06
5.050000000000000000e+01,8.326459768795424488e-06,8.327939701929798488e-06,8.330349474908183005e-06,8.332215107431650836e-06,8.333667649934595190e-06,8.334620768990497197e-06,8.335394786382344101e-06,8.335947364546125726e-06
5.060000000000000142e+01,8.326453483836759872e-06,8.327933529034270421e-06,8.330343436058207374e-06,8.332208181624500831e-06,8.333663047879746877e-06,8.334616090427404700e-06,8.335386878874362360e-06,8.335934436012881754e-06
5.070000000000000284e+01,8.326447202194886543e-06,8.327927361342912782e-06,8.330337413944843838e-06,8.332201267710614978e-06,8.333658402817634148e-06,8.334611811655623370e-06,8.335377964505119586e-06,8.335921434399207186e-06
5.080000000000000426e+01,8.326440924466549376e-06,8.327921200021459747e-06,8.330331409872604453e-06,8.332194371019063794e-06,8.333653710945743143e-06,8.334607950466477178e-06,8.335368132522669171e-06,8.335908431578165079e-06
5.090000000000000568e+01,8.326434651331759973e-06,8.327915046027478674e-06,8.330325424979467819e-06,8.332187496878917798e-06,8.333648968378293276e-06,8.334604512008625399e-06,8.335357498265305587e-06,8.335895498770562462e-06
5.100000000000000000e+01,8.326428383373385422e-06,8.327908900332414710e-06,8.330319460445045898e-06,8.332180650549858569e-06,8.333644170924192629e-06,8.334601489287662979e-06,8.335346199248028221e-06,8.335882706114738916e-06
5.110000000000000142e+01,8.326422121174292812e-06,8.327902763879957426e-06,8.330313517240783838e-06,8.332173837097278657e-06,8.333639314392349284e-06,8.334598863360409560e-06,8.335334390471849098e-06,8.335870121653488063e-06
5.120000000000000284e+01,8.326415865331227018e-06,8.327896637599918606e-06,8.330307596393637937e-06,8.332167061517181672e-06,8.333634394661060263e-06,8.334596604431254718e-06,8.335322239469422634e-06,8.335857810626290387e-06
5.130000000000000426e+01,8.326409616440932915e-06,8.327890522269454365e-06,8.330301698805664401e-06,8.332160328319848652e-06,8.333629407761278252e-06,8.334594672851358688e-06,8.335309921239653086e-06,8.335845834858690573e-06
5.140000000000000568e+01,8.326403375072399804e-06,8.327884418735109762e-06,8.330295825323408287e-06,8.332153641960049484e-06,8.333624350043145057e-06,8.334593020464797775e-06,8.335297613071279699e-06,8.335834251582685539e-06
5.150000000000000000e+01,8.326397141725228046e-06,8.327878327787918700e-06,8.330289976751781289e-06,8.332147006365198116e-06,8.333619218162113818e-06,8.334591592121243231e-06,8.335285489477484155e-06,8.335823113075901958e-06
5.160000000000000142e+01,8.326390916968406941e-06,8.327872250121770570e-06,8.330284153881817311e-06,8.332140425157397168e-06,8.333614009342626971e-06,8.334590327147006761e-06,8.335273717366420421e-06,8.335812465717906683e-06
5.170000000000000284e+01,8.326384701287659063e-06,8.327866186388921399e-06,8.330278357379650167e-06,8.332133901445271107e-06,8.333608721253216167e-06,8.334589161260175239e-06,8.335262451655833793e-06,8.335802349365706299e-06
5.180000000000000426e+01,8.326378495224218135e-06,8.327860137297138365e-06,8.330272587966924824e-06,8.332127437990499708e-06,8.333603352270180231e-06,8.334588028124922943e-06,8.335251831179113502e-06,8.335792796840268970e-06
5.190000000000000568e+01,8.326372299249928943e-06,8.327854103429288557e-06,8.330266846198752795e-06,8.332121036958017868e-06,8.333597901283296139e-06,8.334586861155623971e-06,8.335241975368501421e-06,8.335783833426924083e-06
5.200000000000000000e+01,8.326366113878269637e-06,8.327848085437628001e-06,8.330261132685756742e-06,8.332114700138060215e-06,8.333592368001130346e-06,8.334585595140553416e-06,8.335232981396267782e-06,8.335775476486784186e-06
5.210000000000000142e+01,8.326359939525573850e-06,8.327842083794001482e-06,8.330255447913659239e-06,8.332108428849016590e-06,8.333586752770627548e-06,8.334584167879466321e-06,8.335224922190187513e-06,8.335767735095922504e-06
5.220000000000000284e+01,8.326353776677564156e-06,8.327836098998009362e-06,8.330249792395938435e-06,8.332102223909676475e-06,8.333581056632621831e-06,8.334582521474231953e-06,8.335217845031883677e-06,8.335760610156395245e-06
5.230000000000000426e+01,8.326347625778329764e-06,8.327830131577007577e-06,8.330244166507294601e-06,8.332096085694740140e-06,8.333575281321836670e-06,8.334580603702734791e-06,8.335211771001715952e-06,8.335754094132563630e-06
5.240000000000000568e+01,8.326341487230326521e-06,8.327824182016718702e-06,8.330238570608550219e-06,8.332090014037674131e-06,8.333569429336273870e-06,8.334578369073586401e-06,8.335206695159191881e-06,8.335748171356405223e-06
5.250000000000000000e+01,8.326335361477643637e-06,8.327818250650209642e-06,8.330233005074405561e-06,8.332084008549900389e-06,8.333563503631902236e-06,8.334575779686548280e-06,8.335202587209100678e-06,8.335742818346703054e-06
5.260000000000000142e+01,8.326329248867225807e-06,8.327812337949325183e-06,8.330227470099149656e-06,8.332078068343240496e-06,8.333557507927968899e-06,8.334572805926421246e-06,8.335199393333381224e-06,8.335738003947823493e-06
5.270000000000000284e+01,8.326323149843162241e-06,8.327806444219376658e-06,8.330221965918704896e-06,8.332072192321349213e-06,8.333551446401687990e-06,8.334569426740601195e-06,8.335197038161767935e-06,8.335733690273405827e-06
5.280000000000000426e+01,8.326317064780153210e-06,8.327800569807308761e-06,8.330216492630215797e-06,8.332066378971547671e-06,8.333545323757629575e-06,8.334565630041534945e-06,8.335195427380814870e-06,8.335729833136573674e-06
5.290000000000000568e+01,8.326310993983510045e-06,8.327794715060066189e-06,8.330211050358582447e-06,8.332060626475845666e-06,8.333539144991797265e-06,8.334561412415286696e-06,8.335194450884153561e-06,8.335726382827091108e-06
5.300000000000000000e+01,8.326304937841810805e-06,8.327788880227449120e-06,8.330205639159316000e-06,8.332054933030130783e-06,8.333532915530406093e-06,8.334556779107660240e-06,8.335193986255817755e-06,8.335723285124441162e-06
5.310000000000000142e+01,8.326298896688122397e-06,8.327783065628646675e-06,8.330200258879760788e-06,8.332049296483345913e-06,8.333526641021715697e-06,8.334551743441331872e-06,8.335193902378468245e-06,8.335720482158248679e-06
5.320000000000000284e+01,8.326292870813878366e-06,8.327777271457947883e-06,8.330194909561550176e-06,8.332043714615045005e-06,8.333520327266641381e-06,8.334546326135838790e-06,8.335194063138762210e-06,8.335717913351969877e-06
5.330000000000000426e+01,8.326286860579901195e-06,8.327771497923519561e-06,8.330189590996517346e-06,8.332038185121515284e-06,8.333513980218754114e-06,8.334540554585934125e-06,8.335194331313133809e-06,8.335715516699648830e-06
5.340000000000000568e+01,8.326280866277624426e-06,8.327765745261284103e-06,8.330184303018128844e-06,8.332032705685166185e-06,8.333507605762235926e-06,8.334534461945652950e-06,8.335194572314796879e-06,8.335713229626340315e-06
5.350000000000000000e+01,8.326274888184603817e-06,8.327760013596141597e-06,8.330179045321073339e-06,8.332027273974529358e-06,8.333501209822902211e-06,8.334528086101355981e-06,8.335194657579925170e-06,8.335710990139966192e-06
5.360000000000000142e+01,8.326268926536761761e-06,8.327754303164014438e-06,8.330173817683306225e-06,8.332021887685892025e-06,8.333494798201668274e-06,8.334521468547628764e-06,8.335194467870565838e-06,8.335708737775004984e-06
5.370000000000000284e+01,8.326262981667165164e-06,8.327748614034291563e-06,8.330168619702371657e-06,8.332016544501663624e-06,8.333488376477404813e-06,8.334514653179914134e-06,8.335193896244486034e-06,8.335706414785981622e-06
5.380000000000000426e+01,8.326257053770103056e-06,8.327742946359628640e-06,8.330163451003569364e-06,8.332011242367931558e-06,8.333481950048571285e-06,8.334507685378578223e-06,8.335192850289496747e-06,8.335703966869112413e-06
5.390000000000000568e+01,8.326251143123131193e-06,8.327737300223292394e-06,8.330158311198321286e-06,8.332005979147516506e-06,8.333475524008315816e-06,8.334500610579498314e-06,8.335191254232876545e-06,8.335701344022727888e-06
5.400000000000000000e+01,8.326245249962171968e-06,8.327731675694671765e-06,8.330153199731515912e-06,8.332000752953039324e-06,8.333469103186108562e-06,8.334493473483028936e-06,8.335189050481806028e-06,8.335698501379940062e-06
5.410000000000000142e+01,8.326239374453758835e-06,8.327726072870911267e-06,8.330148116145186243e-06,8.331995561938754236e-06,8.333462692008963835e-06,8.334486316610711931e-06,8.335186200317257210e-06,8.335695399735998379e-06
5.420000000000000284e+01,8.326233516861569761e-06,8.327720491821399840e-06,8.330143059939731920e-06,8.331990404508715642e-06,8.333456294584706825e-06,8.334479180013842914e-06,8.335182684449105039e-06,8.335692006061767856e-06
5.430000000000000426e+01,8.326227677366015989e-06,8.327714932573893059e-06,8.330138030601674792e-06,8.331985279164122460e-06,8.333449914604829090e-06,8.334472099857936911e-06,8.335178502544282608e-06,8.335688293864551568e-06
5.440000000000000568e+01,8.326221856147508760e-06,8.327709395170024287e-06,8.330133027492636622e-06,8.331980184558829272e-06,8.333443555413877490e-06,8.334465108103539244e-06,8.335173672963103186e-06,8.335684243410135252e-06
5.450000000000000000e+01,8.326216053400337103e-06,8.327703879595915737e-06,8.330128050043628107e-06,8.331975119457712964e-06,8.333437219940065255e-06,8.334458231840091713e-06,8.335168231107803472e-06,8.335679841833809611e-06
5.460000000000000142e+01,8.326210269291034471e-06,8.327698385879322984e-06,8.330123097699537738e-06,8.331970082722794935e-06,8.333430910709149764e-06,8.334451492925110117e-06,8.335162228229053838e-06,8.335675083015470221e-06
5.470000000000000284e+01,8.326204503930623169e-06,8.327692914006368241e-06,8.330118169835865061e-06,8.331965073521407916e-06,8.333424629955454854e-06,8.334444907678872916e-06,8.335155729011223258e-06,8.335669967482473020e-06
5.480000000000000426e+01,8.326198757527270011e-06,8.327687463907662568e-06,8.330113265814231838e-06,8.331960090895984550e-06,8.333418379483092941e-06,8.334438486939932389e-06,8.335148809615611221e-06,8.335664502021056244e-06
5.490000000000000568e+01,8.326193030205875090e-06,8.327682035666472693e-06,8.330108385093404344e-06,8.331955134180391020e-06,8.333412160874131835e-06,8.334432235898581176e-06,8.335141554988156898e-06,8.335658699315517950e-06
5.500000000000000000e+01,8.326187322077460706e-06,8.327676629102387373e-06,8.330103527035004340e-06,8.331950202666860150e-06,8.333405975294305712e-06,8.334426154471552550e-06,8.335134056208781672e-06,8.335652577448615652e-06
5.510000000000000142e+01,8.326181633308560315e-06,8.327671244284795549e-06,8.330098691070042527e-06,8.331945295772524851e-06,8.333399823728937506e-06,8.334420237537942810e-06,8.335126407674198212e-06,8.335646159193799143e-06
5.520000000000000284e+01,8.326175963940807279e-06,8.327665881088797128e-06,8.330093876587896240e-06,8.331940412900640247e-06,8.333393706830283243e-06,8.334414475383300491e-06,8.335118704294597336e-06,8.335639471557243496e-06
5.530000000000000426e+01,8.326170314112979476e-06,8.327660539500514325e-06,8.330089083033453967e-06,8.331935553565483765e-06,8.333387625222843376e-06,8.334408854254737875e-06,8.335111038981768417e-06,8.335632544723137194e-06
5.540000000000000568e+01,8.326164683991610360e-06,8.327655219367291473e-06,8.330084309865481984e-06,8.331930717239699469e-06,8.333381579211929235e-06,8.334403356818897990e-06,8.335103499942930760e-06,8.335625411678981855e-06
5.550000000000000000e+01,8.326159073576699932e-06,8.327649920647495208e-06,8.330079556514990990e-06,8.331925903479198148e-06,8.333375569019585427e-06,8.334397963105644180e-06,8.335096168418654194e-06,8.335618107188635939e-06
5.560000000000000142e+01,8.326153482979270493e-06,8.327644643257858803e-06,8.330074822440747262e-06,8.331921111673357139e-06,8.333369594729078678e-06,8.334392650882760378e-06,8.335089116587313107e-06,8.335610667098425353e-06
5.570000000000000284e+01,8.326147912268710982e-06,8.327639387115115532e-06,8.330070107157028225e-06,8.331916341308698293e-06,8.333363656382042350e-06,8.334387396724540764e-06,8.335082405913629700e-06,8.335603127546109548e-06
5.580000000000000426e+01,8.326142361556043703e-06,8.327634152108243093e-06,8.330065410164233519e-06,8.331911591857865673e-06,8.333357753909087506e-06,8.334382176400367825e-06,8.335076085677628477e-06,8.335595524294747705e-06
5.590000000000000568e+01,8.326136830799635291e-06,8.327628938112341395e-06,8.330060730976640571e-06,8.331906862626969890e-06,8.333351887365725297e-06,8.334376965860035291e-06,8.335070192128091193e-06,8.335587892024931556e-06
5.600000000000000000e+01,8.326131320110508049e-06,8.327623745058021498e-06,8.330056069191793533e-06,8.331902153019266066e-06,8.333346056599300056e-06,8.334371741733348493e-06,8.335064747719278522e-06,8.335580263793551659e-06
5.610000000000000142e+01,8.326125829585806493e-06,8.327618572792627738e-06,8.330051424310092045e-06,8.331897462299231449e-06,8.333340261651445147e-06,8.334366482093402695e-06,8.335059760986029964e-06,8.335572670256641281e-06
5.620000000000000284e+01,8.326120359211652833e-06,8.327613421205137811e-06,8.330046795998469200e-06,8.331892789703587709e-06,8.333334502397260479e-06,8.334361166872916726e-06,8.335055226862952971e-06,8.335565139544476310e-06
5.630000000000000426e+01,8.326114908974169282e-06,8.327608290170651628e-06,8.330042183812835788e-06,8.331888134469056517e-06,8.333328778975523932e-06,8.334355778433222284e-06,8.335051127073000998e-06,8.335557696609319223e-06
5.640000000000000568e+01,8.326109478942744779e-06,8.327603179536513522e-06,8.330037587364613749e-06,8.331883495721337241e-06,8.333323091358479928e-06,8.334350302036108715e-06,8.335047431251574324e-06,8.335550363031130061e-06
5.650000000000000000e+01,8.326104069159012688e-06,8.327598089219456767e-06,8.330033006362369541e-06,8.331878872655518187e-06,8.333317439698784135e-06,8.334344725940967535e-06,8.335044098001231916e-06,8.335543156753888461e-06
5.660000000000000142e+01,8.326098679622973009e-06,8.327593019052947909e-06,8.330028440459158467e-06,8.331874264286276421e-06,8.333311824162970005e-06,8.334339041793370484e-06,8.335041076529270399e-06,8.335536092127227015e-06
5.670000000000000284e+01,8.326093310320747953e-06,8.327587968925964645e-06,8.330023889308035834e-06,8.331869669739311313e-06,8.333306244917570993e-06,8.334333244791602979e-06,8.335038308326936374e-06,8.335529179656631094e-06
5.680000000000000426e+01,8.326087961307848673e-06,8.327582938658095735e-06,8.330019352617568096e-06,8.331865088070933290e-06,8.333300702198509491e-06,8.334327333534008453e-06,8.335035729001294413e-06,8.335522426253239026e-06
5.690000000000000568e+01,8.326082632556519592e-06,8.327577928152196662e-06,8.330014830137955073e-06,8.331860518309697206e-06,8.333295196297219043e-06,8.334321310046743925e-06,8.335033270343017442e-06,8.335515835206086521e-06
5.700000000000000000e+01,8.326077323997371771e-06,8.327572937213978399e-06,8.330010321563885434e-06,8.331855959609058004e-06,8.333289727463499830e-06,8.334315179631124337e-06,8.335030862324788181e-06,8.335509406598440307e-06
5.710000000000000142e+01,8.326072035727549725e-06,8.327567965718540854e-06,8.330005826673314573e-06,8.331851410997570540e-06,8.333284296002663183e-06,8.334308950613822375e-06,8.335028435085822807e-06,8.335503137307798127e-06
5.720000000000000284e+01,8.326066767663786727e-06,8.327563013527106150e-06,8.330001345230320098e-06,8.331846871670323118e-06,8.333278902178387071e-06,8.334302634138701649e-06,8.335025920777616726e-06,8.335497021505489101e-06
5.730000000000000426e+01,8.326061519792204990e-06,8.327558080500896409e-06,8.329996876998979616e-06,8.331842340766892896e-06,8.333273546309860613e-06,8.334296243583949604e-06,8.335023255728879477e-06,8.335491051003618423e-06
5.740000000000000568e+01,8.326056292085048938e-06,8.327553166473378177e-06,8.329992421812759673e-06,8.331837817524001544e-06,8.333268228549739476e-06,8.334289794451055222e-06,8.335020381708413417e-06,8.335485215560378691e-06
5.750000000000000000e+01,8.326051084514562994e-06,8.327548271319651363e-06,8.329987979477371240e-06,8.331833301247759671e-06,8.333262949161701627e-06,8.334283303670919629e-06,8.335017247632081627e-06,8.335479503324139117e-06
5.760000000000000142e+01,8.326045897066869372e-06,8.327543394817671363e-06,8.329983549770769713e-06,8.331828791244277888e-06,8.333257708284524945e-06,8.334276789312422551e-06,8.335013810631397568e-06,8.335473901333045887e-06
5.770000000000000284e+01,8.326040729644823557e-06,8.327538536911927025e-06,8.329979132540299425e-06,8.331824287069466983e-06,8.333252505987598369e-06,8.334270270096699740e-06,8.335010037024970231e-06,8.335468395709311196e-06
5.780000000000000426e+01,8.326035582290058912e-06,8.327533697394251533e-06,8.329974727633304710e-06,8.331819788168215446e-06,8.333247342229288535e-06,8.334263764800398100e-06,8.335005903123415827e-06,8.335462972394735992e-06
5.790000000000000568e+01,8.326030454905430922e-06,8.327528876098111432e-06,8.329970334883252114e-06,8.331815294151945217e-06,8.333242216940206504e-06,8.334257291908730991e-06,8.335001395326502305e-06,8.335457617206221137e-06
5.800000000000000000e+01,8.326025347449306224e-06,8.327524072912484421e-06,8.329965954192997124e-06,8.331810804770856116e-06,8.333237129939941035e-06,8.334250869296289110e-06,8.334996510442338469e-06,8.335452316363123337e-06
5.810000000000000142e+01,8.326020259866173667e-06,8.327519287656959257e-06,8.329961585465395224e-06,8.331806319761270174e-06,8.333232080964814159e-06,8.334244513588662251e-06,8.334991255298795920e-06,8.335447056764810903e-06
5.820000000000000284e+01,8.326015192086644312e-06,8.327514520206635851e-06,8.329957228450646234e-06,8.331801839039920665e-06,8.333227069612370030e-06,8.334238240009783638e-06,8.334985646341053211e-06,8.335441826309852864e-06
5.830000000000000426e+01,8.326010144082962583e-06,8.327509770381102960e-06,8.329952883176505729e-06,8.331797362592929801e-06,8.333222095424641651e-06,8.334232062048863021e-06,8.334979708882195304e-06,8.335436614118063581e-06
5.840000000000000568e+01,8.326005115744106178e-06,8.327505038027704920e-06,8.329948549490318044e-06,8.331792890448053157e-06,8.333217157763250782e-06,8.334225991155075342e-06,8.334973476117890634e-06,8.335431410572136102e-06
5.850000000000000000e+01,8.326000107070075096e-06,8.327500323007663852e-06,8.329944227281060876e-06,8.331788422799579763e-06,8.333212256003696972e-06,8.334220036598782855e-06,8.334966988085557027e-06,8.335426207789486952e-06
5.860000000000000142e+01,8.325995117935969247e-06,8.327495625196079665e-06,8.329939916562612012e-06,8.331783959786287497e-06,8.333207389285557376e-06,8.334214205457657343e-06,8.334960290137805039e-06,8.335420999344700377e-06
5.870000000000000284e+01,8.325990148258521906e-06,8.327490944412541118e-06,8.329935617168438000e-06,8.331779501713487690e-06,8.333202556790042514e-06,8.334208502325246570e-06,8.334953431776703781e-06,8.335415780463817370e-06
5.880000000000000426e+01,8.325985197996099707e-06,8.327486280546025910e-06,8.329931329084661051e-06,8.331775048955880614e-06,8.333197757559585028e-06,8.334202929505263313e-06,8.334946465113346470e-06,8.335410548246380280e-06
5.890000000000000568e+01,8.325980267079313712e-06,8.327481633402245009e-06,8.329927052283525590e-06,8.331770601860410963e-06,8.333192990581106407e-06,8.334197486997707571e-06,8.334939443355171562e-06,8.335405301179710236e-06
5.900000000000000000e+01,8.325975355383263832e-06,8.327477002884053903e-06,8.329922786695642678e-06,8.331766160885045736e-06,8.333188254702750264e-06,8.334192172609888871e-06,8.334932419251650515e-06,8.335400039444218478e-06
5.910000000000000142e+01,8.325970462880194489e-06,8.327472388797163561e-06,8.329918532251623375e-06,8.331761726432240778e-06,8.333183548842049149e-06,8.334186982136837507e-06,8.334925443928553612e-06,8.335394764538706092e-06
5.920000000000000284e+01,8.325965589459083382e-06,8.327467791058307256e-06,8.329914288979223258e-06,8.331757299084863178e-06,8.333178871805513310e-06,8.334181909527837995e-06,8.334918565222615428e-06,8.335389479349752939e-06
5.930000000000000426e+01,8.325960735078297148e-06,8.327463209473195960e-06,8.329910056850686750e-06,8.331752879273124357e-06,8.333174222358019634e-06,8.334176947205618191e-06,8.334911826751723041e-06,8.335384187749261820e-06
5.940000000000000568e+01,8.325955899557424544e-06,8.327458643889174006e-06,8.329905835824380489e-06,8.331748467552135828e-06,8.333169599236689429e-06,8.334172086205127172e-06,8.334905266846326377e-06,8.335378894608336253e-06
5.950000000000000000e+01,8.325951082882587784e-06,8.327454094264608031e-06,8.329901625928060049e-06,8.331744064435375741e-06,8.333165001234155156e-06,8.334167316506602141e-06,8.334898917591870848e-06,8.335373605533602515e-06
5.960000000000000142e+01,8.325946284942764564e-06,8.327449560335820067e-06,8.329897427133969856e-06,8.331739670366933304e-06,8.333160427115293700e-06,8.334162627410268698e-06,8.334892804218174689e-06,8.335368326645165027e-06
5.970000000000000284e+01,8.325941505640810369e-06,8.327445042019543386e-06,8.329893239442109909e-06,8.331735285915797817e-06,8.333155875672737523e-06,8.334158007688996506e-06,8.334886944766362049e-06,8.335363064312928394e-06
5.980000000000000426e+01,8.325936744824069535e-06,8.327440539246389051e-06,8.329889062894113572e-06,8.331730911512180704e-06,8.333151345685241296e-06,8.334153446032388501e-06,8.334881349672529360e-06,8.335357825170475188e-06
5.990000000000000568e+01,8.325932002492542061e-06,8.327436051766556879e-06,8.329884897503858632e-06,8.331726547627926749e-06,8.333146836014826420e-06,8.334148931143925410e-06,8.334876021920401001e-06,8.335352615643221164e-06
6.000000000000000000e+01,8.325927278479694493e-06,8.327431579524535721e-06,8.329880743271345089e-06,8.331722194623858435e-06,8.333142345509636506e-06,8.334144452212810528e-06,8.334870957096840449e-06,8.335347442045559774e-06
6.010000000000000142e+01,8.325922572730015681e-06,8.327427122367669909e-06,8.329876600252084096e-06,8.331717852874676034e-06,8.333137873170470833e-06,8.334139998997236454e-06,8.334866143877572853e-06,8.335342310178406322e-06
6.020000000000000284e+01,8.325917885090849957e-06,8.327422680171059355e-06,8.329872468432197863e-06,8.331713522768957603e-06,8.333133417942617527e-06,8.334135562088063054e-06,8.334861564651685484e-06,8.335337225370831327e-06
6.030000000000000426e+01,8.325913215492808384e-06,8.327418252795926179e-06,8.329868347908830906e-06,8.331709204598136687e-06,8.333128978896264805e-06,8.334131133103106492e-06,8.334857196021228098e-06,8.335332192327404854e-06
6.040000000000000568e+01,8.325908563824868658e-06,8.327413840159003655e-06,8.329864238654227648e-06,8.331704898584257890e-06,8.333124555157112034e-06,8.334126704784283746e-06,8.334853009925313749e-06,8.335327214920029704e-06
6.050000000000000000e+01,8.325903929962130690e-06,8.327409442079880542e-06,8.329860140751654818e-06,8.331700605018754757e-06,8.333120145934125311e-06,8.334122271205779420e-06,8.334848974417274903e-06,8.335322296201819192e-06
6.060000000000000142e+01,8.325899313821327752e-06,8.327405058461412324e-06,8.329856054187234626e-06,8.331696324054282954e-06,8.333115750464026306e-06,8.334117827649145660e-06,8.334845054774886464e-06,8.335317438462608308e-06
6.070000000000000284e+01,8.325894715277559754e-06,8.327400689178698912e-06,8.329851979071989376e-06,8.331692055843498146e-06,8.333111368108436778e-06,8.334113370839224544e-06,8.334841214568955436e-06,8.335312643006909106e-06
6.080000000000000426e+01,8.325890134261437758e-06,8.327396334134595790e-06,8.329847915392041280e-06,8.331687800511300424e-06,8.333106998284489642e-06,8.334108898833125778e-06,8.334837416718032799e-06,8.335307910292688582e-06
6.090000000000000568e+01,8.325885570648061673e-06,8.327391993190325081e-06,8.329843863216779276e-06,8.331683558127078726e-06,8.333102640409317807e-06,8.334104410992471124e-06,8.334833624654147677e-06,8.335303239848101953e-06
6.100000000000000000e+01,8.325881024284775833e-06,8.327387666262620058e-06,8.329839822573958941e-06,8.331679328787977568e-06,8.333098294094343217e-06,8.334099907886249881e-06,8.334829803141596827e-06,8.335298630507415041e-06
6.110000000000000142e+01,8.325876495088313511e-06,8.327383353198825056e-06,8.329835793532969213e-06,8.331675112535630312e-06,8.333093958923232236e-06,8.334095391263063313e-06,8.334825919428801022e-06,8.335294080175081888e-06
6.120000000000000284e+01,8.325871982947652405e-06,8.327379053901795558e-06,8.329831776107687880e-06,8.331670909370036959e-06,8.333089634479651231e-06,8.334090863829080043e-06,8.334821944011583383e-06,8.335289586200445022e-06
6.130000000000000426e+01,8.325867487737892425e-06,8.327374768218875900e-06,8.329827770325870517e-06,8.331666719305075297e-06,8.333085320569311172e-06,8.334086329150891537e-06,8.334817851382569920e-06,8.335285145155690856e-06
6.140000000000000568e+01,8.325863009348011268e-06,8.327370496136188294e-06,8.329823776256906065e-06,8.331662542354623113e-06,8.333081016984045242e-06,8.334081791544489803e-06,8.334813620516912103e-06,8.335280753335450044e-06
6.150000000000000000e+01,8.325858547666986631e-06,8.327366237473321497e-06,8.329819793942427886e-06,8.331658378518680408e-06,8.333076723460175472e-06,8.334077255783833849e-06,8.334809235469031741e-06,8.335276406298830487e-06
6.160000000000000142e+01,8.325854102583796212e-06,8.327361992133130997e-06,8.329815823424069343e-06,8.331654227686224878e-06,8.333072439928312924e-06,8.334072727045338524e-06,8.334804685566910010e-06,8.335272099493917786e-06
6.170000000000000284e+01,8.325849673973539922e-06,8.327357759990716701e-06,8.329811864743463801e-06,8.331650089968278827e-06,8.333068166194168569e-06,8.334068210644196562e-06,8.334799965606376482e-06,8.335267828105119570e-06
6.180000000000000426e+01,8.325845261711317669e-06,8.327353541032200823e-06,8.329807917886733470e-06,8.331645965267697740e-06,8.333063902216109042e-06,8.334063711895600690e-06,8.334795075753964610e-06,8.335263587067043289e-06
6.190000000000000568e+01,8.325840865713862726e-06,8.327349335077172121e-06,8.329803982867756140e-06,8.331641853556726041e-06,8.333059647938623193e-06,8.334059235920454611e-06,8.334790021477522792e-06,8.335259371466952061e-06
6.200000000000000000e+01,8.325836485800763853e-06,8.327345142028486080e-06,8.329800059728165174e-06,8.331637754890874881e-06,8.333055403347833234e-06,8.334054787617617421e-06,8.334784813074369580e-06,8.335255176308842273e-06
6.210000000000000142e+01,8.325832121930387686e-06,8.327340961844509337e-06,8.329796148551227297e-06,8.331633669228510897e-06,8.333051168360472438e-06,8.334050371330836704e-06,8.334779465435371293e-06,8.335250996777121557e-06
6.220000000000000284e+01,8.325827773936200771e-06,8.327336794358708438e-06,8.329792249323064723e-06,8.331629596569634089e-06,8.333046942962663017e-06,8.334045990862626319e-06,8.334773997364930409e-06,8.335246828333753299e-06
6.230000000000000426e+01,8.325823441707180805e-06,8.327332639501694445e-06,8.329788362043677452e-06,8.331625536942000032e-06,8.333042727154404972e-06,8.334041649377121885e-06,8.334768430900973968e-06,8.335242666579478765e-06
6.240000000000000568e+01,8.325819125160061063e-06,8.327328497204078417e-06,8.329784486726943271e-06,8.331621490345608727e-06,8.333038520949576089e-06,8.334037349219669544e-06,8.334762790745964267e-06,8.335238507600761793e-06
6.250000000000000000e+01,8.325814824114430301e-06,8.327324367354838053e-06,8.329780623331228817e-06,8.331617456835971325e-06,8.333034324389809733e-06,8.334033092055603831e-06,8.334757103420353808e-06,8.335234347733866400e-06
6.260000000000000142e+01,8.325810538459266219e-06,8.327320249856828838e-06,8.329776771995311968e-06,8.331613436440843401e-06,8.333030137419594752e-06,8.334028878606569712e-06,8.334751396402162449e-06,8.335230183773023604e-06
6.270000000000000284e+01,8.325806268125179876e-06,8.327316144612906257e-06,8.329772932594292634e-06,8.331609429187980531e-06,8.333025960038931146e-06,8.334024708900322764e-06,8.334745697557988109e-06,8.335226012970431420e-06
6.280000000000000426e+01,8.325802012931760032e-06,8.327312051581436947e-06,8.329769105197559753e-06,8.331605435188405018e-06,8.333021792261696703e-06,8.334020582034806779e-06,8.334740034116050467e-06,8.335221832966865918e-06
6.290000000000000568e+01,8.325797772809617747e-06,8.327307970609765242e-06,8.329765289763479963e-06,8.331601454386605710e-06,8.333017634101769211e-06,8.334016496441831734e-06,8.334734432111079450e-06,8.335217641916581321e-06
6.300000000000000000e+01,8.325793547606097356e-06,8.327303901670135566e-06,8.329761486333686626e-06,8.331597486907482697e-06,8.333013485517515306e-06,8.334012449817684853e-06,8.334728915676548056e-06,8.335213438320776547e-06
6.310000000000000142e+01,8.325789337210176555e-06,8.327299844623770042e-06,8.329757694880424168e-06,8.331593532778791555e-06,8.333009346508934989e-06,8.334008439206397334e-06,8.334723506323027387e-06,8.335209221138617508e-06
6.320000000000000284e+01,8.325785141483077467e-06,8.327295799415157518e-06,8.329753915348181437e-06,8.331589592056043436e-06,8.333005217048272684e-06,8.334004461110766648e-06,8.334718222618997530e-06,8.335204989745603754e-06
6.330000000000000426e+01,8.325780960355411153e-06,8.327291765988786842e-06,8.329750147723080644e-06,8.331585664794749491e-06,8.333001097177161753e-06,8.334000511645012210e-06,8.334713079677369407e-06,8.335200743905812892e-06
6.340000000000000568e+01,8.325776793674521947e-06,8.327287744233635713e-06,8.329746392074510730e-06,8.331581750994909719e-06,8.332996986826213259e-06,8.333996586479264224e-06,8.334708088822417871e-06,8.335196483702511649e-06
6.350000000000000000e+01,8.325772641273876395e-06,8.327283734066437404e-06,8.329742648263693816e-06,8.331577850670401908e-06,8.332992886037060565e-06,8.333992681130997227e-06,8.334703257520392761e-06,8.335192209593667023e-06
6.360000000000000142e+01,8.325768503125718922e-06,8.327279735445558551e-06,8.329738916346141053e-06,8.331573963946126149e-06,8.332988794837459245e-06,8.333988791020541242e-06,8.334698589157474302e-06,8.335187922245412828e-06
6.370000000000000284e+01,8.325764379049638286e-06,8.327275748232221275e-06,8.329735196266341291e-06,8.331570090697182351e-06,8.332984713130264787e-06,8.333984911568226295e-06,8.334694083234062134e-06,8.335183622629194211e-06
6.380000000000000426e+01,8.325760268906856609e-06,8.327271772412547790e-06,8.329731487982661164e-06,8.331566231006837242e-06,8.332980640970988340e-06,8.333981038249893558e-06,8.334689735323141946e-06,8.335179311882989772e-06
6.390000000000000568e+01,8.325756172600229377e-06,8.327267807875515793e-06,8.329727791453467312e-06,8.331562384777946306e-06,8.332976578387385480e-06,8.333977166777306600e-06,8.334685537528252475e-06,8.335174991352944929e-06
6.400000000000000000e+01,8.325752090018734286e-06,8.327263854537858556e-06,8.329724106651004156e-06,8.331558552024387332e-06,8.332972525351700632e-06,8.333973293209173683e-06,8.334681478663896748e-06,8.335170662454594037e-06
6.410000000000000853e+01,8.325748021023593459e-06,8.327259912316309354e-06,8.329720433561393911e-06,8.331554732662893592e-06,8.332968481961078311e-06,8.333969413937269977e-06,8.334677544796775805e-06,8.335166326853271634e-06
6.420000000000000284e+01,8.325743965531540169e-06,8.327255981183112610e-06,8.329716772087492060e-06,8.331550926651831723e-06,8.332964448215518516e-06,8.333965525825215437e-06,8.334673719495588884e-06,8.335161986158801106e-06
6.429999999999999716e+01,8.325739923376040963e-06,8.327252061041123810e-06,8.329713122270931969e-06,8.331547133921812787e-06,8.332960424198287974e-06,8.333961626250108168e-06,8.334669984677578469e-06,8.335157641994883626e-06
6.440000000000000568e+01,8.325735894446073537e-06,8.327248151834831802e-06,8.329709484000691333e-06,8.331543354347936692e-06,8.332956409923264474e-06,8.333957713047013272e-06,8.334666320830574904e-06,8.335153296151753821e-06
6.450000000000000000e+01,8.325731878658371166e-06,8.327244253480969860e-06,8.329705857249014578e-06,8.331539587791425561e-06,8.332952405515348104e-06,8.333953784800396392e-06,8.334662707956685956e-06,8.335148950308624016e-06
6.460000000000000853e+01,8.325727875846400394e-06,8.327240365937904620e-06,8.329702241932634976e-06,8.331535834169012666e-06,8.332948411016172230e-06,8.333949840594323533e-06,8.334659125766585852e-06,8.335144606130828748e-06
6.470000000000000284e+01,8.325723885913016709e-06,8.327236489094613781e-06,8.329698638023796953e-06,8.331532093341920131e-06,8.332944426564514728e-06,8.333945879970827697e-06,8.334655554484426965e-06,8.335140265283702554e-06
6.479999999999999716e+01,8.325719908761075594e-06,8.327232622895586189e-06,8.329695045480867144e-06,8.331528365115858925e-06,8.332940452243642326e-06,8.333941903235220217e-06,8.334651975264173451e-06,8.335135929321557668e-06
6.490000000000000568e+01,8.325715944237921384e-06,8.327228767299188483e-06,8.329691464206701035e-06,8.331524649393684534e-06,8.332936488150699539e-06,8.333937911095268269e-06,8.334648370675323825e-06,8.335131599840339689e-06
6.500000000000000000e+01,8.325711992218653990e-06,8.327224922208276148e-06,8.329687894201298626e-06,8.331520945981107928e-06,8.332932534424464244e-06,8.333933904772217183e-06,8.334644725244144681e-06,8.335127278227827397e-06
6.510000000000000853e+01,8.325708052620006683e-06,8.327221087595093607e-06,8.329684335339759826e-06,8.331517254683840079e-06,8.332928591217592107e-06,8.333929885945279281e-06,8.334641025578570783e-06,8.335122965871799572e-06
6.520000000000000284e+01,8.325704125303201586e-06,8.327217263348618559e-06,8.329680787594329061e-06,8.331513575376980896e-06,8.332924658654983219e-06,8.333925856668367160e-06,8.334637260909438794e-06,8.335118664090646057e-06
6.529999999999999716e+01,8.325700210115583033e-06,8.327213449441095428e-06,8.329677250881739603e-06,8.331509907880119137e-06,8.332920736875415457e-06,8.333921819272949172e-06,8.334633423048853906e-06,8.335114373966834300e-06
6.540000000000000568e+01,8.325696306973884298e-06,8.327209645803135274e-06,8.329673725132602513e-06,8.331506251957332410e-06,8.332916825989911125e-06,8.333917776340293848e-06,8.334629506667745602e-06,8.335110096679976266e-06
6.550000000000000000e+01,8.325692415794838652e-06,8.327205852365349159e-06,8.329670210291406640e-06,8.331502607469842836e-06,8.332912926234392614e-06,8.333913730618203175e-06,8.334625509365256590e-06,8.335105833159883737e-06
6.560000000000000853e+01,8.325688536384157068e-06,8.327202069058348144e-06,8.329666706302640833e-06,8.331498974251116962e-06,8.332909037664371077e-06,8.333909684951623653e-06,8.334621431418942628e-06,8.335101584280857345e-06
6.570000000000000284e+01,8.325684668686328394e-06,8.327198295826621077e-06,8.329663213055282789e-06,8.331495352134621335e-06,8.332905160474135542e-06,8.333905642241012934e-06,8.334617275895794819e-06,8.335097350903319935e-06
6.579999999999999716e+01,8.325680812562574751e-06,8.327194532614656808e-06,8.329659730535454720e-06,8.331491740939944712e-06,8.332901294746952736e-06,8.333901605248050792e-06,8.334613048388561651e-06,8.335093133679527533e-06
6.590000000000000568e+01,8.325676967887996049e-06,8.327190779422455336e-06,8.329656258590500961e-06,8.331488140514431429e-06,8.332897440677111689e-06,8.333897576595639123e-06,8.334608756627170933e-06,8.335088933150713864e-06
6.600000000000000000e+01,8.325673134579325563e-06,8.327187036125116570e-06,8.329652797192665936e-06,8.331484550719303606e-06,8.332893598389512491e-06,8.333893558976068761e-06,8.334604410339951919e-06,8.335084749871990439e-06
6.610000000000000853e+01,8.325669312470029837e-06,8.327183302639373785e-06,8.329649346272560706e-06,8.331480971374150002e-06,8.332889767967421868e-06,8.333889554526519028e-06,8.334600020878935034e-06,8.335080584204179743e-06
6.620000000000000284e+01,8.325665501476842145e-06,8.327179578923593617e-06,8.329645905691407393e-06,8.331477402423459466e-06,8.332885949577373275e-06,8.333885565370291459e-06,8.334595600748007094e-06,8.335076436424837532e-06
6.629999999999999716e+01,8.325661701488740185e-06,8.327175864991653853e-06,8.329642475476961572e-06,8.331473843714576333e-06,8.332882143261000074e-06,8.333881593228231743e-06,8.334591163311477757e-06,8.335072306783763985e-06
6.640000000000000568e+01,8.325657912394701654e-06,8.327172160760287767e-06,8.329639055448812002e-06,8.331470295094844936e-06,8.332878349115446781e-06,8.333877639501996448e-06,8.334586722294479166e-06,8.335068195336470254e-06
6.650000000000000000e+01,8.325654134055948674e-06,8.327168466090717480e-06,8.329635645579203107e-06,8.331466756508754123e-06,8.332874567237857910e-06,8.333873705260175235e-06,8.334582291449899039e-06,8.335064102124589702e-06
6.660000000000000853e+01,8.325650366375336731e-06,8.327164780955187418e-06,8.329632245798745949e-06,8.331463227845281594e-06,8.332870797753133552e-06,8.333869791224413071e-06,8.334577884072658094e-06,8.335060027009344452e-06
6.670000000000000284e+01,8.325646609227965733e-06,8.327161105395330942e-06,8.329628855996418224e-06,8.331459708979527257e-06,8.332867040675151493e-06,8.333865897783288013e-06,8.334573512749909874e-06,8.335055969949101140e-06
6.679999999999999716e+01,8.325642862530568955e-06,8.327157439244614601e-06,8.329625476088953206e-06,8.331456199911491112e-06,8.332863296017789523e-06,8.333862025020066788e-06,8.334569188903073744e-06,8.335051930596915071e-06
6.690000000000000568e+01,8.325639126144368518e-06,8.327153782516916181e-06,8.329622106020839745e-06,8.331452700516273069e-06,8.332859563864314367e-06,8.333858172615560278e-06,8.334564922565790290e-06,8.335047908689108276e-06
6.700000000000000000e+01,8.325635399958342120e-06,8.327150135142846743e-06,8.329618745653299960e-06,8.331449210835506491e-06,8.332855844173092663e-06,8.333854340084045909e-06,8.334560722231265650e-06,8.335043903850980485e-06
6.710000000000000853e+01,8.325631683875345246e-06,8.327146497039139561e-06,8.329615394986333854e-06,8.331445730688780138e-06,8.332852136999635562e-06,8.333850526648367563e-06,8.334556594449815670e-06,8.335039915582931336e-06
6.720000000000000284e+01,8.325627977770477806e-06,8.327142868219672422e-06,8.329612053881163547e-06,8.331442260103849584e-06,8.332848442357820851e-06,8.333846731226057791e-06,8.334552543898254839e-06,8.335035943426993832e-06
6.729999999999999716e+01,8.325624281546595284e-06,8.327139248559545237e-06,8.329608722240644525e-06,8.331438798997448103e-06,8.332844760233770742e-06,8.333842952665260206e-06,8.334548573185607268e-06,8.335031986786423097e-06
6.740000000000000568e+01,8.325620595092675380e-06,8.327135637989369066e-06,8.329605400023143424e-06,8.331435347369575695e-06,8.332841090571974085e-06,8.333839189675340542e-06,8.334544682936373405e-06,8.335028045050596468e-06
6.750000000000000000e+01,8.325616918311573578e-06,8.327132036564655060e-06,8.329602087117637943e-06,8.331431905123087844e-06,8.332837433386308668e-06,8.333835440813008866e-06,8.334540871735018897e-06,8.335024117636646857e-06
6.760000000000000853e+01,8.325613251022878636e-06,8.327128444160503129e-06,8.329598783454739142e-06,8.331428472299617916e-06,8.332833788565752187e-06,8.333831704690486397e-06,8.334537136375774757e-06,8.335020203850684872e-06
6.770000000000000284e+01,8.325609593184957191e-06,8.327124860749157698e-06,8.329595488937302505e-06,8.331425048829776969e-06,8.332830156124182430e-06,8.333827979767338689e-06,8.334533471834881801e-06,8.335016303012698913e-06
6.779999999999999716e+01,8.325605944686786941e-06,8.327121286275107614e-06,8.329592203523694671e-06,8.331421634630298279e-06,8.332826536047721611e-06,8.333824264711298113e-06,8.334529871548146396e-06,8.335012414498188527e-06
6.790000000000000568e+01,8.325602305403467795e-06,8.327117720655086153e-06,8.329588927075137761e-06,8.331418229756692995e-06,8.332822928183714062e-06,8.333820558134585887e-06,8.334526327660740641e-06,8.335008537585508748e-06
6.800000000000000000e+01,8.325598675251733027e-06,8.327114163861337737e-06,8.329585659549998411e-06,8.331414834111816603e-06,8.332819332573793147e-06,8.333816858829834473e-06,8.334522831374147067e-06,8.335004671650159125e-06
6.810000000000000853e+01,8.325595054106682547e-06,8.327110615866106791e-06,8.329582400851132107e-06,8.331411447681791316e-06,8.332815749079180989e-06,8.333813165742331996e-06,8.334519372987791996e-06,8.335000816012128055e-06
6.820000000000000284e+01,8.325591441857294051e-06,8.327107076600004376e-06,8.329579150923027697e-06,8.331408070466617133e-06,8.332812177644366436e-06,8.333809477886755523e-06,8.334515942343134753e-06,8.334996970130181815e-06
6.829999999999999716e+01,8.325587838406423025e-06,8.327103546021397129e-06,8.329575909613029516e-06,8.331404702369149540e-06,8.332808618199960549e-06,8.333805794541460088e-06,8.334512529240001300e-06,8.334993133421453315e-06
6.840000000000000568e+01,8.325584243656924954e-06,8.327100024074773899e-06,8.329572676879504201e-06,8.331401343389388536e-06,8.332805070662696600e-06,8.333802115123578602e-06,8.334509123353317506e-06,8.334989305344708832e-06
6.850000000000000000e+01,8.325580657497777537e-06,8.327096510704623533e-06,8.329569452666940599e-06,8.331397993471822971e-06,8.332801535004819016e-06,8.333798439313921946e-06,8.334505714968631906e-06,8.334985485497492519e-06
6.860000000000000853e+01,8.325577079817958470e-06,8.327093005869312670e-06,8.329566236864316409e-06,8.331394652533186118e-06,8.332798011101427704e-06,8.333794766959834455e-06,8.334502294940482336e-06,8.334981673463470742e-06
6.870000000000000284e+01,8.325573510520323239e-06,8.327089509554963520e-06,8.329563029402242691e-06,8.331391320587355764e-06,8.332794498910889303e-06,8.333791098075193915e-06,8.334498854983829474e-06,8.334977868937332168e-06
6.879999999999999716e+01,8.325569949507727330e-06,8.327086021678309358e-06,8.329559830225208295e-06,8.331387997537187395e-06,8.332790998377692659e-06,8.333787432909800508e-06,8.334495387923857024e-06,8.334974071599887679e-06
6.890000000000000568e+01,8.325566396696904015e-06,8.327082542197716819e-06,8.329556639194435341e-06,8.331384683341047648e-06,8.332787509349182109e-06,8.333783771893865655e-06,8.334491887793116227e-06,8.334970281326237185e-06
6.900000000000000000e+01,8.325562851962953204e-06,8.327079071043796965e-06,8.329553456296046043e-06,8.331381377971180946e-06,8.332784031811479863e-06,8.333780115568623081e-06,8.334488350122959410e-06,8.334966497977602806e-06
6.910000000000000853e+01,8.325559315180974806e-06,8.327075608230427584e-06,8.329550281405140311e-06,8.331378081330442775e-06,8.332780565653563620e-06,8.333776464614084389e-06,8.334484771721495378e-06,8.334962721567862332e-06
6.920000000000000284e+01,8.325555786337091035e-06,8.327072153660464160e-06,8.329547114452329204e-06,8.331374793404955348e-06,8.332777110833800016e-06,8.333772819876794635e-06,8.334481150978900743e-06,8.334958952055382397e-06
6.929999999999999716e+01,8.325552265237012861e-06,8.327068707320028906e-06,8.329543955382101572e-06,8.331371514111451937e-06,8.332773667268922324e-06,8.333769182189421088e-06,8.334477487756397629e-06,8.334955189467918579e-06
6.940000000000000568e+01,8.325548751825229132e-06,8.327065269125855096e-06,8.329540804138946264e-06,8.331368243422176967e-06,8.332770234889541605e-06,8.333765552634431195e-06,8.334473783358498089e-06,8.334951434096904421e-06
6.950000000000000000e+01,8.325545246018473122e-06,8.327061839050187153e-06,8.329537660611840977e-06,8.331364981281619286e-06,8.332766813640146708e-06,8.333761932086125590e-06,8.334470040408104019e-06,8.334947686108873377e-06
6.960000000000000853e+01,8.325541747664089165e-06,8.327058417065269502e-06,8.329534524717518984e-06,8.331361727606512169e-06,8.332763403423593118e-06,8.333758321626971721e-06,8.334466262804873793e-06,8.334943945753625627e-06
6.970000000000000284e+01,8.325538256720443897e-06,8.327055003087835416e-06,8.329531396442102498e-06,8.331358482396855614e-06,8.332760004198247472e-06,8.333754722200659160e-06,8.334462455530933234e-06,8.334940213364228079e-06
6.979999999999999716e+01,8.325534773090392804e-06,8.327051597104007108e-06,8.329528275619058064e-06,8.331355245569382895e-06,8.332756615853087467e-06,8.333751134806388627e-06,8.334458624387197645e-06,8.334936489259869852e-06
6.990000000000000568e+01,8.325531296621280219e-06,8.327048199016640062e-06,8.329525162248385683e-06,8.331352017068582860e-06,8.332753238374235316e-06,8.333747560249071817e-06,8.334454776021127387e-06,8.334932773856884580e-06
7.000000000000000000e+01,8.325527827313106144e-06,8.327044808853489855e-06,8.329522056246818629e-06,8.331348796866699935e-06,8.332749871664546504e-06,8.333743999416887149e-06,8.334450917565905392e-06,8.334929067543850323e-06
7.010000000000000853e+01,8.325524364999337124e-06,8.327041426559045334e-06,8.329518957517212385e-06,8.331345584880467392e-06,8.332746515654632091e-06,8.333740452975968438e-06,8.334447056279614685e-06,8.334925370737100714e-06
7.020000000000000284e+01,8.325520909596706431e-06,8.327038052063917561e-06,8.329515866031811377e-06,8.331342381123763019e-06,8.332743170275103139e-06,8.333736921523060559e-06,8.334443199808916347e-06,8.334921683936236114e-06
7.029999999999999716e+01,8.325517461049702916e-06,8.327034685368106537e-06,8.329512781693471091e-06,8.331339185541075665e-06,8.332739835414937346e-06,8.333733405557763874e-06,8.334439355356382251e-06,8.334918007474323431e-06
7.040000000000000568e+01,8.325514019233426488e-06,8.327031326332834382e-06,8.329509704418924798e-06,8.331335998063016390e-06,8.332736511046379135e-06,8.333729905371511926e-06,8.334435530027439754e-06,8.334914341878718602e-06
7.050000000000000000e+01,8.325510584050732632e-06,8.327027974971978885e-06,8.329506634166539136e-06,8.331332818675707408e-06,8.332733197113917356e-06,8.333726421200227108e-06,8.334431730289137974e-06,8.334910687496366322e-06
7.060000000000000853e+01,8.325507155432232409e-06,8.327024631243906683e-06,8.329503570880802954e-06,8.331329647379148717e-06,8.332729893520407494e-06,8.333722953168809511e-06,8.334427961970147791e-06,8.334907044785233587e-06
7.070000000000000284e+01,8.325503733294659092e-06,8.327021295162495562e-06,8.329500514464571737e-06,8.331326484103951380e-06,8.332726600168705033e-06,8.333719501221747983e-06,8.334424230163617331e-06,8.334903414161654034e-06
7.079999999999999716e+01,8.325500317526990379e-06,8.327017966602845433e-06,8.329497464848456545e-06,8.331323328836237607e-06,8.332723317017176612e-06,8.333716065164753495e-06,8.334420538852471694e-06,8.334899795917061205e-06
7.090000000000000568e+01,8.325496908032081755e-06,8.327014645509445145e-06,8.329494421976946228e-06,8.331320181534374036e-06,8.332720043968677714e-06,8.333712644761903654e-06,8.334416891228602076e-06,8.334896190398399796e-06
7.100000000000000000e+01,8.325493504726666494e-06,8.327011331910050274e-06,8.329491385808407422e-06,8.331317042212238455e-06,8.332716780981574978e-06,8.333709239707887129e-06,8.334413289276532133e-06,8.334892597897103350e-06
7.110000000000000853e+01,8.325490107555233443e-06,8.327008025707516303e-06,8.329488356259573401e-06,8.331313910828197500e-06,8.332713527930968311e-06,8.333705849475347982e-06,8.334409733926073649e-06,8.334889018662972049e-06
7.120000000000000284e+01,8.325486716392882514e-06,8.327004726887965447e-06,8.329485333261055224e-06,8.331310787312862232e-06,8.332710284733590989e-06,8.333702473564685853e-06,8.334406225177226624e-06,8.334885452931928285e-06
7.129999999999999716e+01,8.325483331170224766e-06,8.327001435382008765e-06,8.329482316771219530e-06,8.331307671735621589e-06,8.332707051306176282e-06,8.333699111434667017e-06,8.334402761864256881e-06,8.334881900898261087e-06
7.140000000000000568e+01,8.325479951817871260e-06,8.326998151161890682e-06,8.329479306748432954e-06,8.331304564027086634e-06,8.332703827620968617e-06,8.333695762446913236e-06,8.334399341863862887e-06,8.334878362728503909e-06
7.150000000000000000e+01,8.325476578238677483e-06,8.326994874241488986e-06,8.329476303067795406e-06,8.331301464131746215e-06,8.332700613566945691e-06,8.333692426004679632e-06,8.334395962303342564e-06,8.334874838505923478e-06
7.160000000000000853e+01,8.325473210349376707e-06,8.326991604523659163e-06,8.329473305715429099e-06,8.331298372091233695e-06,8.332697409046962989e-06,8.333689101483465755e-06,8.334392619435693206e-06,8.334871328313786520e-06
7.170000000000000284e+01,8.325469848080579993e-06,8.326988341939012273e-06,8.329470314608067305e-06,8.331295287794526772e-06,8.332694214005509359e-06,8.333685788231015579e-06,8.334389308958800591e-06,8.334867832235359764e-06
7.179999999999999716e+01,8.325466491349020615e-06,8.326985086501426103e-06,8.329467329662443298e-06,8.331292211297136596e-06,8.332691028345440287e-06,8.333682485706095378e-06,8.334386026084827925e-06,8.334864350284520995e-06
7.190000000000000568e+01,8.325463140015920693e-06,8.326981838155389504e-06,8.329464350906312653e-06,8.331289142571307593e-06,8.332687852011244622e-06,8.333679193298082488e-06,8.334382765706749296e-06,8.334860882475148003e-06
7.200000000000000000e+01,8.325459794095158017e-06,8.326978596845391323e-06,8.329461378228653068e-06,8.331286081547650824e-06,8.332684684891900062e-06,8.333675910549009913e-06,8.334379522495494186e-06,8.334857428723974060e-06
7.210000000000000853e+01,8.325456453434076920e-06,8.326975362543675985e-06,8.329458411518442240e-06,8.331283028198410712e-06,8.332681526918017667e-06,8.333672636987032867e-06,8.334376291135869863e-06,8.334853989044876954e-06
7.220000000000000284e+01,8.325453117977166251e-06,8.326972135208610126e-06,8.329455450817313533e-06,8.331279982509709470e-06,8.332678378034086286e-06,8.333669372251328866e-06,8.334373066465339264e-06,8.334850563312956595e-06
7.229999999999999716e+01,8.325449787613403707e-06,8.326968914812438172e-06,8.329452496014244645e-06,8.331276944439913734e-06,8.332675238129083617e-06,8.333666116022708792e-06,8.334369843515654352e-06,8.334847151472701832e-06
7.240000000000000568e+01,8.325446462342789289e-06,8.326965701285771182e-06,8.329449547025968847e-06,8.331273913947390142e-06,8.332672107175254084e-06,8.333662868009739100e-06,8.334366617776534092e-06,8.334843753399212574e-06
7.250000000000000000e+01,8.325443142026545118e-06,8.326962494586975794e-06,8.329446603866363930e-06,8.331270890990505329e-06,8.332668985006064233e-06,8.333659628129153063e-06,8.334363385209542230e-06,8.334840368939833155e-06
7.260000000000000853e+01,8.325439826581404468e-06,8.326959294716052007e-06,8.329443666438285376e-06,8.331267875555381508e-06,8.332665871663147428e-06,8.333656396214417228e-06,8.334360142442376329e-06,8.334836998108441364e-06
7.270000000000000284e+01,8.325436515965733975e-06,8.326956101561977519e-06,8.329440734713977612e-06,8.331264867600385315e-06,8.332662767049359154e-06,8.333653172293287170e-06,8.334356886699478828e-06,8.334833640682992595e-06
7.279999999999999716e+01,8.325433210096266912e-06,8.326952915194141269e-06,8.329437808610173910e-06,8.331261867028372237e-06,8.332659671067554896e-06,8.333649956407396253e-06,8.334353615982448282e-06,8.334830296524708970e-06
7.290000000000000568e+01,8.325429908861980977e-06,8.326949735501520955e-06,8.329434888099118695e-06,8.331258873825464484e-06,8.332656583648345716e-06,8.333646748653888991e-06,8.334350329083917153e-06,8.334826965508690400e-06
7.300000000000000000e+01,8.325426612235120594e-06,8.326946562456361001e-06,8.329431973111423027e-06,8.331255887963906481e-06,8.332653504777853826e-06,8.333643549157665475e-06,8.334347025490407290e-06,8.334823647496159005e-06
7.310000000000000853e+01,8.325423320104663460e-06,8.326943396017028043e-06,8.329429063619331330e-06,8.331252909374309290e-06,8.332650434358934710e-06,8.333640358182403673e-06,8.334343705507230027e-06,8.334820342334459120e-06
7.320000000000000284e+01,8.325420032442854001e-06,8.326940236141888718e-06,8.329426159539576879e-06,8.331249937987283971e-06,8.332647372349955006e-06,8.333637175894637039e-06,8.334340370147463872e-06,8.334817049870935080e-06
7.329999999999999716e+01,8.325416749180303277e-06,8.326937082803187451e-06,8.329423260844404098e-06,8.331246973775074949e-06,8.332644318667647987e-06,8.333634002544165753e-06,8.334337021062565576e-06,8.334813769994564581e-06
7.340000000000000568e+01,8.325413470205988986e-06,8.326933935959290878e-06,8.329420367436668471e-06,8.331244016682171072e-06,8.332641273284258077e-06,8.333630838408545571e-06,8.334333660542370126e-06,8.334810502497180806e-06
7.350000000000000000e+01,8.325410195464399976e-06,8.326930795554687847e-06,8.329417479358003362e-06,8.331241066694694553e-06,8.332638236158151912e-06,8.333627683820843401e-06,8.334330291348557296e-06,8.334807247281639242e-06
7.360000000000000853e+01,8.325406924886147308e-06,8.326927661561622784e-06,8.329414596455753106e-06,8.331238123701623088e-06,8.332635207178307191e-06,8.333624538961470485e-06,8.334326916686896070e-06,8.334804004125895283e-06
7.370000000000000284e+01,8.325403658387964256e-06,8.326924533980095688e-06,8.329411718785428853e-06,8.331235187661323316e-06,8.332632186358601700e-06,8.333621404149615941e-06,8.334323540096222338e-06,8.334800772891171050e-06
7.379999999999999716e+01,8.325400395914339668e-06,8.326921412754595409e-06,8.329408846222130514e-06,8.331232258546039660e-06,8.332629173615768714e-06,8.333618279565691012e-06,8.334320165268027658e-06,8.334797553438688666e-06
7.390000000000000568e+01,8.325397137395884606e-06,8.326918297815733006e-06,8.329405978779735875e-06,8.331229336244749817e-06,8.332626168894297081e-06,8.333615165459495877e-06,8.334316796060337040e-06,8.334794345546403527e-06
7.400000000000000000e+01,8.325393882790965705e-06,8.326915189135752904e-06,8.329403116333344848e-06,8.331226420785209363e-06,8.332623172166431225e-06,8.333612061969808416e-06,8.334313436275664344e-06,8.334791149061659965e-06
7.410000000000000853e+01,8.325390632016316239e-06,8.326912086659143952e-06,8.329400258896835219e-06,8.331223512084151572e-06,8.332620183418293358e-06,8.333608969235406505e-06,8.334310089508356612e-06,8.334787963804046740e-06
7.420000000000000284e+01,8.325387384974791694e-06,8.326908990399783939e-06,8.329397406386940261e-06,8.331220610072187505e-06,8.332617202566616754e-06,8.333605887284045721e-06,8.334306759283371946e-06,8.334784789551519246e-06
7.429999999999999716e+01,8.325384141638636493e-06,8.326905900302161712e-06,8.329394558789782188e-06,8.331217714693806009e-06,8.332614229597523625e-06,8.333602816198992791e-06,8.334303448764845967e-06,8.334781626137544031e-06
7.440000000000000568e+01,8.325380901952339485e-06,8.326902816324643908e-06,8.329391716022094272e-06,8.331214825962884873e-06,8.332611264427747244e-06,8.333599755952492139e-06,8.334300160617313935e-06,8.334778473367832063e-06
7.450000000000000000e+01,8.325377665804878369e-06,8.326899738439474952e-06,8.329388878083876513e-06,8.331211943768401795e-06,8.332608307015654248e-06,8.333596706530665976e-06,8.334296897227755352e-06,8.334775331034216528e-06
7.460000000000000853e+01,8.325374433154619780e-06,8.326896666549510329e-06,8.329386044933495548e-06,8.331209068096478987e-06,8.332605357361244636e-06,8.333593667711469699e-06,8.334293660400282633e-06,8.334772198928530607e-06
7.470000000000000284e+01,8.325371203946052567e-06,8.326893600682505614e-06,8.329383216473806861e-06,8.331206198891605297e-06,8.332602415395129469e-06,8.333590639439392156e-06,8.334290451397774468e-06,8.334769076759340756e-06
7.479999999999999716e+01,8.325367978109787792e-06,8.326890540810705232e-06,8.329380392704810454e-06,8.331203336056636211e-06,8.332599481103430961e-06,8.333587621492388742e-06,8.334287270900242461e-06,8.334765964401746885e-06
7.490000000000000568e+01,8.325364755631947666e-06,8.326887486850842457e-06,8.329377573584872962e-06,8.331200479633205092e-06,8.332596554389004595e-06,8.333584613662292639e-06,8.334284119115853429e-06,8.334762861605948814e-06
7.500000000000000000e+01,8.325361536373754312e-06,8.326884438802917288e-06,8.329374759002972084e-06,8.331197629496411849e-06,8.332593635279605948e-06,8.333581615643792517e-06,8.334280995725418251e-06,8.334759768108268574e-06
7.510000000000000853e+01,8.325358320307452153e-06,8.326881396611418573e-06,8.329371948972985606e-06,8.331194785646256484e-06,8.332590723719723869e-06,8.333578627173210407e-06,8.334277899785247357e-06,8.334756683742172712e-06
7.520000000000000284e+01,8.325355107405285615e-06,8.326878360262468526e-06,8.329369143467157954e-06,8.331191948082738996e-06,8.332587819667724993e-06,8.333575647986868340e-06,8.334274829963073117e-06,8.334753608271738834e-06
7.529999999999999716e+01,8.325351897542354607e-06,8.326875329728311570e-06,8.329366342416100188e-06,8.331189116708714870e-06,8.332584923012587019e-06,8.333572677751699409e-06,8.334271784551927631e-06,8.334750541433288973e-06
7.540000000000000568e+01,8.325348690760292492e-06,8.326872304939558767e-06,8.329363545792056733e-06,8.331186291496428531e-06,8.332582033795943310e-06,8.333569716134636707e-06,8.334268761359120425e-06,8.334747483046411887e-06
7.550000000000000000e+01,8.325345486892565816e-06,8.326869285868454540e-06,8.329360753567272013e-06,8.331183472376491039e-06,8.332579151948404927e-06,8.333566762774857750e-06,8.334265758067060936e-06,8.334744432944574122e-06
7.560000000000000853e+01,8.325342285939174580e-06,8.326866272487243315e-06,8.329357965644601514e-06,8.331180659376657971e-06,8.332576277483849658e-06,8.333563817450317934e-06,8.334262772066725056e-06,8.334741390891853285e-06
7.570000000000000284e+01,8.325339087844607633e-06,8.326863264768169515e-06,8.329355182065678598e-06,8.331177852399784811e-06,8.332573410291255200e-06,8.333560879800194776e-06,8.334259800624188586e-06,8.334738356707838136e-06
7.579999999999999716e+01,8.325335892539476035e-06,8.326860262655721989e-06,8.329352402705603176e-06,8.331175051404238197e-06,8.332570550356743766e-06,8.333557949616321459e-06,8.334256841005527328e-06,8.334735330198239645e-06
7.590000000000000568e+01,8.325332699968268635e-06,8.326857266136022950e-06,8.329349627592130823e-06,8.331172256390018127e-06,8.332567697694193143e-06,8.333555026579508862e-06,8.334253890476817084e-06,8.334732311252035508e-06
7.600000000000000000e+01,8.325329510103229858e-06,8.326854275167439035e-06,8.329346856641994812e-06,8.331169467301613452e-06,8.332564852178703241e-06,8.333552110453834594e-06,8.334250946359644807e-06,8.334729299688814486e-06
7.610000000000000853e+01,8.325326322833337400e-06,8.326851289722214666e-06,8.329344089855195143e-06,8.331166684055757443e-06,8.332562013782518484e-06,8.333549201017254049e-06,8.334248006294786570e-06,8.334726295383676486e-06
7.620000000000000284e+01,8.325323138186346839e-06,8.326848309730960906e-06,8.329341327162342878e-06,8.331163906680205677e-06,8.332559182533394448e-06,8.333546298144867137e-06,8.334245068020162961e-06,8.334723298267232572e-06
7.629999999999999716e+01,8.325319956051235870e-06,8.326845335193677755e-06,8.329338568535682441e-06,8.331161135119447003e-06,8.332556358361942195e-06,8.333543401684018193e-06,8.334242129606761473e-06,8.334720308214582651e-06
7.640000000000000568e+01,8.325316776372493344e-06,8.326842366054854061e-06,8.329335813961336044e-06,8.331158369276336906e-06,8.332553541171017208e-06,8.333540511468173762e-06,8.334239189528025449e-06,8.334717325142459998e-06
7.650000000000000000e+01,8.325313599163997047e-06,8.326839402314489824e-06,8.329333063369914747e-06,8.331155609206386536e-06,8.332550731030008428e-06,8.333537627497333844e-06,8.334236246507198409e-06,8.334714348981475673e-06
7.660000000000000853e+01,8.325310424300846890e-06,8.326836443930951681e-06,8.329330316733662976e-06,8.331152854798573593e-06,8.332547927800137977e-06,8.333534749660476137e-06,8.334233299739368661e-06,8.334711379703874101e-06
7.670000000000000284e+01,8.325307251769165084e-06,8.326833490848728481e-06,8.329327574010947366e-06,8.331150106011264711e-06,8.332545131523039217e-06,8.333531877929845066e-06,8.334230348822080359e-06,8.334708417295777494e-06
7.680000000000001137e+01,8.325304081527318267e-06,8.326830543040064647e-06,8.329324835174012343e-06,8.331147362802826528e-06,8.332542342115445422e-06,8.333529012402585145e-06,8.334227393644311199e-06,8.334705461729430276e-06
7.690000000000000568e+01,8.325300913478161924e-06,8.326827600463326817e-06,8.329322100195102330e-06,8.331144625187136832e-06,8.332539559563478804e-06,8.333526153064818587e-06,8.334224434594639241e-06,8.334702513046465810e-06
7.700000000000000000e+01,8.325297747635573842e-06,8.326824663063003840e-06,8.329319369004828388e-06,8.331141893053173320e-06,8.332536783825505999e-06,8.333523299972056542e-06,8.334221472311442724e-06,8.334699571205250734e-06
7.710000000000000853e+01,8.325294583902409506e-06,8.326821730866851290e-06,8.329316641630946094e-06,8.331139166387058204e-06,8.332534014859893645e-06,8.333520453165932373e-06,8.334218507793922370e-06,8.334696636289051774e-06
7.720000000000000284e+01,8.325291422264791130e-06,8.326818803791602441e-06,8.329313917976310933e-06,8.331136445161035908e-06,8.332531252625008378e-06,8.333517612757468385e-06,8.334215542374345809e-06,8.334693708325624506e-06
7.730000000000001137e+01,8.325288262653329774e-06,8.326815881837257294e-06,8.329311198013167328e-06,8.331133729333473070e-06,8.332528497106972409e-06,8.333514778885442453e-06,8.334212577537636335e-06,8.334690787453746808e-06
7.740000000000000568e+01,8.325285105026392074e-06,8.326812964989938060e-06,8.329308481755393068e-06,8.331131018862736326e-06,8.332525748278030164e-06,8.333511951633121306e-06,8.334209615046273001e-06,8.334687873659540891e-06
7.750000000000000000e+01,8.325281949342344667e-06,8.326810053180255800e-06,8.329305769119721425e-06,8.331128313707192312e-06,8.332523006068792704e-06,8.333509131097649458e-06,8.334206656690490433e-06,8.334684967067906847e-06
7.760000000000000853e+01,8.325278795559554190e-06,8.326807146366577150e-06,8.329303060106152401e-06,8.331125613797452090e-06,8.332520270451504452e-06,8.333506317376171424e-06,8.334203704399301138e-06,8.334682067734355826e-06
7.770000000000000284e+01,8.325275643636387279e-06,8.326804244521146536e-06,8.329300354659174843e-06,8.331122919133515659e-06,8.332517541384532045e-06,8.333503510579709506e-06,8.334200760101717620e-06,8.334679175797665707e-06
7.780000000000001137e+01,8.325272493517332784e-06,8.326801347643963958e-06,8.329297652792666540e-06,8.331120229645994080e-06,8.332514818895631059e-06,8.333500710805408218e-06,8.334197825657363445e-06,8.334676291313347640e-06
7.790000000000000568e+01,8.325269345174635127e-06,8.326798455665640475e-06,8.329294954409482976e-06,8.331117545307131778e-06,8.332512102887656980e-06,8.333497918136534288e-06,8.334194902870351029e-06,8.334673414350790566e-06
7.800000000000000000e+01,8.325266198525027583e-06,8.326795568586176088e-06,8.329292259509624152e-06,8.331114866130806540e-06,8.332509393346732018e-06,8.333495132628598867e-06,8.334191993364381545e-06,8.334670545118161300e-06
7.810000000000000853e+01,8.325263053554632364e-06,8.326792686350059647e-06,8.329289568037578917e-06,8.331112191978240489e-06,8.332506690231222812e-06,8.333492354420379833e-06,8.334189098568867138e-06,8.334667683601582056e-06
7.820000000000000284e+01,8.325259910249571682e-06,8.326789808929535575e-06,8.329286880007225058e-06,8.331109522918822563e-06,8.332503993541129361e-06,8.333489583456366034e-06,8.334186219829953224e-06,8.334664829939830710e-06
7.830000000000001137e+01,8.325256768540456598e-06,8.326786936282970508e-06,8.329284195363051424e-06,8.331106858813774885e-06,8.332501303207062726e-06,8.333486819847579774e-06,8.334183358035818223e-06,8.334661984188418415e-06
7.840000000000000568e+01,8.325253628399531536e-06,8.326784068382608872e-06,8.329281514063424652e-06,8.331104199718608605e-06,8.332498619215145119e-06,8.333484063538509901e-06,8.334180513977496041e-06,8.334659146500000837e-06
7.850000000000000000e+01,8.325250489757407557e-06,8.326781205186817303e-06,8.329278836080589166e-06,8.331101545550056997e-06,8.332495941482109814e-06,8.333481314515278626e-06,8.334177688085198099e-06,8.334656316902333550e-06
7.860000000000000853e+01,8.325247352614084662e-06,8.326778346709473588e-06,8.329276161386789390e-06,8.331098896280364485e-06,8.332493270049590173e-06,8.333478572833397102e-06,8.334174880497702276e-06,8.334653495506438858e-06
7.870000000000000284e+01,8.325244216927929486e-06,8.326775492881188789e-06,8.329273490009780900e-06,8.331096251867897706e-06,8.332490604848197258e-06,8.333475838395720814e-06,8.334172091159497420e-06,8.334650682367827912e-06
7.880000000000001137e+01,8.325241082629553091e-06,8.326772643688085118e-06,8.329270821880174758e-06,8.331093612312656660e-06,8.332487945808542129e-06,8.333473111188371973e-06,8.334169319626494321e-06,8.334647877500378499e-06
7.890000000000000568e+01,8.325237949677322113e-06,8.326769799074651424e-06,8.329268156942459811e-06,8.331090977545252407e-06,8.332485292958380363e-06,8.333470391128083854e-06,8.334166565329703680e-06,8.334645081028990710e-06
7.900000000000000000e+01,8.325234818071236553e-06,8.326766959054765493e-06,8.329265495168880484e-06,8.331088347565684948e-06,8.332482646242200808e-06,8.333467678145467517e-06,8.334163827380947076e-06,8.334642292925908968e-06
7.910000000000000853e+01,8.325231687728029684e-06,8.326764123489649450e-06,8.329262836573314566e-06,8.331085722332320920e-06,8.332480005590614525e-06,8.333464972198889598e-06,8.334161104739390424e-06,8.334639513288277790e-06
7.920000000000000284e+01,8.325228558633823717e-06,8.326761292476447807e-06,8.329260181100250904e-06,8.331083101803526958e-06,8.332477371045254877e-06,8.333462273149572219e-06,8.334158396225421761e-06,8.334636742116097174e-06
7.930000000000001137e+01,8.325225430774740865e-06,8.326758465931893838e-06,8.329257528708056135e-06,8.331080485951547487e-06,8.332474742481221774e-06,8.333459580942004230e-06,8.334155700506773456e-06,8.334633979437122697e-06
7.940000000000000568e+01,8.325222304067514401e-06,8.326755643800476392e-06,8.329254879396730260e-06,8.331077874762504720e-06,8.332472119981781944e-06,8.333456895492918903e-06,8.334153016195666730e-06,8.334631225209720995e-06
7.950000000000000000e+01,8.325219178512144325e-06,8.326752826082195469e-06,8.329252233096884339e-06,8.331075268180887505e-06,8.332469503366524144e-06,8.333454216719049512e-06,8.334150341862689437e-06,8.334628479503281007e-06
7.960000000000000853e+01,8.325216054066997273e-06,8.326750012707662130e-06,8.329249589877907312e-06,8.331072666165062479e-06,8.332466892690959526e-06,8.333451544481618178e-06,8.334147676064551646e-06,8.334625742317802732e-06
7.970000000000000284e+01,8.325212930704317671e-06,8.326747203718509738e-06,8.329246949628776875e-06,8.331070068742785217e-06,8.332464287941210301e-06,8.333448878711235963e-06,8.334145017455107940e-06,8.334623013570019445e-06
7.980000000000001137e+01,8.325209808382472154e-06,8.326744399031471566e-06,8.329244312377248605e-06,8.331067475886300144e-06,8.332461689020131956e-06,8.333446219380147291e-06,8.334142364702090688e-06,8.334620293246053357e-06
7.990000000000000568e+01,8.325206687045949572e-06,8.326741598604914252e-06,8.329241678053933562e-06,8.331064887498462745e-06,8.332459095927724491e-06,8.333443566363452071e-06,8.334139716584254565e-06,8.334617581359782257e-06
8.000000000000000000e+01,8.325203566694749924e-06,8.326738802438837794e-06,8.329239046631076171e-06,8.331062303607028596e-06,8.332456508608476753e-06,8.333440919647272516e-06,8.334137072046887695e-06,8.334614877869572780e-06
8.010000000000000853e+01,8.325200447314995422e-06,8.326736010491608830e-06,8.329236418094798644e-06,8.331059724184242121e-06,8.332453927034633168e-06,8.333438279134464111e-06,8.334134430243445024e-06,8.334612182706035988e-06
8.020000000000000284e+01,8.325197328837297128e-06,8.326733222721593997e-06,8.329233792472856557e-06,8.331057149160714381e-06,8.332451351164560371e-06,8.333435644769515704e-06,8.334131790410648222e-06,8.334609495813660729e-06
8.030000000000001137e+01,8.325194211233899466e-06,8.326730439101037717e-06,8.329231169668105395e-06,8.331054578550323164e-06,8.332448780984380576e-06,8.333433016538549509e-06,8.334129152021141351e-06,8.334606817164691428e-06
8.040000000000000568e+01,8.325191094477046860e-06,8.326727659616062205e-06,8.329228549666667369e-06,8.331052012297557319e-06,8.332446216466338207e-06,8.333430394455443313e-06,8.334126514811246444e-06,8.334604146731372509e-06
8.050000000000000000e+01,8.325187978552861523e-06,8.326724884211156308e-06,8.329225932496298057e-06,8.331049450374661269e-06,8.332443657554922112e-06,8.333427778450808177e-06,8.334123878628307835e-06,8.334601484388803883e-06
8.060000000000000853e+01,8.325184863405832303e-06,8.326722112872442239e-06,8.329223318073730731e-06,8.331046892809390592e-06,8.332441104208498928e-06,8.333425168496888524e-06,8.334121243527836675e-06,8.334598830136985548e-06
8.070000000000000284e+01,8.325181749008203624e-06,8.326719345544408846e-06,8.329220706412843178e-06,8.331044339490722983e-06,8.332438556399313079e-06,8.333422564663073295e-06,8.334118609856777660e-06,8.334596183878772990e-06
8.080000000000001137e+01,8.325178635318342124e-06,8.326716582254811705e-06,8.329218097485879824e-06,8.331041790446414019e-06,8.332436014071853414e-06,8.333419966907729126e-06,8.334115977962075483e-06,8.334593545558655059e-06
8.090000000000000568e+01,8.325175522350125590e-06,8.326713822906506302e-06,8.329215491251207304e-06,8.331039245620952549e-06,8.332433477226119933e-06,8.333417375272489380e-06,8.334113348523741749e-06,8.334590915121120602e-06
8.100000000000000000e+01,8.325172410048042870e-06,8.326711067499492636e-06,8.329212887708825619e-06,8.331036705014338573e-06,8.332430945792723698e-06,8.333414789743476270e-06,8.334110722194032483e-06,8.334588292455147318e-06
8.110000000000000853e+01,8.325169298384338390e-06,8.326708316019892919e-06,8.329210286817101405e-06,8.331034168557183150e-06,8.332428419799420283e-06,8.333412210348445370e-06,8.334108099833370531e-06,8.334585677532979631e-06
8.120000000000000284e+01,8.325166187345134361e-06,8.326705568467707153e-06,8.329207688617668026e-06,8.331031636277241859e-06,8.332425899121309598e-06,8.333409637156785621e-06,8.334105482316056523e-06,8.334583070229717450e-06
8.130000000000001137e+01,8.325163076861041844e-06,8.326702824690279670e-06,8.329205093027258755e-06,8.331029108077370182e-06,8.332423383800025007e-06,8.333407070182374810e-06,8.334102870571902244e-06,8.334580470503727412e-06
8.140000000000000568e+01,8.325159966932060840e-06,8.326700084743121621e-06,8.329202499990362440e-06,8.331026584013079272e-06,8.332420873807810935e-06,8.333404509425212936e-06,8.334100265627863990e-06,8.334577878299498366e-06
8.150000000000000000e+01,8.325156857585946923e-06,8.326697348598477433e-06,8.329199909590245809e-06,8.331024064001102403e-06,8.332418369061400654e-06,8.333401954913055576e-06,8.334097668344364607e-06,8.334575293506008009e-06
8.160000000000000853e+01,8.325153748711677792e-06,8.326694616173080377e-06,8.329197321715886559e-06,8.331021548013683997e-06,8.332415869533038588e-06,8.333399406673658305e-06,8.334095079692849239e-06,8.334572716095500766e-06
8.170000000000000284e+01,8.325150640337009023e-06,8.326691887522441604e-06,8.329194736422795842e-06,8.331019036050824056e-06,8.332413375222724738e-06,8.333396864707021123e-06,8.334092500478229582e-06,8.334570145984709910e-06
8.180000000000001137e+01,8.325147532406429463e-06,8.326689162535538813e-06,8.329192153599951354e-06,8.331016528029255852e-06,8.332410886047192378e-06,8.333394329040899606e-06,8.334089931505417326e-06,8.334567583118124290e-06
8.190000000000000568e+01,8.325144424947694688e-06,8.326686441240127579e-06,8.329189573302864247e-06,8.331014024032246112e-06,8.332408402034197081e-06,8.333391799675293754e-06,8.334087373385035136e-06,8.334565027384721603e-06
8.200000000000000000e+01,8.325141317877537972e-06,8.326683723580696750e-06,8.329186995476023370e-06,8.331011523921016959e-06,8.332405923155983274e-06,8.333389276637959142e-06,8.334084826616683372e-06,8.334562478728990698e-06
8.210000000000000853e+01,8.325138211168203739e-06,8.326681009473979600e-06,8.329184420119428722e-06,8.331009027723323968e-06,8.332403449301528653e-06,8.333386759901140195e-06,8.334082291616695670e-06,8.334559937095420423e-06
8.220000000000000284e+01,8.325135104819691989e-06,8.326678298975487280e-06,8.329181847177569153e-06,8.331006535383655986e-06,8.332400980470833218e-06,8.333384249464836913e-06,8.334079768607116634e-06,8.334557402428499628e-06
8.230000000000001137e+01,8.325131998832002722e-06,8.326675592057464215e-06,8.329179276678200239e-06,8.331004046902013016e-06,8.332398516691652546e-06,8.333381745301293719e-06,8.334077257782235293e-06,8.334554874644961586e-06
8.240000000000000568e+01,8.325128893121869211e-06,8.326672888581132526e-06,8.329176708593566403e-06,8.331001562222883905e-06,8.332396057880719908e-06,8.333379247354999464e-06,8.334074759003273769e-06,8.334552353744806297e-06
8.250000000000000000e+01,8.325125787717047032e-06,8.326670188685270091e-06,8.329174142951423221e-06,8.330999081401779804e-06,8.332393604010279731e-06,8.333376755653709722e-06,8.334072272159209760e-06,8.334549839617011457e-06
8.260000000000000853e+01,8.325122682589780609e-06,8.326667492175587881e-06,8.329171579612992815e-06,8.330996604299922836e-06,8.332391155024820861e-06,8.333374270114157767e-06,8.334069796916976358e-06,8.334547332233821493e-06
8.270000000000000284e+01,8.325119577740069943e-06,8.326664799135352624e-06,8.329169018661541912e-06,8.330994130972824152e-06,8.332388710952098876e-06,8.333371790736343598e-06,8.334067332860239929e-06,8.334544831567480827e-06
8.280000000000001137e+01,8.325116473056892730e-06,8.326662109453542016e-06,8.329166460041559361e-06,8.330991661337217025e-06,8.332386271708847048e-06,8.333369317437000490e-06,8.334064879433888962e-06,8.334542337534722733e-06
8.290000000000000568e+01,8.325113368623515697e-06,8.326659423157911633e-06,8.329163903753045162e-06,8.330989195448612605e-06,8.332383837322820952e-06,8.333366850188372865e-06,8.334062436055056367e-06,8.334539850052280485e-06
8.300000000000000000e+01,8.325110264356672118e-06,8.326656740165194748e-06,8.329161349795999314e-06,8.330986733195988592e-06,8.332381407738509438e-06,8.333364388907193998e-06,8.334060002002097178e-06,8.334537369231176385e-06
8.310000000000000853e+01,8.325107160284117569e-06,8.326654060530902512e-06,8.329158798087155091e-06,8.330984274607100559e-06,8.332378982900401354e-06,8.333361933537952737e-06,8.334057576581122007e-06,8.334534894877121403e-06
8.320000000000000284e+01,8.325104056294829746e-06,8.326651384116257049e-06,8.329156248682023644e-06,8.330981819598681781e-06,8.332376562780741125e-06,8.333359484080649082e-06,8.334055159042730310e-06,8.334532426990115539e-06
8.330000000000001137e+01,8.325100952472075377e-06,8.326648710949013932e-06,8.329153701497338247e-06,8.330979368226243409e-06,8.332374147407284326e-06,8.333357040368749580e-06,8.334052748609765970e-06,8.334529965597914369e-06
8.340000000000000568e+01,8.325097848732587735e-06,8.326646041001417586e-06,8.329151156560854474e-06,8.330976920434274291e-06,8.332371736641253079e-06,8.333354602457765381e-06,8.334050344532828447e-06,8.334527510645006743e-06
8.350000000000000000e+01,8.325094745076366820e-06,8.326643374245712437e-06,8.329148613844816751e-06,8.330974476195018852e-06,8.332369330565914112e-06,8.333352170208918608e-06,8.334047946118028349e-06,8.334525062075881507e-06
8.360000000000000853e+01,8.325091641531168207e-06,8.326640710626387332e-06,8.329146073349225077e-06,8.330972035508477092e-06,8.332366929070245121e-06,8.333349743594453685e-06,8.334045552726987438e-06,8.334522619835027513e-06
8.370000000000000284e+01,8.325088537985969595e-06,8.326638050143442271e-06,8.329143535074079452e-06,8.330969598346893434e-06,8.332364532182001682e-06,8.333347322586615036e-06,8.334043163804594201e-06,8.334520184005711485e-06
8.380000000000001137e+01,8.325085434468526557e-06,8.326635392741366104e-06,8.329140998963868725e-06,8.330967164627001154e-06,8.332362139817917068e-06,8.333344907129891510e-06,8.334040778767981550e-06,8.334517754476911122e-06
8.390000000000000568e+01,8.325082330951083520e-06,8.326632738392403255e-06,8.329138465018592896e-06,8.330964734376555825e-06,8.332359752005746856e-06,8.333342497113260805e-06,8.334038397256327002e-06,8.334515331276382000e-06
8.400000000000000000e+01,8.325079227461396059e-06,8.326630087124309298e-06,8.329135933266007541e-06,8.330962307595557448e-06,8.332357368689979893e-06,8.333340092536722921e-06,8.334036018936563650e-06,8.334512914348612966e-06
8.410000000000000853e+01,8.325076123943953021e-06,8.326627438798306358e-06,8.329133403622845933e-06,8.330959884256250447e-06,8.332354989870616180e-06,8.333337693400277857e-06,8.334033643669913616e-06,8.334510503693604022e-06
8.420000000000000284e+01,8.325073020398754409e-06,8.326624793497661159e-06,8.329130876089108071e-06,8.330957464275368096e-06,8.332352615492144565e-06,8.333335299620658887e-06,8.334031271206576719e-06,8.334508099339110743e-06
8.430000000000001137e+01,8.325069916714777918e-06,8.326622151139106975e-06,8.329128350664793956e-06,8.330955047652910395e-06,8.332350245499053898e-06,8.333332911142354860e-06,8.334028901685330837e-06,8.334505701229621977e-06
8.440000000000000568e+01,8.325066813030801427e-06,8.326619511694888232e-06,8.329125827377659164e-06,8.330952634416632918e-06,8.332347879919099753e-06,8.333330528020876926e-06,8.334026535189442697e-06,8.334503309420648876e-06
8.450000000000000000e+01,8.325063709235802634e-06,8.326616875109493776e-06,8.329123306144436967e-06,8.330950224511024516e-06,8.332345518696770981e-06,8.333328150145202784e-06,8.334024171857690177e-06,8.334500923801169137e-06
8.460000000000000853e+01,8.325060605329781538e-06,8.326614241382923609e-06,8.329120786992882941e-06,8.330947817936085187e-06,8.332343161832067580e-06,8.333325777543088009e-06,8.334021811995384610e-06,8.334498544426693911e-06
8.470000000000000284e+01,8.325057501340493715e-06,8.326611610515177730e-06,8.329118269950752662e-06,8.330945414664059356e-06,8.332340809269478399e-06,8.333323410159021449e-06,8.334019455935592902e-06,8.334496171297223199e-06
8.480000000000001137e+01,8.325054397184672439e-06,8.326608982422989413e-06,8.329115754907023828e-06,8.330943014667191449e-06,8.332338460953492287e-06,8.333321047993003106e-06,8.334017104066893111e-06,8.334493804329490274e-06
8.490000000000000568e+01,8.325051292890073285e-06,8.326606357106358658e-06,8.329113241917207588e-06,8.330940617889970312e-06,8.332336116911864821e-06,8.333318691045032978e-06,8.334014756861130024e-06,8.334491443606761862e-06
8.500000000000000000e+01,8.325048188428940676e-06,8.326603734454263162e-06,8.329110730925792794e-06,8.330938224332395947e-06,8.332333777116840423e-06,8.333316339287355490e-06,8.334012414762392851e-06,8.334489089129037964e-06
8.510000000000000853e+01,8.325045083801274615e-06,8.326601114577725227e-06,8.329108221932779443e-06,8.330935833994468354e-06,8.332331441512907944e-06,8.333313992719970642e-06,8.334010078270281952e-06,8.334486740813051853e-06
8.520000000000000284e+01,8.325041978979319524e-06,8.326598497365722551e-06,8.329105714965923113e-06,8.330933446876187531e-06,8.332329110100067382e-06,8.333311651342878434e-06,8.334007747939908839e-06,8.334484398658803528e-06
8.530000000000001137e+01,8.325038873935319828e-06,8.326595882790499559e-06,8.329103209969712651e-06,8.330931062866531178e-06,8.332326782795052011e-06,8.333309315128323291e-06,8.334005424104340420e-06,8.334482062749559717e-06
8.540000000000000568e+01,8.325035768697031102e-06,8.326593270852056250e-06,8.329100706999659209e-06,8.330928682021010445e-06,8.332324459653372983e-06,8.333306984076305213e-06,8.334003107346443784e-06,8.334479732974298116e-06
8.550000000000000000e+01,8.325032663236697772e-06,8.326590661467125898e-06,8.329098205916984909e-06,8.330926304311869757e-06,8.332322140619519146e-06,8.333304658159068623e-06,8.334000797999285837e-06,8.334477409388529878e-06
8.560000000000000853e+01,8.325029557498808686e-06,8.326588054635708502e-06,8.329095706832712054e-06,8.330923929655842386e-06,8.332319825637979349e-06,8.333302337404369098e-06,8.333998496395933486e-06,8.334475091964499427e-06
8.570000000000000284e+01,8.325026451511119419e-06,8.326585450357804064e-06,8.329093209663573916e-06,8.330921558163950635e-06,8.332317514736509168e-06,8.333300021784451062e-06,8.333996202841698064e-06,8.334472780729962338e-06
8.580000000000001137e+01,8.325023345301385547e-06,8.326582848550145854e-06,8.329090714437326071e-06,8.330919189669661051e-06,8.332315207831841875e-06,8.333297711243803363e-06,8.333993917614135327e-06,8.334470475601651884e-06
8.590000000000000568e+01,8.325020238758584767e-06,8.326580249184978300e-06,8.329088221153968519e-06,8.330916824228484785e-06,8.332312904951733046e-06,8.333295405837937153e-06,8.333991640796512002e-06,8.334468176662834793e-06
8.600000000000000000e+01,8.325017131993739383e-06,8.326577652290056974e-06,8.329085729730234533e-06,8.330914461812666261e-06,8.332310606068427106e-06,8.333293105511341281e-06,8.333989372527605966e-06,8.334465883802488761e-06
8.610000000000000853e+01,8.325014024840315940e-06,8.326575057809870728e-06,8.329083240249390840e-06,8.330912102422205479e-06,8.332308311126412903e-06,8.333290810236260171e-06,8.333987112751906068e-06,8.334463597076124941e-06
8.620000000000000284e+01,8.325010917437092317e-06,8.326572465688908409e-06,8.329080752655926290e-06,8.330909746001591287e-06,8.332306020125690438e-06,8.333288519984938247e-06,8.333984861441656733e-06,8.334461316455987756e-06
8.630000000000001137e+01,8.325007809673046211e-06,8.326569875899414441e-06,8.329078266922085305e-06,8.330907392495312536e-06,8.332303733038504134e-06,8.333286234785131086e-06,8.333982618430324507e-06,8.334459041942077206e-06
8.640000000000000568e+01,8.325004701575933197e-06,8.326567288413633250e-06,8.329075783047867887e-06,8.330905041986635950e-06,8.332301449837098417e-06,8.333283954553571959e-06,8.333980383551375937e-06,8.334456773506637717e-06
8.650000000000000000e+01,8.325001593145753276e-06,8.326564703231564835e-06,8.329073301033274035e-06,8.330902694364539229e-06,8.332299170521473286e-06,8.333281679318016444e-06,8.333978156527255265e-06,8.334454511149669287e-06
8.660000000000000853e+01,8.324998484382506447e-06,8.326562120325453620e-06,8.329070820878303749e-06,8.330900349684533523e-06,8.332296895063873166e-06,8.333279408995197812e-06,8.333975937024895586e-06,8.334452254787905190e-06
8.670000000000000284e+01,8.324995375230681560e-06,8.326559539639788454e-06,8.329068342555201454e-06,8.330898007835596530e-06,8.332294623381031329e-06,8.333277143585116065e-06,8.333973724794496718e-06,8.334450004476856577e-06
8.680000000000001137e+01,8.324992265745789766e-06,8.326556961119058187e-06,8.329065866063967150e-06,8.330895668873239401e-06,8.332292355472947776e-06,8.333274883004504474e-06,8.333971519391969451e-06,8.334447760188767873e-06
8.690000000000000568e+01,8.324989155816808761e-06,8.326554384763262817e-06,8.329063391404600836e-06,8.330893332769706561e-06,8.332290091367378082e-06,8.333272627281118616e-06,8.333969320456491303e-06,8.334445521868127926e-06
8.700000000000000000e+01,8.324986045527005274e-06,8.326551810544646770e-06,8.329060918493835786e-06,8.330890999524998008e-06,8.332287831008811096e-06,8.333270376359447340e-06,8.333967127599484215e-06,8.334443289542692312e-06
8.710000000000000853e+01,8.324982934848623728e-06,8.326549238435454470e-06,8.329058447470449877e-06,8.330888669055847018e-06,8.332285574369491243e-06,8.333268130156223918e-06,8.333964940404614552e-06,8.334441063129194305e-06
8.720000000000000284e+01,8.324979823753908548e-06,8.326546668380174765e-06,8.329055978223420809e-06,8.330886341390009164e-06,8.332283321477174098e-06,8.333265888699203927e-06,8.333962758538815407e-06,8.334438842655389479e-06
8.730000000000001137e+01,8.324976712242859733e-06,8.326544100434318807e-06,8.329053510724993004e-06,8.330884016527484448e-06,8.332281072276348510e-06,8.333263651932876215e-06,8.333960581696775449e-06,8.334436628093522259e-06
8.740000000000000568e+01,8.324973600315477285e-06,8.326541534431353142e-06,8.329051045002922038e-06,8.330881694385006142e-06,8.332278826711503328e-06,8.333261419801729630e-06,8.333958409545427770e-06,8.334434419443592645e-06
8.750000000000000000e+01,8.324970487971761202e-06,8.326538970454544497e-06,8.329048581057207912e-06,8.330879375045840973e-06,8.332276584810394127e-06,8.333259192278008598e-06,8.333956241779461038e-06,8.334432216622333911e-06
8.760000000000000853e+01,8.324967375156200333e-06,8.326536408448381721e-06,8.329046118887850625e-06,8.330877058426722215e-06,8.332274346545265331e-06,8.333256969361713118e-06,8.333954078093563922e-06,8.334430019657501632e-06
8.770000000000000284e+01,8.324964261896550255e-06,8.326533848301842511e-06,8.329043658439339026e-06,8.330874744499894291e-06,8.332272111860605790e-06,8.333254750941820888e-06,8.333951918459980845e-06,8.334427828521340231e-06
8.780000000000001137e+01,8.324961148165055391e-06,8.326531290098193594e-06,8.329041199739428691e-06,8.330872433265357202e-06,8.332269880728659928e-06,8.333252537046087483e-06,8.333949762628911628e-06,8.334425643102827408e-06
8.790000000000000568e+01,8.324958034017226893e-06,8.326528733754168243e-06,8.329038742760364045e-06,8.330870124723110948e-06,8.332267653177183320e-06,8.333250327591246176e-06,8.333947610628111846e-06,8.334423463485229888e-06
8.800000000000000000e+01,8.324954919425309185e-06,8.326526179214255308e-06,8.329036287557656237e-06,8.330867818845399952e-06,8.332265429206175966e-06,8.333248122660563695e-06,8.333945462374314772e-06,8.334421289613036521e-06
8.810000000000000853e+01,8.324951804306035541e-06,8.326523626506210363e-06,8.329033834020282967e-06,8.330865515576713065e-06,8.332263208732371140e-06,8.333245922115262161e-06,8.333943317867520406e-06,8.334419121430736155e-06
8.820000000000000284e+01,8.324948688742672687e-06,8.326521075574522257e-06,8.329031382231510960e-06,8.330863214944805861e-06,8.332260991755768842e-06,8.333243725927585999e-06,8.333941177246506626e-06,8.334416958910573214e-06
8.830000000000001137e+01,8.324945572679709471e-06,8.326518526391435415e-06,8.329028932108073491e-06,8.330860916949678341e-06,8.332258778220857920e-06,8.333241534153046359e-06,8.333939040539029008e-06,8.334414802052547699e-06
8.840000000000000568e+01,8.324942456144901470e-06,8.326515978901438686e-06,8.329026483705481709e-06,8.330858621563574928e-06,8.332256568210905101e-06,8.333239346680620940e-06,8.333936907967132157e-06,8.334412650801148459e-06
8.850000000000000000e+01,8.324939339110493108e-06,8.326513433104532069e-06,8.329024037023735616e-06,8.330856328758740048e-06,8.332254361614888083e-06,8.333237163510309742e-06,8.333934779752860678e-06,8.334410505156375493e-06
8.860000000000000853e+01,8.324936221548728810e-06,8.326510888972959989e-06,8.329021591979568484e-06,8.330854038535173700e-06,8.332252158405051290e-06,8.333234984669868339e-06,8.333932656034992448e-06,8.334408365034962074e-06
8.870000000000000284e+01,8.324933103515119726e-06,8.326508346451211295e-06,8.329019148600735889e-06,8.330851750837364733e-06,8.332249958609150298e-06,8.333232810103785582e-06,8.333930537063327648e-06,8.334406230464663778e-06
8.880000000000001137e+01,8.324929984954154705e-06,8.326505805511530411e-06,8.329016706914993406e-06,8.330849465720824298e-06,8.332247762199429530e-06,8.333230639756550318e-06,8.333928423059910884e-06,8.334404101362213879e-06
8.890000000000000568e+01,8.324926865865833747e-06,8.326503266126161762e-06,8.329014266866829885e-06,8.330847183074530093e-06,8.332245569148133413e-06,8.333228473683673698e-06,8.333926314274542335e-06,8.334401977783123527e-06
8.900000000000000000e+01,8.324923746305668004e-06,8.326500728267349771e-06,8.329011828456245325e-06,8.330844903009504421e-06,8.332243379427506369e-06,8.333226311801888997e-06,8.333924210957022183e-06,8.334399859644125996e-06
8.910000000000000853e+01,8.324920626190390749e-06,8.326498191962850015e-06,8.329009391710995303e-06,8.330842625359213827e-06,8.332241192982037248e-06,8.333224154138951789e-06,8.333922113273883880e-06,8.334397746889710135e-06
8.920000000000000284e+01,8.324917505547757557e-06,8.326495657129395767e-06,8.329006956603324241e-06,8.330840350206925038e-06,8.332239009922748352e-06,8.333222000639350924e-06,8.333920021474927609e-06,8.334395639547631518e-06
8.930000000000001137e+01,8.324914384405524004e-06,8.326493123711475874e-06,8.329004523105476565e-06,8.330838077497126903e-06,8.332236830055350651e-06,8.333219851330841976e-06,8.333917935671175670e-06,8.334393537562378995e-06
8.940000000000000568e+01,8.324911262680423363e-06,8.326490591709090339e-06,8.329002091217452275e-06,8.330835807257574999e-06,8.332234653463110874e-06,8.333217706157913796e-06,8.333915856084672669e-06,8.334391440906196991e-06
8.950000000000000000e+01,8.324908140455722361e-06,8.326488061066728008e-06,8.328999660994762522e-06,8.330833539432758172e-06,8.332232480173784595e-06,8.333215565120566382e-06,8.333913782715418606e-06,8.334389349606841080e-06
8.960000000000000853e+01,8.324905017675909846e-06,8.326485531839900034e-06,8.328997232354140579e-06,8.330831274050432000e-06,8.332230310076349511e-06,8.333213428191044159e-06,8.333911715729946934e-06,8.334387263497777809e-06
8.970000000000000284e+01,8.324901894313230244e-06,8.326483003889828538e-06,8.328994805323342021e-06,8.330829011055085331e-06,8.332228143198561199e-06,8.333211295397102703e-06,8.333909655100502079e-06,8.334385182690029481e-06
8.980000000000001137e+01,8.324898770450950281e-06,8.326480477216513520e-06,8.328992379902366849e-06,8.330826750446718165e-06,8.332225979512664082e-06,8.333209166683230862e-06,8.333907600854839615e-06,8.334383107072573793e-06
8.990000000000000568e+01,8.324895646005803229e-06,8.326477951819954981e-06,8.328989956063459488e-06,8.330824492225330502e-06,8.332223818935391435e-06,8.333207042021673061e-06,8.333905552965203967e-06,8.334381036673166321e-06
9.000000000000000000e+01,8.324892521033300241e-06,8.326475427672397345e-06,8.328987533806619936e-06,8.330822236390922342e-06,8.332221661550009983e-06,8.333204921356918149e-06,8.333903511348328408e-06,8.334378971464051489e-06
9.010000000000000853e+01,8.324889395477930165e-06,8.326472904690573884e-06,8.328985113131848195e-06,8.330819982887982533e-06,8.332219507328764152e-06,8.333202804799988428e-06,8.333901475893190636e-06,8.334376911361962570e-06
9.020000000000000284e+01,8.324886269395204152e-06,8.326470382929995750e-06,8.328982694039144263e-06,8.330817731716511076e-06,8.332217356132876063e-06,8.333200692212106020e-06,8.333899446461012772e-06,8.334374856422410716e-06
9.030000000000001137e+01,8.324883142757366628e-06,8.326467862307396217e-06,8.328980276500752566e-06,8.330815482904263547e-06,8.332215208101123594e-06,8.333198583648782076e-06,8.333897422857505788e-06,8.334372806534373623e-06
9.040000000000000568e+01,8.324880015536662015e-06,8.326465342822775284e-06,8.328977860516673104e-06,8.330813236340217642e-06,8.332213063066973291e-06,8.333196479026749870e-06,8.333895404943891805e-06,8.334370761725606869e-06
9.050000000000000000e+01,8.324876887788601465e-06,8.326462824365110649e-06,8.328975446170172603e-06,8.330810992079884514e-06,8.332210921169203033e-06,8.333194378373764977e-06,8.333893392470370642e-06,8.334368721996110452e-06
9.060000000000000853e+01,8.324873759457673827e-06,8.326460306962157887e-06,8.328973033266962034e-06,8.330808750123264161e-06,8.332208782241279366e-06,8.333192281634316245e-06,8.333891385242653271e-06,8.334366687234862070e-06
9.070000000000000284e+01,8.324870630571634678e-06,8.326457790613916998e-06,8.328970621973574850e-06,8.330806510442601009e-06,8.332206646394224592e-06,8.333190188836159251e-06,8.333889383094206238e-06,8.334364657552884026e-06
9.080000000000001137e+01,8.324867501130484015e-06,8.326455275237121256e-06,8.328968212178988750e-06,8.330804272982383907e-06,8.332204513517016409e-06,8.333188099868271692e-06,8.333887385802984937e-06,8.334362632811398441e-06
9.090000000000000568e+01,8.324864371106466265e-06,8.326452760831770661e-06,8.328965803994226036e-06,8.330802037798124005e-06,8.332202383665165968e-06,8.333186014813920295e-06,8.333885393091433613e-06,8.334360613065916468e-06
9.100000000000000000e+01,8.324861240499581427e-06,8.326450247370109636e-06,8.328963397308264405e-06,8.330799804834310152e-06,8.332200256755406542e-06,8.333183933617593908e-06,8.333883404904041114e-06,8.334358598260926954e-06
9.110000000000000853e+01,8.324858109393096228e-06,8.326447734768871456e-06,8.328960992093348281e-06,8.330797574063186772e-06,8.332198132787738132e-06,8.333181856168270230e-06,8.333881420935496109e-06,8.334356588368674323e-06
9.120000000000000284e+01,8.324854977620477214e-06,8.326445223055811695e-06,8.328958588432744392e-06,8.330795345484753867e-06,8.332196011762160737e-06,8.333179782576971562e-06,8.333879441019265144e-06,8.334354583361403002e-06
9.130000000000001137e+01,8.324851845348257839e-06,8.326442712203174779e-06,8.328956186298697162e-06,8.330793119099011435e-06,8.332193893650918781e-06,8.333177712732675602e-06,8.333877465155348219e-06,8.334352583239112988e-06
9.140000000000000568e+01,8.324848712493171377e-06,8.326440202155449555e-06,8.328953785635695439e-06,8.330790894878203900e-06,8.332191778426256690e-06,8.333175646663137925e-06,8.333875493093945153e-06,8.334350588001804283e-06
9.150000000000000000e+01,8.324845579082973401e-06,8.326437692884880448e-06,8.328951386499250376e-06,8.330788672877842416e-06,8.332189666115930038e-06,8.333173584285091806e-06,8.333873524862811522e-06,8.334348597621721311e-06
9.160000000000000853e+01,8.324842445062152763e-06,8.326435184363711883e-06,8.328948988833850819e-06,8.330786452986904678e-06,8.332187556636672099e-06,8.333171525654048395e-06,8.333871560295413872e-06,8.334346612043352920e-06
9.170000000000000284e+01,8.324839310486220612e-06,8.326432676564188284e-06,8.328946592667252347e-06,8.330784235260901838e-06,8.332185449988482873e-06,8.333169470742252116e-06,8.333869599447263354e-06,8.334344631238943535e-06
9.180000000000001137e+01,8.324836175355176948e-06,8.326430169458554076e-06,8.328944197971699381e-06,8.330782019644322745e-06,8.332183346254629086e-06,8.333167419466436243e-06,8.333867642290604394e-06,8.334342655264004307e-06
9.190000000000000568e+01,8.324833039641266197e-06,8.326427663019053682e-06,8.328941804774947499e-06,8.330779806164922974e-06,8.332181245268577285e-06,8.333165371882111927e-06,8.333865688825436990e-06,8.334340684063024085e-06
9.200000000000000000e+01,8.324829903399999509e-06,8.326425157217931527e-06,8.328939413076996701e-06,8.330777594794946950e-06,8.332179147141349773e-06,8.333163327933768016e-06,8.333863739162783446e-06,8.334338717608247293e-06
9.210000000000000853e+01,8.324826766548110157e-06,8.326422651999676461e-06,8.328937022822335834e-06,8.330775385478883521e-06,8.332177051734168671e-06,8.333161287621404512e-06,8.333861793247132610e-06,8.334336755899673932e-06
9.220000000000000284e+01,8.324823629196620445e-06,8.326420147364288482e-06,8.328934634010964899e-06,8.330773178299999415e-06,8.332174959102545131e-06,8.333159250889510261e-06,8.333859851300529087e-06,8.334334798826281698e-06
9.230000000000001137e+01,8.324820491234508069e-06,8.326417643256256440e-06,8.328932246698395048e-06,8.330770973147272329e-06,8.332172869218723577e-06,8.333157217738085265e-06,8.333857913295217301e-06,8.334332846582359622e-06
9.240000000000000568e+01,8.324817352745039756e-06,8.326415139675580335e-06,8.328929860829115128e-06,8.330768770103968990e-06,8.332170782110459584e-06,8.333155188111618372e-06,8.333855979369975131e-06,8.334330898945863098e-06
9.250000000000000000e+01,8.324814213672704355e-06,8.326412636594504590e-06,8.328927476430880716e-06,8.330766569086822670e-06,8.332168697694486426e-06,8.333153162121131885e-06,8.333854049691336030e-06,8.334328955972303277e-06
9.260000000000000853e+01,8.324811074017501866e-06,8.326410133902006905e-06,8.328925093448180661e-06,8.330764370123588947e-06,8.332166615970804102e-06,8.333151139600092350e-06,8.333852124287055574e-06,8.334327017606169008e-06
9.270000000000000284e+01,8.324807933834943441e-06,8.326407631681354005e-06,8.328922711881014962e-06,8.330762173103245516e-06,8.332164536967168189e-06,8.333149120631766493e-06,8.333850203351422792e-06,8.334325083902971443e-06
9.280000000000001137e+01,8.324804793125029079e-06,8.326405129793768012e-06,8.328920331840405922e-06,8.330759978164570256e-06,8.332162460600311960e-06,8.333147105160643164e-06,8.333848286912193259e-06,8.334323154779443854e-06
9.290000000000000568e+01,8.324801651860003204e-06,8.326402628350271229e-06,8.328917953159820087e-06,8.330757785224296441e-06,8.332160386870235413e-06,8.333145093186722363e-06,8.333846375108144855e-06,8.334321230263341818e-06
9.300000000000000000e+01,8.324798510012110242e-06,8.326400127184330202e-06,8.328915575894768608e-06,8.330755594310179646e-06,8.332158315776938551e-06,8.333143084682248514e-06,8.333844467967033154e-06,8.334319310271398606e-06
9.310000000000000853e+01,8.324795367636861343e-06,8.326397626379211658e-06,8.328913200100762637e-06,8.330753405338953144e-06,8.332156247348176947e-06,8.333141079674977192e-06,8.333842565655391610e-06,8.334317394831369796e-06
9.320000000000000284e+01,8.324792224706500932e-06,8.326395125796137719e-06,8.328910825694535447e-06,8.330751218366128086e-06,8.332154181500683876e-06,8.333139078137152822e-06,8.333840668145464647e-06,8.334315483859988660e-06
9.330000000000001137e+01,8.324789081276540159e-06,8.326392625462863961e-06,8.328908452676087038e-06,8.330749033336193321e-06,8.332152118262214913e-06,8.333137079985508677e-06,8.333838775437252266e-06,8.334313577412766350e-06
9.340000000000000568e+01,8.324785937235956723e-06,8.326390125323879232e-06,8.328906081128684136e-06,8.330746850249148849e-06,8.332150057577258906e-06,8.333135085275555909e-06,8.333836887669532345e-06,8.334311675434191713e-06
9.350000000000000000e+01,8.324782792695772926e-06,8.326387625379183532e-06,8.328903710941304439e-06,8.330744669104994671e-06,8.332147999473571431e-06,8.333133093979538941e-06,8.333835004703527005e-06,8.334309777868753599e-06
9.360000000000000853e+01,8.324779647628233192e-06,8.326385125601021286e-06,8.328901342169459099e-06,8.330742489903730785e-06,8.332145943923396914e-06,8.333131106097457774e-06,8.333833126566991822e-06,8.334307884716452008e-06
9.370000000000000284e+01,8.324776502005581946e-06,8.326382625961636919e-06,8.328898974785392539e-06,8.330740312562090466e-06,8.332143890898979777e-06,8.333129121546045681e-06,8.333831253232171221e-06,8.334305995977286941e-06
9.380000000000001137e+01,8.324773355911085915e-06,8.326380126377763702e-06,8.328896608789104761e-06,8.330738137191096015e-06,8.332141840400320021e-06,8.333127140380813813e-06,8.333829384615798475e-06,8.334304111623502820e-06
9.390000000000000568e+01,8.324770209233722795e-06,8.326377626877157212e-06,8.328894244208351338e-06,8.330735963679725131e-06,8.332139792371906495e-06,8.333125162574006595e-06,8.333827520662362431e-06,8.334302231655099646e-06
9.400000000000000000e+01,8.324767062084514890e-06,8.326375127459817449e-06,8.328891881043132273e-06,8.330733792055733389e-06,8.332137746841494774e-06,8.333123188070112874e-06,8.333825661260840789e-06,8.334300355961055118e-06
9.410000000000000853e+01,8.324763914435706624e-06,8.326372627959210959e-06,8.328889519210180836e-06,8.330731622319120788e-06,8.332135703809084859e-06,8.333121216924643804e-06,8.333823806355722397e-06,8.334298484624635961e-06
9.420000000000000284e+01,8.324760766259542422e-06,8.326370128486360045e-06,8.328887158737252605e-06,8.330729454469887330e-06,8.332133663219165598e-06,8.333119249082088231e-06,8.333821955752718225e-06,8.334296617534819873e-06
9.430000000000001137e+01,8.324757617583777858e-06,8.326367628930242404e-06,8.328884799652103155e-06,8.330727288452521861e-06,8.332131625071736991e-06,8.333117284542446157e-06,8.333820109396317122e-06,8.334294754719362430e-06
9.440000000000000568e+01,8.324754468436168509e-06,8.326365129318613612e-06,8.328882441926976909e-06,8.330725124294779960e-06,8.332129589311287887e-06,8.333115323250206430e-06,8.333818267175496786e-06,8.334292896206019208e-06
9.450000000000000000e+01,8.324751318705692071e-06,8.326362629595962517e-06,8.328880085561873869e-06,8.330722961968906048e-06,8.332127556021085013e-06,8.333113365205369050e-06,8.333816428979234914e-06,8.334291041883767903e-06
9.460000000000000853e+01,8.324748168531126424e-06,8.326360129706777968e-06,8.328877730556794035e-06,8.330720801447144552e-06,8.332125525145617218e-06,8.333111410380178441e-06,8.333814594613242477e-06,8.334289191724852941e-06
9.470000000000000284e+01,8.324745017884715992e-06,8.326357629651059966e-06,8.328875376911737405e-06,8.330718642757251047e-06,8.332123496629373349e-06,8.333109458774634604e-06,8.333812764049763899e-06,8.334287345757029897e-06
9.480000000000001137e+01,8.324741866710949623e-06,8.326355129401052935e-06,8.328873024626703980e-06,8.330716485843714381e-06,8.332121470472353408e-06,8.333107510360981962e-06,8.333810937205532454e-06,8.334285503924787619e-06
9.490000000000000568e+01,8.324738715065338468e-06,8.326352628873490147e-06,8.328870673646182610e-06,8.330714330789801281e-06,8.332119446674557395e-06,8.333105565111464941e-06,8.333809113886259112e-06,8.334283666228126108e-06
9.500000000000000000e+01,8.324735562975638103e-06,8.326350128123882754e-06,8.328868324053440020e-06,8.330712177484489445e-06,8.332117425235985309e-06,8.333103623053839115e-06,8.333807294175210600e-06,8.334281832639289789e-06
9.510000000000000853e+01,8.324732410386337378e-06,8.326347627068964030e-06,8.328865975765209484e-06,8.330710025983290024e-06,8.332115406156637150e-06,8.333101684132593334e-06,8.333805477822586738e-06,8.334280003130523085e-06
9.520000000000000284e+01,8.324729257297436291e-06,8.326345125680978398e-06,8.328863628809246578e-06,8.330707876230691866e-06,8.332113389381001767e-06,8.333099748375483173e-06,8.333803664967165403e-06,8.334278177701825996e-06
9.530000000000001137e+01,8.324726103819957146e-06,8.326342623959925859e-06,8.328861283241062452e-06,8.330705728226694973e-06,8.332111374881323584e-06,8.333097815671486330e-06,8.333801855359146415e-06,8.334276356269931796e-06
9.540000000000000568e+01,8.324722949815122064e-06,8.326340121850295262e-06,8.328858938977390380e-06,8.330703581971299343e-06,8.332109362685358178e-06,8.333095886103869532e-06,8.333800049165063228e-06,8.334274538862596060e-06
9.550000000000000000e+01,8.324719795393953348e-06,8.326337619352086605e-06,8.328856596018230363e-06,8.330701437492260553e-06,8.332107352765349972e-06,8.333093959617121627e-06,8.333798246246137964e-06,8.334272725479818789e-06
9.560000000000000853e+01,8.324716640528695422e-06,8.326335116382033164e-06,8.328854254391337975e-06,8.330699294706311875e-06,8.332105345121298967e-06,8.333092036183487039e-06,8.333796446657881773e-06,8.334270916066088830e-06
9.570000000000000284e+01,8.324713485247103861e-06,8.326332612995646087e-06,8.328851914041202065e-06,8.330697153668964461e-06,8.332103339753205162e-06,8.333090115775210194e-06,8.333794650372539081e-06,8.334269110593650609e-06
9.580000000000001137e+01,8.324710329493667516e-06,8.326330109081903075e-06,8.328849575023333784e-06,8.330695014352462735e-06,8.332101336577801831e-06,8.333088198392291090e-06,8.333792857390109887e-06,8.334267309062504125e-06
9.590000000000000568e+01,8.324707173268386384e-06,8.326327604640804125e-06,8.328847237309977558e-06,8.330692876701295546e-06,8.332099335622844549e-06,8.333086284006974154e-06,8.333791067849372070e-06,8.334265511417138228e-06
9.600000000000000000e+01,8.324704016682282770e-06,8.326325099616838088e-06,8.328844900901133386e-06,8.330690740770974045e-06,8.332097336860577741e-06,8.333084372674770535e-06,8.333789281722570053e-06,8.334263717713064068e-06
9.610000000000000853e+01,8.324700859652089946e-06,8.326322594037760538e-06,8.328842565769045692e-06,8.330688606505987082e-06,8.332095340374268133e-06,8.333082464256902355e-06,8.333787499065214988e-06,8.334261927839259343e-06
9.620000000000000284e+01,8.324697702261074639e-06,8.326320087848060325e-06,8.328840231941470051e-06,8.330686473934090230e-06,8.332093346025137848e-06,8.333080558808880767e-06,8.333785719932818026e-06,8.334260141851235204e-06
9.630000000000001137e+01,8.324694544425970122e-06,8.326317581019981873e-06,8.328837899390650890e-06,8.330684342999772340e-06,8.332091353840942460e-06,8.333078656330705769e-06,8.333783944353134743e-06,8.334258359693480500e-06
9.640000000000000568e+01,8.324691386174531971e-06,8.326315073498014030e-06,8.328835568144343782e-06,8.330682213786300139e-06,8.332089363821681971e-06,8.333076756739110635e-06,8.333782172409431865e-06,8.334256581365995231e-06
9.650000000000000000e+01,8.324688227562271337e-06,8.326312565282156797e-06,8.328833238174793152e-06,8.330680086182651323e-06,8.332087375939600804e-06,8.333074860089606517e-06,8.333780404129464969e-06,8.334254806757757095e-06
9.660000000000000853e+01,8.324685068533677068e-06,8.326310056344654598e-06,8.328830909454243425e-06,8.330677960216581468e-06,8.332085390194698959e-06,8.333072966354437838e-06,8.333778639513234054e-06,8.334253036035299544e-06
9.670000000000000284e+01,8.324681909116504741e-06,8.326307546629996281e-06,8.328828582065961328e-06,8.330675835915846150e-06,8.332083406614732013e-06,8.333071075450337872e-06,8.333776878644005848e-06,8.334251269059844702e-06
9.680000000000001137e+01,8.324678749366265507e-06,8.326305036138181848e-06,8.328826255898924558e-06,8.330673713252689794e-06,8.332081425116433238e-06,8.333069187432817770e-06,8.333775121549535925e-06,8.334249505803636993e-06
9.690000000000000568e+01,8.324675589227448214e-06,8.326302524813700146e-06,8.328823931036399841e-06,8.330671592171601247e-06,8.332079445672047058e-06,8.333067302274121957e-06,8.333773368229824285e-06,8.334247746294431991e-06
9.700000000000000000e+01,8.324672428727808438e-06,8.326300012656551175e-06,8.328821607395120452e-06,8.330669472755847238e-06,8.332077468337084625e-06,8.333065420002006007e-06,8.333771618712626505e-06,8.334245990504474122e-06
9.710000000000000853e+01,8.324669267895101754e-06,8.326297499583468209e-06,8.328819285030597541e-06,8.330667354894405463e-06,8.332075493083790363e-06,8.333063540477692044e-06,8.333769872942431434e-06,8.334244238406007810e-06
9.720000000000000284e+01,8.324666106701572588e-06,8.326294985649962399e-06,8.328816963887319957e-06,8.330665238642787074e-06,8.332073519884408697e-06,8.333061663812202369e-06,8.333768131030261372e-06,8.334242490026788630e-06
9.730000000000001137e+01,8.324662945174976514e-06,8.326292470772767018e-06,8.328814644020798852e-06,8.330663123945480919e-06,8.332071548766695201e-06,8.333059789922270255e-06,8.333766392837338444e-06,8.334240745283549856e-06
9.740000000000000568e+01,8.324659783315313533e-06,8.326289954896370915e-06,8.328812325375523073e-06,8.330661010857998150e-06,8.332069579647383151e-06,8.333057918807895703e-06,8.333764658363662647e-06,8.334239004204047063e-06
9.750000000000000000e+01,8.324656621094828068e-06,8.326287438076285241e-06,8.328810008007003773e-06,8.330658899324827615e-06,8.332067612554228120e-06,8.333056050469078713e-06,8.333762927636989559e-06,8.334237266760524676e-06
9.760000000000000853e+01,8.324653458596786848e-06,8.326284920173732118e-06,8.328807691831974225e-06,8.330656789345969315e-06,8.332065647459474533e-06,8.333054184878063708e-06,8.333761200546296877e-06,8.334235532925227119e-06
9.770000000000000284e+01,8.324650295793434296e-06,8.326282401244222697e-06,8.328805376933701154e-06,8.330654680921423250e-06,8.332063684390877967e-06,8.333052322062606265e-06,8.333759477063829024e-06,8.334233802725909968e-06
9.780000000000001137e+01,8.324647132657014836e-06,8.326279881232245828e-06,8.328803063256673411e-06,8.330652574078944994e-06,8.332061723292927269e-06,8.333050461939439657e-06,8.333757757106319275e-06,8.334232076079306495e-06
9.790000000000000568e+01,8.324643969215284045e-06,8.326277360110045933e-06,8.328800750773135420e-06,8.330650468763023397e-06,8.332059764165622440e-06,8.333048604508563884e-06,8.333756040673767629e-06,8.334230353040927852e-06
9.800000000000000000e+01,8.324640805495997498e-06,8.326274837877623014e-06,8.328798439538598331e-06,8.330648364945902884e-06,8.332057807036719055e-06,8.333046749797734520e-06,8.333754327682907359e-06,8.334228633527507313e-06
9.810000000000000853e+01,8.324637641499155194e-06,8.326272314479465919e-06,8.328796129469795417e-06,8.330646262683094605e-06,8.332055851795194812e-06,8.333044897751440416e-06,8.333752618022716163e-06,8.334226917539044877e-06
9.820000000000000284e+01,8.324634477252512710e-06,8.326269789887819073e-06,8.328793820677748982e-06,8.330644161946842985e-06,8.332053898552072013e-06,8.333043048369681571e-06,8.333750911609927314e-06,8.334225205103296119e-06
9.830000000000001137e+01,8.324631312700558894e-06,8.326267264047171324e-06,8.328791513051436723e-06,8.330642062626125721e-06,8.332051947224083932e-06,8.333041201652457985e-06,8.333749208416785237e-06,8.334223496192505465e-06
9.840000000000000568e+01,8.324628147871049322e-06,8.326264736957522672e-06,8.328789206674125367e-06,8.330639964859720692e-06,8.332049997811230568e-06,8.333039357572014083e-06,8.333747508415534355e-06,8.334221790806672914e-06
9.850000000000000000e+01,8.324624982819495145e-06,8.326262208591117542e-06,8.328786901518059338e-06,8.330637868592116746e-06,8.332048050313511922e-06,8.333037516045083137e-06,8.333745811495152367e-06,8.334220088862531739e-06
9.860000000000000853e+01,8.324621817545896363e-06,8.326259678892444782e-06,8.328784597527727485e-06,8.330635773795558308e-06,8.332046104675416842e-06,8.333035677210443026e-06,8.333744117627883696e-06,8.334218390387837516e-06
9.870000000000000284e+01,8.324618651966986249e-06,8.326257147889259969e-06,8.328782294703129807e-06,8.330633680442289801e-06,8.332044160952456480e-06,8.333033840957071448e-06,8.333742426730461617e-06,8.334216695382590245e-06
9.880000000000001137e+01,8.324615486221542682e-06,8.326254615526051950e-06,8.328779993072021881e-06,8.330631588615577954e-06,8.332042219116875259e-06,8.333032007257212825e-06,8.333740738830641703e-06,8.334215003819034351e-06
9.890000000000000568e+01,8.324612320226298934e-06,8.326252081802820726e-06,8.328777692662159282e-06,8.330629498232156038e-06,8.332040279113162029e-06,8.333030176138622735e-06,8.333739053845157230e-06,8.334213315669414257e-06
9.900000000000000000e+01,8.324609154036766157e-06,8.326249546608543994e-06,8.328775393390275283e-06,8.330627409319779630e-06,8.332038340969072365e-06,8.333028347601301178e-06,8.333737371746252620e-06,8.334211630933729964e-06
9.910000000000000853e+01,8.324605987652944350e-06,8.326247009998732906e-06,8.328773095284125461e-06,8.330625321850693155e-06,8.332036404656850692e-06,8.333026521506470274e-06,8.333735692478416723e-06,8.334209949584225896e-06
9.920000000000000284e+01,8.324602821019322363e-06,8.326244471917876311e-06,8.328770798399220965e-06,8.330623235797141035e-06,8.332034470148741434e-06,8.333024697992907903e-06,8.333734016069405115e-06,8.334208271620902053e-06
9.930000000000001137e+01,8.324599654246922498e-06,8.326241932282707481e-06,8.328768502652295069e-06,8.330621151214634423e-06,8.332032537472500167e-06,8.333022876977347337e-06,8.333732342519217795e-06,8.334206597043758435e-06
9.940000000000000568e+01,8.324596487307989179e-06,8.326239391148737568e-06,8.328766208098858925e-06,8.330619068075417744e-06,8.332030606600371314e-06,8.333021058432033001e-06,8.333730671827854763e-06,8.334204925797283892e-06
9.950000000000000000e+01,8.324593320174766831e-06,8.326236848432699844e-06,8.328763914683401381e-06,8.330616986323979845e-06,8.332028677504599301e-06,8.333019242384720471e-06,8.333729003967560445e-06,8.334203257881478422e-06
9.960000000000000853e+01,8.324590152902766604e-06,8.326234304162349886e-06,8.328761622405922438e-06,8.330614905932565151e-06,8.332026750185184127e-06,8.333017428779898594e-06,8.333727338966090414e-06,8.334201593324097601e-06
9.970000000000000284e+01,8.324586985491988500e-06,8.326231758226665391e-06,8.328759331294177670e-06,8.330612826984440389e-06,8.332024824669881369e-06,8.333015617645322948e-06,8.333725676823444672e-06,8.334199932014119128e-06
9.980000000000001137e+01,8.324583817886921366e-06,8.326229210681157511e-06,8.328757041320411503e-06,8.330610749451849983e-06,8.332022900903179874e-06,8.333013808953237955e-06,8.333724017539623219e-06,8.334198274007054152e-06
9.990000000000000568e+01,8.324580650170831930e-06,8.326226661414803942e-06,8.328754752484623936e-06,8.330608673279282783e-06,8.332020978885079643e-06,8.333012002648132466e-06,8.333722361197892781e-06,8.334196619302902675e-06
1.000000000000000000e+02,8.324577482315964616e-06,8.326224110483115837e-06,8.328752464814570544e-06,8.330606598550005515e-06,8.332019058615580676e-06,8.333010198785517630e-06,8.333720707770497782e-06,8.334194967818397970e-06


==> Code/NL_MSD/Data/constant/Plot/NL_output_error.dat <==
6.000000000000000000e+00,0.000000000000000000e+00,9.357175802264706965e-02,9.853486940600149693e-03,1.016981836977523534e-02
8.000000000000000000e+00,0.000000000000000000e+00,1.692968222075245249e-02,9.768147477698425549e-03,4.713577814021610579e-03
1.000000000000000000e+01,0.000000000000000000e+00,1.165448837530759160e-02,5.611349209321494884e-03,4.293141403572136965e-03
1.200000000000000000e+01,0.000000000000000000e+00,7.859821218896820283e-03,4.474960413659108752e-03,3.099773285917805168e-03
1.400000000000000000e+01,0.000000000000000000e+00,5.453684621654047993e-03,3.080205326654246543e-03,2.289942468379164986e-03
1.600000000000000000e+01,0.000000000000000000e+00,2.949184762806934465e-03,1.800362670842700196e-03,1.500145706426927843e-03
1.800000000000000000e+01,0.000000000000000000e+00,1.847525613410562614e-03,1.295586285043418386e-03,9.998197252692327900e-04
2.000000000000000000e+01,0.000000000000000000e+00,1.207719764000037390e-03,7.438502923077023503e-04,6.208427612991759652e-04


==> Code/NL_MSD/Data/constant/Plot/NL_state_error.dat <==
6.000000000000000000e+00,0.000000000000000000e+00,6.319175769037525814e-02,1.181218567726096715e-02,1.047032291197431964e-02
8.000000000000000000e+00,0.000000000000000000e+00,1.102018149126226046e-02,6.061511455231761471e-03,4.471016606500893310e-03
1.000000000000000000e+01,0.000000000000000000e+00,7.367172873310218369e-03,3.478177232902356954e-03,2.839250755867979946e-03
1.200000000000000000e+01,0.000000000000000000e+00,5.091520935735878960e-03,2.478948025972741234e-03,1.994746907730524359e-03
1.400000000000000000e+01,0.000000000000000000e+00,3.403975511580929151e-03,1.783851235869901228e-03,1.518216100465203397e-03
1.600000000000000000e+01,0.000000000000000000e+00,2.282903047268442821e-03,1.274125358923271830e-03,1.150992295461875656e-03
1.800000000000000000e+01,0.000000000000000000e+00,1.542604652354133540e-03,1.020384150366063832e-03,8.734109699267124339e-04
2.000000000000000000e+01,0.000000000000000000e+00,1.063464994665735703e-03,7.458622232942629850e-04,6.670013315489125303e-04


==> Code/NL_MSD/Data/sin/Plot/FOM_energy_dif.dat <==
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,-1.207714268686052883e-07
2.000000000000000111e-01,-4.587566727450372212e-07
3.000000000000000444e-01,-9.701105467841119168e-07
4.000000000000000222e-01,-1.602119533334362341e-06
5.000000000000000000e-01,-2.296697613977067846e-06
6.000000000000000888e-01,-2.993983751914934153e-06
7.000000000000000666e-01,-3.635836685227673956e-06
8.000000000000000444e-01,-4.169047459662495510e-06
9.000000000000000222e-01,-4.548122176957351045e-06
1.000000000000000000e+00,-4.737523517951773263e-06
1.100000000000000089e+00,-4.713296741226067352e-06
1.200000000000000178e+00,-4.464041581048747501e-06
1.300000000000000044e+00,-3.991223982443821514e-06
1.400000000000000133e+00,-3.308849884788782163e-06
1.500000000000000000e+00,-2.442546974915733513e-06
1.600000000000000089e+00,-1.428119699140289328e-06
1.700000000000000178e+00,-3.096583892077224565e-07
1.800000000000000044e+00,8.627042724568875082e-07
1.900000000000000133e+00,2.035286578365696347e-06
2.000000000000000000e+00,3.153490925056129032e-06
2.100000000000000089e+00,4.164462280550722262e-06
2.200000000000000178e+00,5.019656071529772501e-06
2.300000000000000266e+00,5.677201699457422313e-06
2.400000000000000355e+00,6.103954204758101076e-06
2.500000000000000000e+00,6.277137598283306918e-06
2.600000000000000089e+00,6.185499357222803973e-06
2.700000000000000178e+00,5.829916492122375060e-06
2.800000000000000266e+00,5.223418956931593499e-06
2.900000000000000355e+00,4.390625023433566282e-06
3.000000000000000000e+00,3.366614084033495852e-06
3.100000000000000089e+00,2.195293219447828903e-06
3.200000000000000178e+00,9.273424694715773353e-07
3.300000000000000266e+00,-3.821523309431584803e-07
3.400000000000000355e+00,-1.676253245758499433e-06
3.500000000000000000e+00,-2.898776059365518187e-06
3.600000000000000089e+00,-3.996814688543223748e-06
3.700000000000000178e+00,-4.923060662843231627e-06
3.800000000000000266e+00,-5.637812045004332584e-06
3.900000000000000355e+00,-6.110589776294785003e-06
4.000000000000000000e+00,-6.321306057189245153e-06
4.100000000000000533e+00,-6.260956201707343349e-06
4.200000000000000178e+00,-5.931829984248682130e-06
4.299999999999999822e+00,-5.347259118233978203e-06
4.400000000000000355e+00,-4.530933404953141341e-06
4.500000000000000000e+00,-3.515829461046664217e-06
4.600000000000000533e+00,-2.342803721014884155e-06
4.700000000000000178e+00,-1.058906966690947860e-06
4.800000000000000711e+00,2.845177018203498553e-07
4.900000000000000355e+00,1.633886822879904166e-06
5.000000000000000000e+00,2.935506752926864138e-06
5.100000000000000533e+00,4.137705356541815371e-06
5.200000000000000178e+00,5.192884586007959213e-06
5.300000000000000711e+00,6.059411902620617796e-06
5.400000000000000355e+00,6.703270917925510664e-06
5.500000000000000000e+00,7.099398917709623391e-06
5.600000000000000533e+00,7.232651429307443425e-06
5.700000000000000178e+00,7.098351263015723056e-06
5.800000000000000711e+00,6.702400284797419006e-06
5.900000000000000355e+00,6.060954747375349450e-06
6.000000000000000000e+00,5.199687208077771738e-06
6.100000000000000533e+00,4.152677840226978723e-06
6.200000000000000178e+00,2.960993640784004288e-06
6.300000000000000711e+00,1.671024645825275323e-06
6.400000000000000355e+00,3.326515597822793380e-07
6.500000000000000000e+00,-1.002680292351912361e-06
6.600000000000000533e+00,-2.283908969521672438e-06
6.700000000000000178e+00,-3.462259633563863348e-06
6.800000000000000711e+00,-4.493044122947861818e-06
6.900000000000000355e+00,-5.337302728196033352e-06
7.000000000000000000e+00,-5.963239972237716069e-06
7.100000000000000533e+00,-6.347410906094169691e-06
7.200000000000000178e+00,-6.475618896922136214e-06
7.300000000000000711e+00,-6.343490940710627690e-06
7.400000000000000355e+00,-5.956703078062453027e-06
7.500000000000000000e+00,-5.330837244240521633e-06
7.600000000000000533e+00,-4.490862179740151561e-06
7.700000000000000178e+00,-3.470244713397324654e-06
7.800000000000000711e+00,-2.309713180239508779e-06
7.900000000000000355e+00,-1.055710955696897990e-06
8.000000000000000000e+00,2.414061196984174096e-07
8.099999999999999645e+00,1.529360499855775268e-06
8.200000000000001066e+00,2.756052517153412262e-06
8.300000000000000711e+00,3.871681552039540897e-06
8.400000000000000355e+00,4.830797786861684706e-06
8.500000000000000000e+00,5.594194194234736184e-06
8.599999999999999645e+00,6.130553543197414523e-06
8.700000000000001066e+00,6.417774692603350761e-06
8.800000000000000711e+00,6.443915965409496849e-06
8.900000000000000355e+00,6.207710442476810364e-06
9.000000000000000000e+00,5.718627830584438465e-06
9.099999999999999645e+00,4.996479142965054576e-06
9.200000000000001066e+00,4.070582541489120576e-06
9.300000000000000711e+00,2.978529918356426220e-06
9.400000000000000355e+00,1.764612697397610619e-06
9.500000000000000000e+00,4.779805977406237361e-07
9.600000000000001421e+00,-8.293822709969089768e-07
9.700000000000001066e+00,-2.104774157060673723e-06
9.800000000000000711e+00,-3.296895139288935628e-06
9.900000000000000355e+00,-4.357883540504620123e-06
1.000000000000000000e+01,-5.245191511960012321e-06
1.010000000000000142e+01,-5.923232539183781453e-06
1.020000000000000107e+01,-6.364745459154497187e-06
1.030000000000000071e+01,-6.551831753714987272e-06
1.040000000000000036e+01,-6.476634750375576122e-06
1.050000000000000000e+01,-6.141640675579734809e-06
1.060000000000000142e+01,-5.559592382364114682e-06
1.070000000000000107e+01,-4.753017365483752643e-06
1.080000000000000071e+01,-3.753382800435883793e-06
1.090000000000000036e+01,-2.599902104497703315e-06
1.100000000000000000e+01,-1.338029969766285632e-06
1.110000000000000142e+01,-1.769567252105086475e-08
1.120000000000000107e+01,1.308662910544378111e-06
1.130000000000000071e+01,2.588190661526046377e-06
1.140000000000000036e+01,3.769748761345281807e-06
1.150000000000000000e+01,4.806001227562750611e-06
1.160000000000000142e+01,5.655363501604060428e-06
1.170000000000000107e+01,6.283725241064408440e-06
1.180000000000000071e+01,6.665867705792083431e-06
1.190000000000000036e+01,6.786509295773901496e-06
1.200000000000000000e+01,6.640930251766707926e-06
1.210000000000000142e+01,6.235148191195694078e-06
1.220000000000000107e+01,5.585638613990473456e-06
1.230000000000000071e+01,4.718617169129080136e-06
1.240000000000000036e+01,3.668921682825621033e-06
1.250000000000000000e+01,2.478550221132747033e-06
1.260000000000000142e+01,1.194925624906084671e-06
1.270000000000000107e+01,-1.310336980725468337e-07
1.280000000000000071e+01,-1.446952589308214687e-06
1.290000000000000036e+01,-2.701063730757569115e-06
1.300000000000000000e+01,-3.844218349750849750e-06
1.310000000000000142e+01,-4.831770369244370311e-06
1.320000000000000107e+01,-5.625270030285012268e-06
1.330000000000000071e+01,-6.193912428030523554e-06
1.340000000000000036e+01,-6.515695850826952462e-06
1.350000000000000000e+01,-6.578253986512516693e-06
1.360000000000000142e+01,-6.379335034403799121e-06
1.370000000000000107e+01,-5.926909885267672706e-06
1.380000000000000071e+01,-5.238901288388830846e-06
1.390000000000000036e+01,-4.342536746131109293e-06
1.400000000000000000e+01,-3.273339984795342605e-06
1.410000000000000142e+01,-2.073789152456928520e-06
1.420000000000000107e+01,-7.916839355331939387e-07
1.430000000000000071e+01,5.217222035502899757e-07
1.440000000000000036e+01,1.813755487772850117e-06
1.450000000000000000e+01,3.032440957007054294e-06
1.460000000000000142e+01,4.128619574689240679e-06
1.470000000000000107e+01,5.057972016692113826e-06
1.480000000000000071e+01,5.782858935036994108e-06
1.490000000000000036e+01,6.273893537460384362e-06
1.500000000000000000e+01,6.511173243760326468e-06
1.510000000000000142e+01,6.485112500599632401e-06
1.520000000000000107e+01,6.196837731925475268e-06
1.530000000000000071e+01,5.658126731734880455e-06
1.540000000000000036e+01,4.890897198794874612e-06
1.550000000000000000e+01,3.926271070278652964e-06
1.560000000000000142e+01,2.803261347092411704e-06
1.570000000000000107e+01,1.567144896706673673e-06
1.580000000000000071e+01,2.675972610582944000e-07
1.590000000000000036e+01,-1.043326787519838206e-06
1.600000000000000000e+01,-2.313280394343475432e-06
1.610000000000000142e+01,-3.491694630604336158e-06
1.619999999999999929e+01,-4.531751945383022395e-06
1.630000000000000071e+01,-5.392191767296383720e-06
1.640000000000000213e+01,-6.038886713362334735e-06
1.650000000000000000e+01,-6.446138309385007759e-06
1.660000000000000142e+01,-6.597651625764311412e-06
1.669999999999999929e+01,-6.487158489547339979e-06
1.680000000000000071e+01,-6.118668993262965650e-06
1.690000000000000213e+01,-5.506341177220763772e-06
1.700000000000000000e+01,-4.673969407217870575e-06
1.710000000000000142e+01,-3.654103436410982564e-06
1.719999999999999929e+01,-2.486822559356893780e-06
1.730000000000000071e+01,-1.218202468539208994e-06
1.740000000000000213e+01,1.014740879587416877e-07
1.750000000000000000e+01,1.419698759330678683e-06
1.760000000000000142e+01,2.683835565980841054e-06
1.769999999999999929e+01,3.843250853660662436e-06
1.780000000000000071e+01,4.851385288079379521e-06
1.790000000000000213e+01,5.667676919937636448e-06
1.800000000000000000e+01,6.259248203951961464e-06
1.810000000000000142e+01,6.602278744965994761e-06
1.819999999999999929e+01,6.682999200757766545e-06
1.830000000000000071e+01,6.498259516304893957e-06
1.840000000000000213e+01,6.055645433440670633e-06
1.850000000000000000e+01,5.373139647595059909e-06
1.860000000000000142e+01,4.478346514208420004e-06
1.869999999999999929e+01,3.407320252918344394e-06
1.880000000000000071e+01,2.203054702817897059e-06
1.890000000000000213e+01,9.137066914050029354e-07
1.900000000000000000e+01,-4.093657168385833600e-07
1.910000000000000142e+01,-1.713664631849964870e-06
1.920000000000000284e+01,-2.947628440636007596e-06
1.930000000000000071e+01,-4.062642059127208327e-06
1.940000000000000213e+01,-5.014908123129879769e-06
1.950000000000000000e+01,-5.767115033139535996e-06
1.960000000000000142e+01,-6.289847693338734835e-06
1.970000000000000284e+01,-6.562696800008205322e-06
1.980000000000000071e+01,-6.575032294370286579e-06
1.990000000000000213e+01,-6.326416121749112165e-06
2.000000000000000000e+01,-5.826639041084380466e-06
2.010000000000000142e+01,-5.095376341690549538e-06
2.020000000000000284e+01,-4.161468356841946381e-06
2.030000000000000071e+01,-3.061843820678644690e-06
2.040000000000000213e+01,-1.840117307791433454e-06
2.050000000000000000e+01,-5.449057829676196008e-07
2.060000000000000142e+01,7.720770781316499409e-07
2.070000000000000284e+01,2.058077640421096532e-06
2.080000000000000071e+01,3.261428695097712271e-06
2.090000000000000213e+01,4.333657025609727320e-06
2.100000000000000000e+01,5.231480822098788508e-06
2.110000000000000142e+01,5.918607483237914302e-06
2.120000000000000284e+01,6.367249221220228073e-06
2.130000000000000071e+01,6.559285638141343355e-06
2.140000000000000213e+01,6.487018542694622525e-06
2.150000000000000000e+01,6.153483821200178561e-06
2.160000000000000142e+01,5.572306944728877554e-06
2.170000000000000284e+01,4.767111235606802389e-06
2.180000000000000071e+01,3.770509786393816398e-06
2.190000000000000213e+01,2.622731423734814271e-06
2.200000000000000000e+01,1.369947057988651906e-06
2.210000000000000142e+01,6.237423630373051253e-08
2.220000000000000284e+01,-1.247755730793276285e-06
2.230000000000000071e+01,-2.508282011218221363e-06
2.240000000000000213e+01,-3.669166452030525605e-06
2.250000000000000000e+01,-4.684436425386739877e-06
2.260000000000000142e+01,-5.513949477745083705e-06
2.270000000000000284e+01,-6.124920734762451247e-06
2.280000000000000071e+01,-6.493164261114903191e-06
2.290000000000000213e+01,-6.604009737495863952e-06
2.300000000000000000e+01,-6.452865715794731116e-06
2.310000000000000142e+01,-6.045410496466341321e-06
2.320000000000000284e+01,-5.397401703147175489e-06
2.330000000000000071e+01,-4.534106320785991073e-06
2.340000000000000213e+01,-3.489364620010149132e-06
2.350000000000000000e+01,-2.304314075746161095e-06
2.360000000000000142e+01,-1.025812840130257975e-06
2.370000000000000284e+01,2.953840389230411034e-07
2.380000000000000071e+01,1.606629512512780522e-06
2.390000000000000213e+01,2.855493162770561533e-06
2.400000000000000000e+01,3.991887739904220744e-06
2.410000000000000142e+01,4.970123065120568562e-06
2.420000000000000284e+01,5.750796555445414349e-06
2.430000000000000071e+01,6.302434354857333609e-06
2.440000000000000213e+01,6.602806784203330004e-06
2.450000000000000000e+01,6.639856198448201852e-06
2.460000000000000142e+01,6.412193619367845265e-06
2.470000000000000284e+01,5.929141586452635337e-06
2.480000000000000071e+01,5.210323153523321871e-06
2.490000000000000213e+01,4.284819304797848893e-06
2.500000000000000000e+01,3.189937712533286174e-06
2.510000000000000142e+01,1.969653302652529803e-06
2.520000000000000284e+01,6.727944431850207962e-07
2.530000000000000071e+01,-6.489429223016651704e-07
2.540000000000000213e+01,-1.943067343884719023e-06
2.550000000000000000e+01,-3.158365359523518379e-06
2.560000000000000142e+01,-4.246896531473476344e-06
2.570000000000000284e+01,-5.165837819218199733e-06
2.580000000000000071e+01,-5.879114439166777117e-06
2.590000000000000213e+01,-6.358764440175801447e-06
2.600000000000000000e+01,-6.585994346816614886e-06
2.610000000000000142e+01,-6.551893086861881876e-06
2.620000000000000284e+01,-6.257781074228696561e-06
2.630000000000000071e+01,-5.715181080986897477e-06
2.640000000000000213e+01,-4.945407831372095053e-06
2.650000000000000000e+01,-3.978784466729390346e-06
2.660000000000000142e+01,-2.853506333999611400e-06
2.670000000000000284e+01,-1.614185808435086855e-06
2.680000000000000071e+01,-3.101255998116947410e-07
2.690000000000000213e+01,1.006618570137396418e-06
2.700000000000000000e+01,2.283312883780141966e-06
2.710000000000000142e+01,3.468675125545273019e-06
2.720000000000000284e+01,4.514969973001825565e-06
2.730000000000000071e+01,5.379978561745324406e-06
2.740000000000000213e+01,6.028753686451726601e-06
2.750000000000000000e+01,6.435079702382662248e-06
2.760000000000000142e+01,6.582568724766701962e-06
2.770000000000000284e+01,6.465341497396970283e-06
2.780000000000000071e+01,6.088261349027068725e-06
2.790000000000000213e+01,5.466711702567517150e-06
2.800000000000000000e+01,4.625930157639568385e-06
2.810000000000000142e+01,3.599933673589794658e-06
2.820000000000000284e+01,2.430088354099524395e-06
2.830000000000000071e+01,1.163392546146835294e-06
2.840000000000000213e+01,-1.494474309582383142e-07
2.850000000000000000e+01,-1.456063971436161175e-06
2.860000000000000142e+01,-2.704511495810191235e-06
2.870000000000000284e+01,-3.845303964508661743e-06
2.880000000000000071e+01,-4.833330774708932687e-06
2.890000000000000213e+01,-5.629583992028397432e-06
2.900000000000000000e+01,-6.202639760574668593e-06
2.910000000000000142e+01,-6.529846938205241536e-06
2.920000000000000284e+01,-6.598186050935095359e-06
2.930000000000000071e+01,-6.404771444201706743e-06
2.940000000000000213e+01,-5.956979240828719213e-06
2.950000000000000000e+01,-5.272193785404999389e-06
2.960000000000000142e+01,-4.377176075084920903e-06
2.970000000000000284e+01,-3.307069521452099536e-06
2.980000000000000071e+01,-2.104071258599016225e-06
2.990000000000000213e+01,-8.158107870359643243e-07
3.000000000000000000e+01,5.065086313843503163e-07
3.010000000000000142e+01,1.810137640764764022e-06
3.020000000000000284e+01,3.042898470487220841e-06
3.030000000000000071e+01,4.155305680542120683e-06
3.040000000000000213e+01,5.102599036910238084e-06
3.050000000000000000e+01,5.846598196357355448e-06
3.060000000000000142e+01,6.357294467781993141e-06
3.070000000000000284e+01,6.614105468483177930e-06
3.080000000000000071e+01,6.606733585101665085e-06
3.090000000000000213e+01,6.335587973013701024e-06
3.100000000000000000e+01,5.811751223078198691e-06
3.110000000000000142e+01,5.056494376931564005e-06
3.120000000000000284e+01,4.100366124679122315e-06
3.130000000000000071e+01,2.981902233481492637e-06
3.140000000000000213e+01,1.746018169573870793e-06
3.150000000000000000e+01,4.421604656024147317e-07
3.160000000000000142e+01,-8.776999133180973800e-07
3.170000000000000284e+01,-2.161146197054986118e-06
3.180000000000000071e+01,-3.357382167418210273e-06
3.190000000000000213e+01,-4.419207394301682967e-06
3.200000000000000000e+01,-5.304830524410775183e-06
3.210000000000000142e+01,-5.979459340346715557e-06
3.220000000000000284e+01,-6.416616453924772756e-06
3.230000000000000426e+01,-6.599139621740746087e-06
3.239999999999999858e+01,-6.519835527157846755e-06
3.250000000000000000e+01,-6.181765554946760943e-06
3.260000000000000142e+01,-5.598151934835260413e-06
3.270000000000000284e+01,-4.791903076908909931e-06
3.280000000000000426e+01,-3.794768317091912202e-06
3.289999999999999858e+01,-2.646144762599722533e-06
3.300000000000000000e+01,-1.391572288692022319e-06
3.310000000000000142e+01,-8.096646428312759269e-08
3.320000000000000284e+01,1.233347541498841515e-06
3.330000000000000426e+01,2.498725211630414833e-06
3.339999999999999858e+01,3.664332965669370168e-06
3.350000000000000000e+01,4.683228633631242310e-06
3.360000000000000142e+01,5.514300919232106857e-06
3.370000000000000284e+01,6.123980165861908631e-06
3.380000000000000426e+01,6.487641270924715542e-06
3.389999999999999858e+01,6.590632890129954902e-06
3.400000000000000000e+01,6.428884477716056978e-06
3.410000000000000142e+01,6.009063196366071224e-06
3.420000000000000284e+01,5.348274981081813095e-06
3.430000000000000426e+01,4.473326539938815571e-06
3.439999999999999858e+01,3.419586260738904926e-06
3.450000000000000000e+01,2.229500411149443195e-06
3.460000000000000142e+01,9.508354956999642837e-07
3.470000000000000284e+01,-3.652726008052109563e-07
3.480000000000000426e+01,-1.666377267589558286e-06
3.489999999999999858e+01,-2.900802148486647525e-06
3.500000000000000000e+01,-4.019662975973670171e-06
3.510000000000000142e+01,-4.978755844514681783e-06
3.520000000000000284e+01,-5.740246538127324882e-06
3.530000000000000426e+01,-6.274105512793504147e-06
3.539999999999999858e+01,-6.559243320408691957e-06
3.550000000000000000e+01,-6.584311241925044911e-06
3.560000000000000142e+01,-6.348141631890014125e-06
3.570000000000000284e+01,-5.859812217290372161e-06
3.580000000000000426e+01,-5.138328750653453625e-06
3.589999999999999858e+01,-4.211931393771628507e-06
3.600000000000000000e+01,-3.117042234684896940e-06
3.610000000000000142e+01,-1.896884370439222423e-06
3.620000000000000284e+01,-5.998166375253966009e-07
3.630000000000000426e+01,7.225583659453693741e-07
3.639999999999999858e+01,2.017442785440248798e-06
3.650000000000000000e+01,3.232967917626838883e-06
3.660000000000000142e+01,4.320306595528844440e-06
3.670000000000000284e+01,5.235682369819638637e-06
3.680000000000000426e+01,5.942185747120909411e-06
3.689999999999999858e+01,6.411314182774852100e-06
3.700000000000000000e+01,6.624163885554645859e-06
3.710000000000000142e+01,6.572217277817093972e-06
3.720000000000000284e+01,6.257689298072577344e-06
3.730000000000000426e+01,5.693417422514279735e-06
3.739999999999999858e+01,4.902302871950814378e-06
3.750000000000000000e+01,3.916332396880495281e-06
3.760000000000000142e+01,2.775229778678722781e-06
3.770000000000000284e+01,1.524802432428806753e-06
3.780000000000000426e+01,2.150602960715453094e-07
3.789999999999999858e+01,-1.101808943915205674e-06
3.800000000000000000e+01,-2.373522273557693296e-06
3.810000000000000142e+01,-3.549757823101407084e-06
3.820000000000000284e+01,-4.584107712646279253e-06
3.830000000000000426e+01,-5.435857947294620018e-06
3.840000000000000568e+01,-6.071535739088362860e-06
3.850000000000000000e+01,-6.466174815783487517e-06
3.860000000000000142e+01,-6.604259369408227442e-06
3.870000000000000284e+01,-6.480317121221323973e-06
3.880000000000000426e+01,-6.099141670184993202e-06
3.890000000000000568e+01,-5.475634220708514022e-06
3.900000000000000000e+01,-4.634265375502710782e-06
3.910000000000000142e+01,-3.608169255958637578e-06
3.920000000000000284e+01,-2.437894851048394429e-06
3.930000000000000426e+01,-1.169852960947181941e-06
3.940000000000000568e+01,1.454891928598378570e-07
3.950000000000000000e+01,1.455600522504152394e-06
3.960000000000000142e+01,2.707989173456049059e-06
3.970000000000000284e+01,3.852330816594973228e-06
3.980000000000000426e+01,4.842531745208322747e-06
3.990000000000000568e+01,5.638635824312121514e-06
4.000000000000000000e+01,6.208488693731917252e-06
4.010000000000000142e+01,6.529081985312545910e-06
4.020000000000000284e+01,6.587514356864998533e-06
4.030000000000000426e+01,6.381524148363348914e-06
4.040000000000000568e+01,5.919569351142683900e-06
4.050000000000000000e+01,5.220452984899814908e-06
4.060000000000000142e+01,4.312514367083020161e-06
4.070000000000000284e+01,3.232427577687380094e-06
4.080000000000000426e+01,2.023666253209155386e-06
4.090000000000000568e+01,7.347075667296643076e-07
4.100000000000000000e+01,-5.829428179060514026e-07
4.110000000000000142e+01,-1.876819073792779236e-06
4.120000000000000284e+01,-3.095571765310278778e-06
4.130000000000000426e+01,-4.190972166390194431e-06
4.140000000000000568e+01,-5.119771349371138314e-06
4.150000000000000000e+01,-5.845350308147923002e-06
4.160000000000000142e+01,-6.339107442326907815e-06
4.170000000000000284e+01,-6.581539894773280608e-06
4.180000000000000426e+01,-6.562985164021428730e-06
4.190000000000000568e+01,-6.283999119588434823e-06
4.200000000000000000e+01,-5.755356323799976082e-06
4.210000000000000142e+01,-4.997668830025725484e-06
4.220000000000000284e+01,-4.040630768725739230e-06
4.230000000000000426e+01,-2.921908241249049354e-06
4.240000000000000568e+01,-1.685707213511244973e-06
4.250000000000000000e+01,-3.810657965008790171e-07
4.260000000000000142e+01,9.400692343453087574e-07
4.270000000000000284e+01,2.224909566445054665e-06
4.280000000000000426e+01,3.421954019422468463e-06
4.290000000000000568e+01,4.483089975110265968e-06
4.300000000000000000e+01,5.365576284527273643e-06
4.310000000000000142e+01,6.033818638645493948e-06
4.320000000000000284e+01,6.460855675904930706e-06
4.330000000000000426e+01,6.629486247383686859e-06
4.340000000000000568e+01,6.532984720003520707e-06
4.350000000000000000e+01,6.175371025624043497e-06
4.360000000000000142e+01,5.571224111988737349e-06
4.370000000000000284e+01,4.745050037391340680e-06
4.380000000000000426e+01,3.730237611770936823e-06
4.390000000000000568e+01,2.567653725665808295e-06
4.400000000000000000e+01,1.303946063402339206e-06
4.410000000000000142e+01,-1.036811464460996035e-08
4.420000000000000284e+01,-1.322942408593652530e-06
4.430000000000000426e+01,-2.581685039304559837e-06
4.440000000000000568e+01,-3.736803112525111104e-06
4.450000000000000000e+01,-4.742730973561481989e-06
4.460000000000000142e+01,-5.559874884958349028e-06
4.470000000000000284e+01,-6.156116099886865811e-06
4.480000000000000426e+01,-6.508024597978723236e-06
4.490000000000000568e+01,-6.601745805606684669e-06
4.500000000000000000e+01,-6.433532406396880177e-06
4.510000000000000142e+01,-6.009903052273113389e-06
4.520000000000000284e+01,-5.347419797713248713e-06
4.530000000000000426e+01,-4.472086820389575834e-06
4.540000000000000568e+01,-3.418384747516656219e-06
4.550000000000000000e+01,-2.227967713402945193e-06
4.560000000000000142e+01,-9.480638230585647364e-07
4.570000000000000284e+01,3.703666325016730099e-07
4.580000000000000426e+01,1.674647972266241069e-06
4.590000000000000568e+01,2.912502627905322328e-06
4.600000000000000000e+01,4.034174873407403439e-06
4.610000000000000142e+01,4.994473974173629927e-06
4.620000000000000284e+01,5.754646185740508457e-06
4.630000000000000426e+01,6.283990230587788162e-06
4.640000000000000568e+01,6.561141063371467297e-06
4.650000000000000000e+01,6.574961498917453184e-06
4.660000000000000142e+01,6.324999852008739154e-06
4.670000000000000284e+01,5.821492977647890754e-06
4.680000000000000426e+01,5.084916614495060827e-06
4.690000000000000568e+01,4.145107166286798872e-06
4.700000000000000000e+01,3.039999467990828208e-06
4.710000000000000142e+01,1.814042290909645416e-06
4.720000000000000284e+01,5.163662948892699944e-07
4.730000000000000426e+01,-8.012127719336792353e-07
4.740000000000000568e+01,-2.086269685536157326e-06
4.750000000000000000e+01,-3.287839639515288681e-06
4.760000000000000142e+01,-4.358403040222169622e-06
4.770000000000000284e+01,-5.255713672963624461e-06
4.780000000000000426e+01,-5.944408162567027532e-06
4.790000000000000568e+01,-6.397344772868240881e-06
4.800000000000000000e+01,-6.596629729821446020e-06
4.810000000000000142e+01,-6.534299132665566390e-06
4.820000000000000284e+01,-6.212634209162848364e-06
4.830000000000000426e+01,-5.644097498369582411e-06
4.840000000000000568e+01,-4.850887931839853451e-06
4.850000000000000000e+01,-3.864124100250165839e-06
4.860000000000000142e+01,-2.722677378164117812e-06
4.870000000000000284e+01,-1.471689880322424315e-06
4.880000000000000426e+01,-1.608259405927459085e-07
4.890000000000000568e+01,1.157680859564802489e-06
4.900000000000000000e+01,2.431111128908813868e-06
4.910000000000000142e+01,3.608390083564838591e-06
4.920000000000000284e+01,4.642175427282957401e-06
4.930000000000000426e+01,5.490811445546528446e-06
4.940000000000000568e+01,6.120061173120472375e-06
4.950000000000000000e+01,6.504536620544065784e-06
4.960000000000000142e+01,6.628759969096176263e-06
4.970000000000000284e+01,6.487805744387342699e-06
4.980000000000000426e+01,6.087494259982006994e-06
4.990000000000000568e+01,5.444128784337642912e-06
5.000000000000000000e+01,4.583791424178640384e-06
5.010000000000000142e+01,3.541234070314480675e-06
5.020000000000000284e+01,2.358419450398940853e-06
5.030000000000000426e+01,1.082782167538542950e-06
5.040000000000000568e+01,-2.347102276978318969e-07
5.050000000000000000e+01,-1.541610895244849289e-06
5.060000000000000142e+01,-2.786076441413376514e-06
5.070000000000000284e+01,-3.918896788190906477e-06
5.080000000000000426e+01,-4.895397089893505083e-06
5.090000000000000568e+01,-5.677145528820704001e-06
5.100000000000000000e+01,-6.233410769246328087e-06
5.110000000000000142e+01,-6.542323044811393373e-06
5.120000000000000284e+01,-6.591702863434356630e-06
5.130000000000000426e+01,-6.379531062861154567e-06
5.140000000000000568e+01,-5.914043677585079095e-06
5.150000000000000000e+01,-5.213445185031639895e-06
5.160000000000000142e+01,-4.305244595187440737e-06
5.170000000000000284e+01,-3.225230788134192395e-06
5.180000000000000426e+01,-2.016116464859107893e-06
5.190000000000000568e+01,-7.258936987608599622e-07
5.200000000000000000e+01,5.940423180028631123e-07
5.210000000000000142e+01,1.890932078169038633e-06
5.220000000000000284e+01,3.112773205138363863e-06
5.230000000000000426e+01,4.210437042434511667e-06
5.240000000000000568e+01,5.139689286365323184e-06
5.250000000000000000e+01,5.863024614083389707e-06
5.260000000000000142e+01,6.351231306322979719e-06
5.270000000000000284e+01,6.584612851440185821e-06
5.280000000000000426e+01,6.553808989201437285e-06
5.290000000000000568e+01,6.260177760397667157e-06
5.300000000000000000e+01,5.715721687310493238e-06
5.310000000000000142e+01,4.942563786386466873e-06
5.320000000000000284e+01,3.972001145602366279e-06
5.330000000000000426e+01,2.843183764256185242e-06
5.340000000000000568e+01,1.601482906898876735e-06
5.350000000000000000e+01,2.966253902503268591e-07
5.360000000000000142e+01,-1.019322525525057088e-06
5.370000000000000284e+01,-2.294035635869162704e-06
5.380000000000000426e+01,-3.476990778544797323e-06
5.390000000000000568e+01,-4.521430088111344503e-06
5.400000000000000000e+01,-5.386156491565818882e-06
5.410000000000000142e+01,-6.037101044770176728e-06
5.420000000000000284e+01,-6.448611870102372023e-06
5.430000000000000426e+01,-6.604424560213706386e-06
5.440000000000000568e+01,-6.498283750794309199e-06
5.450000000000000000e+01,-6.134195249474228007e-06
5.460000000000000142e+01,-5.526298000324558757e-06
5.470000000000000284e+01,-4.698355686449939839e-06
5.480000000000000426e+01,-3.682879265026750559e-06
5.490000000000000568e+01,-2.519904289316476920e-06
5.500000000000000000e+01,-1.255460287286069843e-06
5.510000000000000142e+01,6.021681756007701836e-08
5.520000000000000284e+01,1.374665080433601361e-06
5.530000000000000426e+01,2.635293919639458693e-06
5.540000000000000568e+01,3.791513742301688694e-06
5.550000000000000000e+01,4.796807682283521501e-06
5.560000000000000142e+01,5.610654375626245027e-06
5.570000000000000284e+01,6.200214648560686825e-06
5.580000000000000426e+01,6.541703953255595394e-06
5.590000000000000568e+01,6.621386067856560587e-06
5.600000000000000000e+01,6.436141292254227153e-06
5.610000000000000142e+01,5.993583066937757664e-06
5.620000000000000284e+01,5.311719276118731514e-06
5.630000000000000426e+01,4.418176946213714373e-06
5.640000000000000568e+01,3.349030053889645586e-06
5.650000000000000000e+01,2.147288280490711188e-06
5.660000000000000142e+01,8.611186438078899386e-07
5.670000000000000284e+01,-4.581187258989594113e-07
5.680000000000000426e+01,-1.757935038204649913e-06
5.690000000000000568e+01,-2.986792232789747814e-06
5.700000000000000000e+01,-4.096116326679499764e-06
5.710000000000000142e+01,-5.042171020319674568e-06
5.720000000000000284e+01,-5.787727021283606277e-06
5.730000000000000426e+01,-6.303472579599622705e-06
5.740000000000000568e+01,-6.569120912514048172e-06
5.750000000000000000e+01,-6.574180157481457343e-06
5.760000000000000142e+01,-6.318361213314416247e-06
5.770000000000000284e+01,-5.811608590589045775e-06
5.780000000000000426e+01,-5.073749605927213580e-06
5.790000000000000568e+01,-4.133768315373043123e-06
5.800000000000000000e+01,-3.028722704440101055e-06
5.810000000000000142e+01,-1.802336758838229969e-06
5.820000000000000284e+01,-5.033127141729210052e-07
5.830000000000000426e+01,8.165776974600191807e-07
5.840000000000000568e+01,2.104551789144926133e-06
5.850000000000000000e+01,3.308942823271321387e-06
5.860000000000000142e+01,4.381306874329249368e-06
5.870000000000000284e+01,5.278418388238170778e-06
5.880000000000000426e+01,5.964065054681055855e-06
5.890000000000000568e+01,6.410559501429657914e-06
5.900000000000000000e+01,6.599897102860241560e-06
5.910000000000000142e+01,6.524505347160758362e-06
5.920000000000000284e+01,6.187549817404658370e-06
5.930000000000000426e+01,5.602783675895395277e-06
5.940000000000000568e+01,4.793950136416924579e-06
5.950000000000000000e+01,3.793769197818486205e-06
5.960000000000000142e+01,2.642559387561194129e-06
5.970000000000000284e+01,1.386561141403230835e-06
5.980000000000000426e+01,7.603980708981161740e-08
5.990000000000000568e+01,-1.236747326077702880e-06
6.000000000000000000e+01,-2.499634027236519174e-06
6.010000000000000142e+01,-3.662594982273281730e-06
6.020000000000000284e+01,-4.679685519981546804e-06
6.030000000000000426e+01,-5.510802724539853870e-06
6.040000000000000568e+01,-6.123209223218850639e-06
6.050000000000000000e+01,-6.492771122690310648e-06
6.060000000000000142e+01,-6.604871632370779011e-06
6.070000000000000284e+01,-6.454971708619305915e-06
6.080000000000000426e+01,-6.048798745023065138e-06
6.090000000000000568e+01,-5.402154303280060077e-06
6.100000000000000000e+01,-4.540342545766851146e-06
6.110000000000000142e+01,-3.497232703597585868e-06
6.120000000000000284e+01,-2.313981642104723235e-06
6.130000000000000426e+01,-1.037456099223232897e-06
6.140000000000000568e+01,2.815921388288344929e-07
6.150000000000000000e+01,1.590531867518008013e-06
6.160000000000000142e+01,2.836961391639025720e-06
6.170000000000000284e+01,3.970834801414468984e-06
6.180000000000000426e+01,4.946514981785110621e-06
6.190000000000000568e+01,5.724662594186469278e-06
6.200000000000000000e+01,6.273875064022327308e-06
6.210000000000000142e+01,6.571999393939487177e-06
6.220000000000000284e+01,6.607057040614039423e-06
6.230000000000000426e+01,6.377737393009619282e-06
6.240000000000000568e+01,5.893437461323980386e-06
6.250000000000000000e+01,5.173847849732071680e-06
6.260000000000000142e+01,4.248107399434930542e-06
6.270000000000000284e+01,3.153569502034603289e-06
6.280000000000000426e+01,1.934240598827630109e-06
6.290000000000000568e+01,6.389647110582874490e-07
6.300000000000000000e+01,-6.805636516560298332e-07
6.310000000000000142e+01,-1.971872322731327287e-06
6.320000000000000284e+01,-3.183785231980484909e-06
6.330000000000000426e+01,-4.268417148678427253e-06
6.340000000000000568e+01,-5.183017156046298979e-06
6.350000000000000000e+01,-5.891597967433437333e-06
6.360000000000000142e+01,-6.366298295867878210e-06
6.370000000000000284e+01,-6.588435651572188689e-06
6.380000000000000426e+01,-6.549216851781114457e-06
6.390000000000000568e+01,-6.250083231074121670e-06
6.400000000000000000e+01,-5.702677347230178384e-06
6.410000000000000853e+01,-4.928428306960608296e-06
6.420000000000000284e+01,-3.957764069251190620e-06
6.429999999999999716e+01,-2.828971384927214672e-06
6.440000000000000568e+01,-1.586737271297433693e-06
6.450000000000000000e+01,-2.804196289063476399e-07
6.460000000000000853e+01,1.037891991628736577e-06
6.470000000000000284e+01,2.315452358847558401e-06
6.479999999999999716e+01,3.500990413074500651e-06
6.490000000000000568e+01,4.546803811789068561e-06
6.500000000000000000e+01,5.410726876098337357e-06
6.510000000000000853e+01,6.057883363441707303e-06
6.520000000000000284e+01,6.462143223529004388e-06
6.529999999999999716e+01,6.607215059073467955e-06
6.540000000000000568e+01,6.487322821768781722e-06
6.550000000000000000e+01,6.107435350122258910e-06
6.560000000000000853e+01,5.483039425657754151e-06
6.570000000000000284e+01,4.639469593503697809e-06
6.579999999999999716e+01,3.610829493683187508e-06
6.590000000000000568e+01,2.438558403927704177e-06
6.600000000000000000e+01,1.169711862814004633e-06
6.610000000000000853e+01,-1.449642090256553217e-07
6.620000000000000284e+01,-1.453080897328984378e-06
6.629999999999999716e+01,-2.702689430811311411e-06
6.640000000000000568e+01,-3.844317722601076071e-06
6.650000000000000000e+01,-4.832884624328404044e-06
6.660000000000000853e+01,-5.629424987330100549e-06
6.670000000000000284e+01,-6.202568524404927786e-06
6.679999999999999716e+01,-6.529725652681950265e-06
6.690000000000000568e+01,-6.597943520592064459e-06
6.700000000000000000e+01,-6.404405182125483265e-06
6.710000000000000853e+01,-5.956554587571716297e-06
6.720000000000000284e+01,-5.271840121834348025e-06
6.729999999999999716e+01,-4.377080237927266637e-06
6.740000000000000568e+01,-3.307466590163343767e-06
6.750000000000000000e+01,-2.105232959570546569e-06
6.760000000000000853e+01,-8.180318574191325354e-07
6.770000000000000284e+01,5.029256675004312171e-07
6.779999999999999716e+01,1.804898718149594572e-06
6.790000000000000568e+01,3.035734581546822852e-06
6.800000000000000000e+01,4.145989082715573204e-06
6.810000000000000853e+01,5.090958288045399627e-06
6.820000000000000284e+01,5.832531252081274431e-06
6.829999999999999716e+01,6.340779140634467126e-06
6.840000000000000568e+01,6.595206667403541445e-06
6.850000000000000000e+01,6.585606914799591038e-06
6.860000000000000853e+01,6.312479459924524861e-06
6.870000000000000284e+01,5.786993138856555419e-06
6.879999999999999716e+01,5.030497327862537560e-06
6.890000000000000568e+01,4.073607755283870091e-06
6.900000000000000000e+01,2.954913042085838271e-06
6.910000000000000853e+01,1.719365044450249513e-06
6.920000000000000284e+01,4.164286209751288936e-07
6.929999999999999716e+01,-9.019258911391325739e-07
6.940000000000000568e+01,-2.183301483049682190e-06
6.950000000000000000e+01,-3.376940330257482970e-06
6.960000000000000853e+01,-4.435697889215717282e-06
6.970000000000000284e+01,-5.317854467445926048e-06
6.979999999999999716e+01,-5.988703044579324342e-06
6.990000000000000568e+01,-6.421862278171985849e-06
7.000000000000000000e+01,-6.600273753765151241e-06
7.010000000000000853e+01,-6.516852404991890779e-06
7.020000000000000284e+01,-6.174768723166135231e-06
7.029999999999999716e+01,-5.587351237124060788e-06
7.040000000000000568e+01,-4.777608207773287319e-06
7.050000000000000000e+01,-3.777378884184390273e-06
7.060000000000000853e+01,-2.626137152128560359e-06
7.070000000000000284e+01,-1.369483760504941472e-06
7.079999999999999716e+01,-5.737703345776168362e-08
7.090000000000000568e+01,1.257834769452514934e-06
7.100000000000000000e+01,2.523504499085671426e-06
7.110000000000000853e+01,3.688816386682169934e-06
7.120000000000000284e+01,4.706865678494320804e-06
7.129999999999999716e+01,5.536596453969977460e-06
7.140000000000000568e+01,6.144510000971603603e-06
7.150000000000000000e+01,6.506064691158552904e-06
7.160000000000000853e+01,6.606701629385813845e-06
7.170000000000000284e+01,6.442447783805427264e-06
7.179999999999999716e+01,6.020068813172851918e-06
7.190000000000000568e+01,5.356766070052643158e-06
7.200000000000000000e+01,4.479434754955935460e-06
7.210000000000000853e+01,3.423521372614146685e-06
7.220000000000000284e+01,2.231537030217278783e-06
7.229999999999999716e+01,9.512975618908292574e-07
7.240000000000000568e+01,-3.660288166451586278e-07
7.250000000000000000e+01,-1.667980876474128848e-06
7.260000000000000853e+01,-2.902885309352676302e-06
7.270000000000000284e+01,-4.021877803461748613e-06
7.279999999999999716e+01,-4.980789923725303936e-06
7.290000000000000568e+01,-5.741836505868125329e-06
7.300000000000000000e+01,-6.275048263448823604e-06
7.310000000000000853e+01,-6.559404492234577333e-06
7.320000000000000284e+01,-6.583630733247858302e-06
7.329999999999999716e+01,-6.346635981646642222e-06
7.340000000000000568e+01,-5.857573769418866760e-06
7.350000000000000000e+01,-5.135521605414972157e-06
7.360000000000000853e+01,-4.208784242287766375e-06
7.370000000000000284e+01,-3.113838271284752324e-06
7.379999999999999716e+01,-1.893948591291660932e-06
7.390000000000000568e+01,-5.975009484404658622e-07
7.400000000000000000e+01,7.238916899798830684e-07
7.410000000000000853e+01,2.017438638757251823e-06
7.420000000000000284e+01,3.231296163419550282e-06
7.429999999999999716e+01,4.316679328375538915e-06
7.440000000000000568e+01,5.229869830924993579e-06
7.450000000000000000e+01,5.934030107623833317e-06
7.460000000000000853e+01,6.400740489465039929e-06
7.470000000000000284e+01,6.611187589045108837e-06
7.479999999999999716e+01,6.556947927227607664e-06
7.490000000000000568e+01,6.240330179430042534e-06
7.500000000000000000e+01,5.674261127408541938e-06
7.510000000000000853e+01,4.881722991623149710e-06
7.520000000000000284e+01,3.894771727075418966e-06
7.529999999999999716e+01,2.753185585957496073e-06
7.540000000000000568e+01,1.502809452880171648e-06
7.550000000000000000e+01,1.936722137663160481e-07
7.560000000000000853e+01,-1.122038758794019486e-06
7.570000000000000284e+01,-2.392060003353346787e-06
7.579999999999999716e+01,-3.566107695418541113e-06
7.590000000000000568e+01,-4.597829100505546052e-06
7.600000000000000000e+01,-5.446580510604093206e-06
7.610000000000000853e+01,-6.078972132395055183e-06
7.620000000000000284e+01,-6.470130576197163919e-06
7.629999999999999716e+01,-6.604639684937296806e-06
7.640000000000000568e+01,-6.477130263027319756e-06
7.650000000000000000e+01,-6.092498959997527663e-06
7.660000000000000853e+01,-5.465746495181278419e-06
7.670000000000000284e+01,-4.621436011043034142e-06
7.680000000000001137e+01,-3.592783928196841003e-06
7.690000000000000568e+01,-2.420408324155243207e-06
7.700000000000000000e+01,-1.150773324687381916e-06
7.710000000000000853e+01,1.656182993525767699e-07
7.720000000000000284e+01,1.476219053941907333e-06
7.730000000000001137e+01,2.728540455021466471e-06
7.740000000000000568e+01,3.872281166217295123e-06
7.750000000000000000e+01,4.861389132526650059e-06
7.760000000000000853e+01,5.655966780648835623e-06
7.770000000000000284e+01,6.223932749793714692e-06
7.780000000000001137e+01,6.542363018391395002e-06
7.790000000000000568e+01,6.598448367145515192e-06
7.800000000000000000e+01,6.390023152058610378e-06
7.810000000000000853e+01,5.925641263226921751e-06
7.820000000000000284e+01,5.224197554609677496e-06
7.830000000000001137e+01,4.314115417014541265e-06
7.840000000000000568e+01,3.232141963294132836e-06
7.850000000000000000e+01,2.021810100949483768e-06
7.860000000000000853e+01,7.316404513346697058e-07
7.870000000000000284e+01,-5.868350345661355050e-07
7.880000000000001137e+01,-1.881141996562529783e-06
7.890000000000000568e+01,-3.099940084017038799e-06
7.900000000000000000e+01,-4.195026455100503426e-06
7.910000000000000853e+01,-5.123193432599038033e-06
7.920000000000000284e+01,-5.847876661635442730e-06
7.930000000000001137e+01,-6.340540182336873443e-06
7.940000000000000568e+01,-6.581755000401035005e-06
7.950000000000000000e+01,-6.561937663573935708e-06
7.960000000000000853e+01,-6.281725059731346761e-06
7.970000000000000284e+01,-5.751971430267843743e-06
7.980000000000001137e+01,-4.993363864280730979e-06
7.990000000000000568e+01,-4.035663688894963741e-06
8.000000000000000000e+01,-2.916593388857524616e-06
8.010000000000000853e+01,-1.680401867043546105e-06
8.020000000000000284e+01,-3.761545566693946796e-07
8.030000000000001137e+01,9.441916463681643279e-07
8.040000000000000568e+01,2.227856412628792526e-06
8.050000000000000000e+01,3.423364784704840957e-06
8.060000000000000853e+01,4.482647933234940041e-06
8.070000000000000284e+01,5.363024571936048090e-06
8.080000000000001137e+01,6.028974060046099481e-06
8.090000000000000568e+01,6.453619550150779816e-06
8.100000000000000000e+01,6.619851735278903249e-06
8.110000000000000853e+01,6.521040242124520603e-06
8.120000000000000284e+01,6.161299575924150673e-06
8.130000000000001137e+01,5.555298480286463558e-06
8.140000000000000568e+01,4.727624163147758907e-06
8.150000000000000000e+01,3.711734481715023293e-06
8.160000000000000853e+01,2.548550389391834869e-06
8.170000000000000284e+01,1.284756459885016966e-06
8.180000000000001137e+01,-2.911175289721512627e-08
8.190000000000000568e+01,-1.340708782771038443e-06
8.200000000000000000e+01,-2.597962868500225397e-06
8.210000000000000853e+01,-3.751119356409926553e-06
8.220000000000000284e+01,-4.754667550344038318e-06
8.230000000000001137e+01,-5.569083335099644927e-06
8.240000000000000568e+01,-6.162329740599936656e-06
8.250000000000000000e+01,-6.511067807857262579e-06
8.260000000000000853e+01,-6.601540167905373124e-06
8.270000000000000284e+01,-6.430099523002663631e-06
8.280000000000001137e+01,-6.003363927420402035e-06
8.290000000000000568e+01,-5.337990777731782543e-06
8.300000000000000000e+01,-4.460072173806395313e-06
8.310000000000000853e+01,-3.404166077913828303e-06
8.320000000000000284e+01,-2.211990512257511199e-06
8.330000000000001137e+01,-9.308215920267315369e-07
8.340000000000000568e+01,3.883501437096370523e-07
8.350000000000000000e+01,1.692837760081111753e-06
8.360000000000000853e+01,2.930371925224939389e-06
8.370000000000000284e+01,4.051224347434434492e-06
8.380000000000001137e+01,5.010249826464807654e-06
8.390000000000000568e+01,5.768756377255712664e-06
8.400000000000000000e+01,6.296118124249350245e-06
8.410000000000000853e+01,6.571055885418175535e-06
8.420000000000000284e+01,6.582525169496200590e-06
8.430000000000001137e+01,6.330169904145144244e-06
8.440000000000000568e+01,5.824321475444982354e-06
8.450000000000000000e+01,5.085545172367478273e-06
8.460000000000000853e+01,4.143758354502313779e-06
8.470000000000000284e+01,3.036965052105600193e-06
8.480000000000001137e+01,1.809668885632831348e-06
8.490000000000000568e+01,5.110391051998952605e-07
8.500000000000000000e+01,-8.070873950272172692e-07
8.510000000000000853e+01,-2.092282134658063342e-06
8.520000000000000284e+01,-3.293594667996835312e-06
8.530000000000001137e+01,-4.363536438067860956e-06
8.540000000000000568e+01,-5.259907403076802268e-06
8.550000000000000000e+01,-5.947403438677500986e-06
8.560000000000000853e+01,-6.398952647201916477e-06
8.570000000000000284e+01,-6.596738844566463200e-06
8.580000000000001137e+01,-6.532880375276217677e-06
8.590000000000000568e+01,-6.209742100915516261e-06
8.600000000000000000e+01,-5.639868235374212446e-06
8.610000000000000853e+01,-4.845534098851800309e-06
8.620000000000000284e+01,-3.857926184569482331e-06
8.630000000000001137e+01,-2.715972328370952482e-06
8.640000000000000568e+01,-1.464857076916015188e-06
8.650000000000000000e+01,-1.542710701407656870e-07
8.660000000000000853e+01,1.163543420945600815e-06
8.670000000000000284e+01,2.435876716777585216e-06
8.680000000000001137e+01,3.611682152904194254e-06
8.690000000000000568e+01,4.643663149783705535e-06
8.700000000000000000e+01,5.490225682913685290e-06
8.710000000000000853e+01,6.117208061984236167e-06
8.720000000000000284e+01,6.499308098650846688e-06
8.730000000000001137e+01,6.621140709317518969e-06
8.740000000000000568e+01,6.477876136334881352e-06
8.750000000000000000e+01,6.075429275387289607e-06
8.760000000000000853e+01,5.430192771715969258e-06
8.770000000000000284e+01,4.568329082410560460e-06
8.780000000000001137e+01,3.524658038822625628e-06
8.790000000000000568e+01,2.341195106281279692e-06
8.800000000000000000e+01,1.065410336897887333e-06
8.810000000000000853e+01,-2.517118751210745131e-07
8.820000000000000284e+01,-1.557726975354167820e-06
8.830000000000001137e+01,-2.800812742786984444e-06
8.840000000000000568e+01,-3.931798205847325534e-06
8.850000000000000000e+01,-4.906063977239139007e-06
8.860000000000000853e+01,-5.685247931375148056e-06
8.870000000000000284e+01,-6.238700100691385586e-06
8.880000000000001137e+01,-6.544640859751371664e-06
8.890000000000000568e+01,-6.590986469601212150e-06
8.900000000000000000e+01,-6.375815801207274092e-06
8.910000000000000853e+01,-5.907461783971612590e-06
8.920000000000000284e+01,-5.204221235621808717e-06
8.930000000000001137e+01,-4.293687636769405458e-06
8.940000000000000568e+01,-3.211723362650520386e-06
8.950000000000000000e+01,-2.001100852966342103e-06
8.960000000000000853e+01,-7.098558282847555745e-07
8.970000000000000284e+01,6.105907368603169516e-07
8.980000000000001137e+01,1.907472525486397785e-06
8.990000000000000568e+01,3.128799686891170495e-06
9.000000000000000000e+01,4.225474994457023570e-06
9.010000000000000853e+01,5.153313243799750865e-06
9.020000000000000284e+01,5.874873875655328703e-06
9.030000000000001137e+01,6.361022899525892171e-06
9.040000000000000568e+01,6.592151223006048610e-06
9.050000000000000000e+01,6.558991994753959887e-06
9.060000000000000853e+01,6.262998708594924580e-06
9.070000000000000284e+01,5.716267381772333067e-06
9.080000000000001137e+01,4.941008703573945837e-06
9.090000000000000568e+01,3.968598068837536630e-06
9.100000000000000000e+01,2.838251351722220761e-06
9.110000000000000853e+01,1.595390797193285692e-06
9.120000000000000284e+01,2.897775355226173133e-07
9.130000000000001137e+01,-1.026505563550550448e-06
9.140000000000000568e+01,-2.301134687188177708e-06
9.150000000000000000e+01,-3.483605650556054201e-06
9.160000000000000853e+01,-4.527196080184037186e-06
9.170000000000000284e+01,-5.390759253154353559e-06
9.180000000000001137e+01,-6.040289275865973195e-06
9.190000000000000568e+01,-6.450207448105427233e-06
9.200000000000000000e+01,-6.604329763293392830e-06
9.210000000000000853e+01,-6.496485334628321340e-06
9.220000000000000284e+01,-6.130765222100986733e-06
9.230000000000001137e+01,-5.521391031881872635e-06
9.240000000000000568e+01,-4.692203192990795912e-06
9.250000000000000000e+01,-3.675780313572296620e-06
9.260000000000000853e+01,-2.512213591487899578e-06
9.270000000000000284e+01,-1.247573671370183490e-06
9.280000000000001137e+01,6.787894257787030483e-08
9.290000000000000568e+01,1.381675643397084485e-06
9.300000000000000000e+01,2.641237766443094159e-06
9.310000000000000853e+01,3.796006088963022052e-06
9.320000000000000284e+01,4.799511623299057561e-06
9.330000000000001137e+01,5.611296639396190500e-06
9.340000000000000568e+01,6.198598851259173870e-06
9.350000000000000000e+01,6.537720701360605347e-06
9.360000000000000853e+01,6.615019404909716627e-06
9.370000000000000284e+01,6.427471160919129289e-06
9.380000000000001137e+01,5.982783655267276401e-06
9.390000000000000568e+01,5.299053326524028051e-06
9.400000000000000000e+01,4.403986305689944203e-06
9.410000000000000853e+01,3.333722925602522480e-06
9.420000000000000284e+01,2.131323785570238272e-06
9.430000000000001137e+01,8.449894076667519016e-07
9.440000000000000568e+01,-4.739051894797619013e-07
9.450000000000000000e+01,-1.772875358296843729e-06
9.460000000000000853e+01,-3.000405869868494335e-06
9.470000000000000284e+01,-4.107963221755550620e-06
9.480000000000001137e+01,-5.051867588035108270e-06
9.490000000000000568e+01,-5.794959966776147553e-06
9.500000000000000000e+01,-6.308010111866213521e-06
9.510000000000000853e+01,-6.570821022511275089e-06
9.520000000000000284e+01,-6.572995714770879516e-06
9.530000000000001137e+01,-6.314341722823968439e-06
9.540000000000000568e+01,-5.804898534134128596e-06
9.550000000000000000e+01,-5.064583387004439885e-06
9.560000000000000853e+01,-4.122461923161679920e-06
9.570000000000000284e+01,-3.015662324190593324e-06
9.580000000000001137e+01,-1.787964673038988650e-06
9.590000000000000568e+01,-4.881109587628884583e-07
9.600000000000000000e+01,8.321053420745627704e-07
9.610000000000000853e+01,2.119898792285468403e-06
9.620000000000000284e+01,3.323619127304500154e-06
9.630000000000001137e+01,4.394857548217778742e-06
9.640000000000000568e+01,5.290440908911619999e-06
9.650000000000000000e+01,5.974224454252663463e-06
9.660000000000000853e+01,6.418600701163512667e-06
9.670000000000000284e+01,6.605653880664696942e-06
9.680000000000001137e+01,6.527905540787415362e-06
9.690000000000000568e+01,6.188616548996606070e-06
9.700000000000000000e+01,5.601632577567627891e-06
9.710000000000000853e+01,4.790782748842481453e-06
9.720000000000000284e+01,3.788862894871236620e-06
9.730000000000001137e+01,2.636254333610033029e-06
9.740000000000000568e+01,1.379244907229182360e-06
9.750000000000000000e+01,6.813034986175026120e-08
9.760000000000000853e+01,-1.244819576196043442e-06
9.770000000000000284e+01,-2.507444233856848115e-06
9.780000000000001137e+01,-3.669741416245653198e-06
9.790000000000000568e+01,-4.685805875648263452e-06
9.800000000000000000e+01,-5.515588667404092149e-06
9.810000000000000853e+01,-6.126418685581391799e-06
9.820000000000000284e+01,-6.494237947296532809e-06
9.830000000000001137e+01,-6.604512252206262701e-06
9.840000000000000568e+01,-6.452788636812645251e-06
9.850000000000000000e+01,-6.044880736910673846e-06
9.860000000000000853e+01,-5.396673146029762336e-06
9.870000000000000284e+01,-4.533546533513899135e-06
9.880000000000001137e+01,-3.489436966097603232e-06
9.890000000000000568e+01,-2.305555615811361037e-06
9.900000000000000000e+01,-1.028808552461235593e-06
9.910000000000000853e+01,2.900299934105454724e-07
9.920000000000000284e+01,1.598324529172856501e-06
9.930000000000001137e+01,2.843687761822089044e-06
9.940000000000000568e+01,3.976106613901020381e-06
9.950000000000000000e+01,4.949994153236048078e-06
9.960000000000000853e+01,5.726076696133119981e-06
9.970000000000000284e+01,6.273030182024630363e-06
9.980000000000001137e+01,6.568789747807279866e-06
9.990000000000000568e+01,6.601470889266991549e-06
1.000000000000000000e+02,6.369858927268712279e-06


==> Code/NL_MSD/Data/sin/Plot/GMG_POD_energy_dif.dat <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,-1.191826514572921313e-07,-1.182336031310417418e-07,-1.187860037999721144e-07,-1.195787261165800829e-07,-1.200768569410028925e-07,-1.203537919498248719e-07,-1.205168645638717151e-07,-1.206159894236645846e-07
2.000000000000000111e-01,-4.472331288649106692e-07,-4.414544570218822429e-07,-4.457035974117840077e-07,-4.509690950141937512e-07,-4.542396335110773550e-07,-4.560563758551423361e-07,-4.571296705856798579e-07,-4.577792623054676457e-07
3.000000000000000444e-01,-9.373100952927544859e-07,-9.235590479895692463e-07,-9.361038560428156457e-07,-9.499518667300500728e-07,-9.584549790056472400e-07,-9.631720499542720659e-07,-9.659645083412555419e-07,-9.676467597773616899e-07
4.000000000000000222e-01,-1.537965324253142075e-06,-1.515766943166326779e-06,-1.540831694061918867e-06,-1.565990221155886160e-06,-1.581270369032889217e-06,-1.589737761788212303e-06,-1.594758243039882123e-06,-1.597769137499352537e-06
5.000000000000000000e-01,-2.195091612424111112e-06,-2.166581782311214220e-06,-2.206630302611728244e-06,-2.243810637610347332e-06,-2.266179617818898398e-06,-2.278576260407977176e-06,-2.285939951148502003e-06,-2.290339908877700030e-06
6.000000000000000888e-01,-2.854124612329203846e-06,-2.823024658463049399e-06,-2.878023687826492682e-06,-2.925984394755041308e-06,-2.954643750961231772e-06,-2.970564466179175043e-06,-2.980049667142948790e-06,-2.985705635011094716e-06
7.000000000000000666e-01,-3.462381783280901292e-06,-3.432705457215915444e-06,-3.500033681243202687e-06,-3.556015071839986965e-06,-3.589379839215096522e-06,-3.608027003841223813e-06,-3.619193602716747727e-06,-3.625854946626894300e-06
8.000000000000000444e-01,-3.971408575759365967e-06,-3.946335545996450722e-06,-4.021212354526488002e-06,-4.081520115021971217e-06,-4.117589430672817074e-06,-4.137976161221331665e-06,-4.150286292428992255e-06,-4.157656620959042674e-06
9.000000000000000222e-01,-4.339197803338121651e-06,-4.320335582285686916e-06,-4.396587376438438992e-06,-4.457181676783793776e-06,-4.493865535505652724e-06,-4.514978041380134240e-06,-4.527885765237869104e-06,-4.535670954001515265e-06
1.000000000000000000e+00,-4.532153021239820586e-06,-4.519251467542293680e-06,-4.590224884917960694e-06,-4.647228169621242934e-06,-4.682586692132654116e-06,-4.703484908884827389e-06,-4.716483194954249839e-06,-4.724410501389530873e-06
1.100000000000000089e+00,-4.526680114267506421e-06,-4.517755798324855909e-06,-4.577210370171824142e-06,-4.627288871251051790e-06,-4.659673534582257611e-06,-4.679531331256011565e-06,-4.692160075241190789e-06,-4.699973342545008068e-06
1.200000000000000178e+00,-4.310312094010971705e-06,-4.302077725910045686e-06,-4.344931514698585628e-06,-4.385536045332070771e-06,-4.413643717821220946e-06,-4.431743499194880885e-06,-4.443571498295164571e-06,-4.451012892497008440e-06
1.300000000000000044e+00,-3.882298690828988805e-06,-3.870767339845474896e-06,-3.893616973262882530e-06,-3.923090089527386977e-06,-3.945952544410905646e-06,-3.961655107960634047e-06,-3.972252413565074448e-06,-3.979042458161535963e-06
1.400000000000000133e+00,-3.253622705477559034e-06,-3.234758512217679200e-06,-3.236141433323922421e-06,-3.253712119760231863e-06,-3.270648000186320275e-06,-3.283358627917106008e-06,-3.292274631927830358e-06,-3.298100515621970458e-06
1.500000000000000000e+00,-2.446437099553515696e-06,-2.416744390468412995e-06,-2.397150520564881801e-06,-2.402845306042917378e-06,-2.413400227523369510e-06,-2.422547976824260957e-06,-2.429306452698910476e-06,-2.433824925915806930e-06
1.600000000000000089e+00,-1.492948354195485459e-06,-1.449921197462216566e-06,-1.411590520701338711e-06,-1.406092397111032705e-06,-1.409987831453530724e-06,-1.415028617245345580e-06,-1.419145272836845259e-06,-1.422002128264525204e-06
1.700000000000000178e+00,-4.338008704744171842e-07,-3.761884105105660348e-07,-3.227493337300225626e-07,-3.072340995011321393e-07,-3.043385382828179761e-07,-3.047854527045206971e-07,-3.058077174203236229e-07,-3.066718507366587507e-07
1.800000000000000044e+00,6.839573315254882796e-07,7.560828127659534326e-07,8.200713951247388250e-07,8.440965728613147173e-07,8.537685184941638111e-07,8.582908780810187543e-07,8.607271063290188734e-07,8.621201003115516737e-07
1.900000000000000133e+00,1.809226658287810263e-06,1.894585076298071005e-06,1.964125560162659906e-06,1.994963307684659640e-06,2.011225626399404734e-06,2.020911405783238843e-06,2.027016890375531524e-06,2.030818438245431470e-06
2.000000000000000000e+00,2.889409494061332545e-06,2.985777031578023405e-06,3.055903134406090862e-06,3.091776226717872847e-06,3.114227954376319954e-06,3.129017011333683554e-06,3.138786920270884850e-06,3.144993950392324308e-06
2.100000000000000089e+00,3.873039495893692424e-06,3.977612530556501672e-06,4.043793053738146265e-06,4.082920762183599520e-06,4.110896403783327255e-06,4.130411723929448137e-06,4.143576999715656989e-06,4.152002189498470858e-06
2.200000000000000178e+00,4.712357275524518482e-06,4.822159531806848032e-06,4.880604703620802440e-06,4.921248281306717098e-06,4.953776654713446664e-06,4.977285562555349221e-06,4.993287759372548248e-06,5.003547328942536954e-06
2.300000000000000266e+00,5.365705523368256846e-06,5.477980246399068165e-06,5.525833659154877342e-06,5.566318912378961231e-06,5.602104800297297293e-06,5.628515108606953893e-06,5.646512131603827894e-06,5.658035138496244482e-06
2.400000000000000355e+00,5.799625068651260984e-06,5.912158364276831612e-06,5.947571331094483882e-06,5.986299149733989577e-06,6.023739875978591923e-06,6.051638301380474205e-06,6.070545058263227683e-06,6.082605853245312555e-06
2.500000000000000000e+00,5.990547743106935941e-06,6.101879156252681957e-06,6.123976876354353394e-06,6.159433512973287728e-06,6.196678308257631829e-06,6.224413370272026402e-06,6.242977140738601577e-06,6.254749978432897622e-06
2.600000000000000089e+00,5.926001909708350501e-06,6.035493206773320102e-06,6.044252669484481699e-06,6.075030510644709170e-06,6.110084725949056078e-06,6.135890397030840243e-06,6.152796067602616520e-06,6.163427970971597364e-06
2.700000000000000178e+00,5.605271460327847233e-06,5.713023292796583219e-06,5.709090638341459550e-06,5.733927399979247413e-06,5.764796893768537461e-06,5.786947116974503619e-06,5.800942793817223664e-06,5.809637908577806181e-06
2.800000000000000266e+00,5.039477836732506738e-06,5.146104655919057219e-06,5.130584068977969703e-06,5.148424112932665359e-06,5.173288307870876207e-06,5.190266958304823319e-06,5.200296495964408516e-06,5.206402743316348308e-06
2.900000000000000355e+00,4.251085548977445033e-06,4.357379340185103811e-06,4.331625968086606077e-06,4.341702266792181464e-06,4.359098400397425771e-06,4.369765242907396735e-06,4.375091644460288309e-06,4.378178986889306318e-06
3.000000000000000000e+00,3.272862698473766319e-06,3.379392984482598034e-06,3.344838669596186809e-06,3.346768475029262419e-06,3.355765433023412403e-06,3.359496969457427540e-06,3.359800100900551395e-06,3.359719653756379487e-06
3.100000000000000089e+00,2.146356889626971354e-06,2.253065337273589541e-06,2.211098463714838980e-06,2.204980724964788336e-06,2.205319382414961532e-06,2.202104778521122436e-06,2.197538827469411316e-06,2.194453674764923479e-06
3.200000000000000178e+00,9.199714386546112288e-07,1.025822315162128184e-06,9.777327251029102606e-07,9.642315719586569411e-07,9.564103016458311290e-07,9.468869833625589982e-07,9.380875824610557245e-07,9.324694624840076940e-07
3.300000000000000266e+00,-3.532548395824078313e-07,-2.505129523067486930e-07,-3.035247277474728556e-07,-3.231277765506149202e-07,-3.378387669972574003e-07,-3.524181695227848743e-07,-3.643807590216277537e-07,-3.717901646905011348e-07
3.400000000000000355e+00,-1.618049896882738092e-06,-1.521969643156553809e-06,-1.578730820735001206e-06,-1.602532265216997931e-06,-1.622156299476568142e-06,-1.640025173676312731e-06,-1.653742966471229148e-06,-1.662002346256366558e-06
3.500000000000000000e+00,-2.819374893168850871e-06,-2.734721396193545706e-06,-2.793993895053997756e-06,-2.819523717502783744e-06,-2.841521617483536155e-06,-2.860559121171599162e-06,-2.874422416084682075e-06,-2.882484353266753785e-06
3.600000000000000089e+00,-3.904840474080843726e-06,-3.837329642523805429e-06,-3.897711391864788766e-06,-3.922054451876988423e-06,-3.943535898812480789e-06,-3.961467645042723862e-06,-3.973823662254717670e-06,-3.980639753903281175e-06
3.700000000000000178e+00,-4.826967892394146142e-06,-4.782855447037909213e-06,-4.842702156439455952e-06,-4.862682922584377065e-06,-4.880664950720862982e-06,-4.895281595938827390e-06,-4.904596435097510754e-06,-4.909221144485526045e-06
3.800000000000000266e+00,-5.545203489722497214e-06,-5.530766884813582973e-06,-5.588156009414535497e-06,-5.600574862191405601e-06,-5.612260623542170146e-06,-5.621629315453839648e-06,-5.626634206424251106e-06,-5.628315481968383660e-06
3.900000000000000355e+00,-6.027610982711935350e-06,-6.048578669737812719e-06,-6.101329221358184340e-06,-6.103230159029346402e-06,-6.106277981796949528e-06,-6.108923248355699331e-06,-6.108729250428601709e-06,-6.106976634175087515e-06
4.000000000000000000e+00,-6.252182817136422988e-06,-6.313170120755134951e-06,-6.358921818340121379e-06,-6.347865214704866144e-06,-6.340618805477857278e-06,-6.335654269634671820e-06,-6.329824857706674301e-06,-6.324449572344889581e-06
4.100000000000000533e+00,-6.207728477465243588e-06,-6.311736799552089550e-06,-6.348081763110809128e-06,-6.322393007168920775e-06,-6.304048228863122494e-06,-6.291247503681894615e-06,-6.279824689287005768e-06,-6.270950156676488585e-06
4.200000000000000178e+00,-5.894313521030529468e-06,-6.042340845564819762e-06,-6.066992459972594953e-06,-6.025958437746482821e-06,-5.996649650816948673e-06,-5.976452602406492898e-06,-5.959938151517234217e-06,-5.947982778713514773e-06
4.299999999999999822e+00,-5.323238203144495251e-06,-5.514035867478991881e-06,-5.525013940294379311e-06,-5.469004299896509935e-06,-5.429802583493091583e-06,-5.403260555213867944e-06,-5.382558515822088996e-06,-5.368194912545691533e-06
4.400000000000000355e+00,-4.516559191834745857e-06,-4.746554827282992162e-06,-4.742364384649477849e-06,-4.672862592852017327e-06,-4.625687890101072564e-06,-4.594357453524371138e-06,-4.570687086748355388e-06,-4.554783066154817484e-06
4.500000000000000000e+00,-3.506172502555117421e-06,-3.769563995861986705e-06,-3.749346873852497930e-06,-3.668885962682631730e-06,-3.616344023879385083e-06,-3.582142796941176210e-06,-3.556932116666015886e-06,-3.540479134023048757e-06
4.600000000000000533e+00,-2.332490790742103304e-06,-2.621502685628759877e-06,-2.585145699036429934e-06,-2.497153814609229250e-06,-2.442315734549685424e-06,-2.407355693808017894e-06,-2.382125565344138385e-06,-2.366160099282962892e-06
4.700000000000000178e+00,-1.042763605409516292e-06,-1.348046536783081839e-06,-1.296236258003201358e-06,-1.204806222541293659e-06,-1.150952781872605080e-06,-1.117366574423725445e-06,-1.093614299629147579e-06,-1.079137486404389834e-06
4.800000000000000711e+00,3.108952153219046721e-07,-2.506690896519891965e-10,6.552855965312465170e-08,1.559245991350488580e-07,2.055698443987480362e-07,2.357953288551969950e-07,2.567052481894024907e-07,2.688044367293515591e-07
4.900000000000000355e+00,1.673693953502947140e-06,1.367553334882636029e-06,1.445075714045368498e-06,1.529901489825610805e-06,1.572427170840398625e-06,1.597597771013994916e-06,1.614529109105963811e-06,1.623541742592701786e-06
5.000000000000000000e+00,2.990471229822114219e-06,2.700017447041652696e-06,2.786419616380986231e-06,2.861393735450329379e-06,2.894423248646013636e-06,2.913255335881131947e-06,2.925376205227536719e-06,2.930826946001205413e-06
5.100000000000000533e+00,4.208024495744311366e-06,3.943093903240393883e-06,4.035017207030394681e-06,4.096411509691214037e-06,4.118276963211917052e-06,4.129979047053783381e-06,4.136813822698537368e-06,4.138495268419042916e-06
5.200000000000000178e+00,5.277352606592941586e-06,5.046302630698148994e-06,5.140063769226710377e-06,5.184960218901010776e-06,5.194816502499324806e-06,5.199130382577132892e-06,5.200583968124200540e-06,5.198568143337592429e-06
5.300000000000000711e+00,6.155707717390643263e-06,5.964844206229891199e-06,6.056624791634171445e-06,6.083114815003468068e-06,6.080987814625557486e-06,6.078187872555693150e-06,6.074540480240434026e-06,6.069165865089931611e-06
5.400000000000000355e+00,6.808359936943605972e-06,6.661460727747439692e-06,6.747507400707911107e-06,6.754822731025109106e-06,6.741590801606633931e-06,6.732442908868180309e-06,6.724315736483452155e-06,6.716150823427025074e-06
5.500000000000000000e+00,7.209993044833204467e-06,7.107960891322359642e-06,7.184788757034002438e-06,7.173357749780395753e-06,7.150670173877368696e-06,7.136354502298644653e-06,7.124649224688611726e-06,7.114436330541915043e-06
5.600000000000000533e+00,7.345670197153597591e-06,7.286344607329228729e-06,7.350937234555307564e-06,7.322364970635888981e-06,7.292505089970605092e-06,7.274509674528098491e-06,7.260327159237453531e-06,7.248912561362910734e-06
5.700000000000000178e+00,7.211333213120313390e-06,7.189484841166673967e-06,7.239483575664784620e-06,7.196457751762821986e-06,7.162161692532420521e-06,7.142155694070395633e-06,7.126701372112825839e-06,7.114959318878580352e-06
5.800000000000000711e+00,6.813825470302833920e-06,6.821347886924733483e-06,6.855221714955478385e-06,6.801349470720446933e-06,6.765593886263673862e-06,6.745290928590955137e-06,6.729775442542232367e-06,6.718533942639409728e-06
5.900000000000000355e+00,6.170454137524247762e-06,6.196755878149981522e-06,6.213940865331529784e-06,6.153524570619642309e-06,6.119298609353132634e-06,6.100321171799427677e-06,6.085865092804107479e-06,6.075840610450522483e-06
6.000000000000000000e+00,5.308130108051811735e-06,5.340715307517590604e-06,5.341710417924860899e-06,5.279473317356189743e-06,5.249551073555416836e-06,5.233306640591711689e-06,5.220857208478035805e-06,5.212603720272657171e-06
6.100000000000000533e+00,4.262141779648453976e-06,4.287351615813242423e-06,4.273756424626878880e-06,4.214532089716685470e-06,4.191262034663675862e-06,4.178840556139096218e-06,4.169106748670714513e-06,4.162982448973132077e-06
6.200000000000000178e+00,3.074630801078517828e-06,3.078502211270942035e-06,3.052982654083019609e-06,3.001385408159251700e-06,2.986512595877163778e-06,2.978612884712433795e-06,2.972022969480875298e-06,2.968175677693640768e-06
6.300000000000000711e+00,1.792844030453627502e-06,1.762028938050511084e-06,1.728200576546143341e-06,1.688297168594976583e-06,1.682832207562656723e-06,1.679722342913872457e-06,1.676405739886935309e-06,1.674776126458360492e-06
6.400000000000000355e+00,4.672370304426715082e-07,3.899167944371867423e-07,3.521414317884941081e-07,3.271467339440586874e-07,3.312925027417618073e-07,3.328063135337594458e-07,3.325993859701337207e-07,3.329397135747730330e-07
6.500000000000000000e+00,-8.504981536747169280e-07,-9.837705092514276162e-07,-1.020670018175504068e-06,-1.028649299928199867e-06,-1.015506426685353070e-06,-1.009937901206084399e-06,-1.007464396754476077e-06,-1.005559162421329478e-06
6.600000000000000533e+00,-2.109412805009064362e-06,-2.305005055006081882e-06,-2.336096359911721265e-06,-2.326246736482351363e-06,-2.305479593643633418e-06,-2.296765834922109839e-06,-2.292261348365784435e-06,-2.289313531375278266e-06
6.700000000000000178e+00,-3.261225978648182866e-06,-3.521904613118173599e-06,-3.542537837629075592e-06,-3.515432906763329979e-06,-3.489054404995015068e-06,-3.478359129801752991e-06,-3.472634611468433663e-06,-3.469238344742248126e-06
6.800000000000000711e+00,-4.262135299245434217e-06,-4.586762703203545177e-06,-4.592968376737616154e-06,-4.550557579936082009e-06,-4.521049727685896857e-06,-4.509689241075434674e-06,-4.503650199574188440e-06,-4.500423616837084806e-06
6.900000000000000355e+00,-5.074459580485524146e-06,-5.457924486473864079e-06,-5.446778312104966213e-06,-5.392265131460086125e-06,-5.362371245218669480e-06,-5.351706941367218029e-06,-5.346283284470357278e-06,-5.343821160073633503e-06
7.000000000000000000e+00,-5.668061743450969470e-06,-6.101437109405638548e-06,-6.071352834577381508e-06,-6.008967190610642328e-06,-5.981465951904185729e-06,-5.972800208180889525e-06,-5.968877436517833202e-06,-5.967706674697009772e-06
7.100000000000000533e+00,-6.021503490813429060e-06,-6.492408724592668712e-06,-6.443326219105621755e-06,-6.378006579509098994e-06,-6.355488277993981416e-06,-6.349971675100735125e-06,-6.348327274741799586e-06,-6.348867331390506408e-06
7.200000000000000178e+00,-6.122887149215966440e-06,-6.616019055986910313e-06,-6.549465353705014037e-06,-6.486475918950074249e-06,-6.471140685700149664e-06,-6.469696387425422079e-06,-6.470944433140807250e-06,-6.473474517272592710e-06
7.300000000000000711e+00,-5.970346067366710807e-06,-6.468136123583684283e-06,-6.387151112747374571e-06,-6.331666970869204158e-06,-6.325162107544135548e-06,-6.328430754459768437e-06,-6.332976970287174101e-06,-6.337611721550506783e-06
7.400000000000000355e+00,-5.572153788050565604e-06,-6.055508321708980013e-06,-5.964441826204758268e-06,-5.921138998676162002e-06,-5.924448020649258906e-06,-5.932754100990145218e-06,-5.940763078814831344e-06,-5.947438323761905510e-06
7.500000000000000000e+00,-4.946434334247851172e-06,-5.395517880348033035e-06,-5.299718737219322184e-06,-5.272405899332116563e-06,-5.285796264565406632e-06,-5.299135041058472551e-06,-5.310511062232153856e-06,-5.318981152066526441e-06
7.600000000000000533e+00,-4.120471285312676812e-06,-4.515500039103947927e-06,-4.420928406589225146e-06,-4.412252719396270173e-06,-4.435283183532728879e-06,-4.453326143238900414e-06,-4.467709035754774405e-06,-4.477557060542786127e-06
7.700000000000000178e+00,-3.129631247576064590e-06,-3.451651114524945108e-06,-3.364451268004359230e-06,-3.375702804796903989e-06,-3.407285706663598646e-06,-3.429402210205351187e-06,-3.446179732580212374e-06,-3.456841469615112850e-06
7.800000000000000711e+00,-2.015936734437590028e-06,-2.247567081663237598e-06,-2.173638887749407278e-06,-2.204667703901291853e-06,-2.243176901551430236e-06,-2.268470061329852516e-06,-2.286808171277077140e-06,-2.297609842685094383e-06
7.900000000000000355e+00,-8.263428780581894006e-07,-9.524713565356446310e-07,-8.970748826692132027e-07,-9.463233097868617438e-07,-9.897353916120399386e-07,-1.017090854406321743e-06,-1.035982616654634869e-06,-1.046191345891595015e-06
8.000000000000000000e+00,3.892098922632369895e-07,3.807947776858500166e-07,4.133742948879415291e-07,3.487325404873120593e-07,3.026775841075135531e-07,2.745307595072854490e-07,2.561981469542673473e-07,2.473138396401342032e-07
8.099999999999999645e+00,1.579880747892836723e-06,1.697934092700914555e-06,1.704642831033137407e-06,1.628474322432071908e-06,1.582106657401632921e-06,1.554523826115261631e-06,1.537886385280518020e-06,1.530990452868613572e-06
8.200000000000001066e+00,2.696055034792643745e-06,2.945415077421076333e-06,2.924600030172752607e-06,2.841518116677987926e-06,2.797078157826260458e-06,2.771417125953939964e-06,2.757540816307468834e-06,2.753163972690764183e-06
8.300000000000000711e+00,3.691413138353499823e-06,4.072657695631393127e-06,4.024148301737251465e-06,3.939181657960921790e-06,3.898676777264881155e-06,3.876208973917910638e-06,3.865993341862355992e-06,3.864474993224564781e-06
8.400000000000000355e+00,4.524845229385288103e-06,5.034089438020472596e-06,4.959196843335594851e-06,4.877447384581123924e-06,4.842532711386848820e-06,4.824352294537787023e-06,4.818440737436313626e-06,4.819886104501930335e-06
8.500000000000000000e+00,5.162124748270269237e-06,5.790984550859551439e-06,5.692427377270575795e-06,5.618742223670314395e-06,5.590630430686582830e-06,5.577568027166635023e-06,5.576275407394998274e-06,5.580534568103145965e-06
8.599999999999999645e+00,5.577268192630963073e-06,6.313010390585072074e-06,6.194777046279048571e-06,6.133454721082148842e-06,6.112857420616235604e-06,6.105406613259728443e-06,6.108674476860975755e-06,6.115348005920201446e-06
8.700000000000001066e+00,5.753527493754240218e-06,6.579419465128910627e-06,6.446576497079470336e-06,6.401122110404749987e-06,6.388223679477250672e-06,6.386488803303974615e-06,6.393876229308231851e-06,6.402348977696536991e-06
8.800000000000000711e+00,5.683982177467211683e-06,6.579842753175885184e-06,6.438297393277642167e-06,6.411236094312072753e-06,6.405699411723975167e-06,6.409372386717571146e-06,6.420086649687462010e-06,6.429587408211118182e-06
8.900000000000000355e+00,5.371719664457041965e-06,6.314658094939973321e-06,6.170881899671132320e-06,6.163635090383062787e-06,6.164637692113866807e-06,6.173009421794883878e-06,6.185975679584565512e-06,6.195656622860756801e-06
9.000000000000000000e+00,4.829611692652724386e-06,5.794925648273246965e-06,5.655645752236648782e-06,5.668470862890684359e-06,5.674769218748376698e-06,5.686777707916701452e-06,5.700741597891578749e-06,5.709768210709897929e-06
9.099999999999999645e+00,4.079711579792200116e-06,5.041899656006709751e-06,4.913765149390514342e-06,4.945757267307143712e-06,4.955776048452126270e-06,4.970089267267163713e-06,4.983741510894423854e-06,4.991381795022009626e-06
9.200000000000001066e+00,3.152310114065692837e-06,4.086141458869291254e-06,3.975374884349069937e-06,4.024526992933707970e-06,4.036469176318252527e-06,4.051596416389940947e-06,4.063705145052054490e-06,4.069406712072648480e-06
9.300000000000000711e+00,2.084697133072910269e-06,2.966272524104057728e-06,2.878320197942374481e-06,2.941637809301261841e-06,2.953610189111027795e-06,2.968031873471638216e-06,2.977567021208993303e-06,2.981012294296647713e-06
9.400000000000000355e+00,9.196817554457670241e-07,1.727418200252184288e-06,1.666617349401627868e-06,1.740282418977168177e-06,1.750429636938888311e-06,1.762732858800325486e-06,1.768967880417388061e-06,1.770100794371010089e-06
9.500000000000000000e+00,-2.960724216627408367e-07,4.194030198759191030e-07,3.886876595547705815e-07,4.682654443713407666e-07,4.749042182214391339e-07,4.839101327390460394e-07,4.864893488366883734e-07,4.855110819802777034e-07
9.600000000000001421e+00,-1.513839099513691888e-06,-9.052333116120470091e-07,-9.045633264960495357e-07,-8.238825896546286831e-07,-8.221384540478549052e-07,-8.172686662318018325e-07,-8.183041497224208261e-07,-8.209685094726082433e-07
9.700000000000001066e+00,-2.684688974668308914e-06,-2.193323678668229748e-06,-2.161745928142694284e-06,-2.084880967805069485e-06,-2.089014599044453080e-06,-2.088706193618256046e-06,-2.092935579241228528e-06,-2.096693710311459125e-06
9.800000000000000711e+00,-3.761357505596002460e-06,-3.393185234880358170e-06,-3.332988962077149120e-06,-3.264690064889996801e-06,-3.275203813764976379e-06,-3.279434701020100817e-06,-3.286113795488571077e-06,-3.290277780152589537e-06
9.900000000000000355e+00,-4.700060147213441786e-06,-4.456673416974865631e-06,-4.371869955468316027e-06,-4.316445609612445944e-06,-4.333319090332743428e-06,-4.341628602754638022e-06,-4.349776975876712415e-06,-4.353640368919692305e-06
1.000000000000000000e+01,-5.462193996115527472e-06,-5.341097879751899313e-06,-5.237202341034502551e-06,-5.198266957322228432e-06,-5.220955474879995784e-06,-5.232493695529749633e-06,-5.241001302183634358e-06,-5.243912470555972538e-06
1.010000000000000142e+01,-6.015865194376052161e-06,-6.010924303866821417e-06,-5.894615685324983145e-06,-5.874875776034488295e-06,-5.902350068601180944e-06,-5.915961358529675529e-06,-5.923701919787610626e-06,-5.925126102757083402e-06
1.020000000000000107e+01,-6.337183438114013523e-06,-6.439193666610970590e-06,-6.317873477188623577e-06,-6.318968388520362911e-06,-6.349792523060310279e-06,-6.364123492356987821e-06,-6.370062366083117933e-06,-6.369627279408096587e-06
1.030000000000000071e+01,-6.411269252572932009e-06,-6.608601291369087249e-06,-6.489882790998435791e-06,-6.512293034777183465e-06,-6.544733392087331847e-06,-6.558353553721280038e-06,-6.561639710009337101e-06,-6.559162121042017013e-06
1.040000000000000036e+01,-6.232926884879724794e-06,-6.512191364622249568e-06,-6.403360757148424121e-06,-6.446392319232885360e-06,-6.478547476453794252e-06,-6.490070389979923915e-06,-6.490104980504812771e-06,-6.485598051848145973e-06
1.050000000000000000e+01,-5.806945998110268903e-06,-6.153637998322636360e-06,-6.061133866759604860e-06,-6.122980997676219506e-06,-6.152920440354731069e-06,-6.161114235080783486e-06,-6.157591577654608628e-06,-6.151254615185952623e-06
1.060000000000000142e+01,-5.148008739252335486e-06,-5.547100581801411856e-06,-5.476057538134765368e-06,-5.553940076966079609e-06,-5.579839325798446881e-06,-5.583717807126215016e-06,-5.576637896419905926e-06,-5.568831339241436806e-06
1.070000000000000107e+01,-4.280194746627413727e-06,-4.716658355899405741e-06,-4.670555092546602172e-06,-4.760920069513119302e-06,-4.781181012891017046e-06,-4.780069645961976255e-06,-4.769724151101883969e-06,-4.760933269582628968e-06
1.080000000000000071e+01,-3.236094475965456407e-06,-3.695346145773242830e-06,-3.675787453874534982e-06,-3.774559292488849360e-06,-3.787907037030441293e-06,-3.781481428665606215e-06,-3.768417288080305738e-06,-3.759208275007364097e-06
1.090000000000000036e+01,-2.055559813307628048e-06,-2.523829368897279046e-06,-2.530477618483545355e-06,-2.633337334103508232e-06,-2.638888272739337015e-06,-2.627185801143405719e-06,-2.612151861418332555e-06,-2.603123989690370177e-06
1.100000000000000000e+01,-7.841390996174424366e-07,-1.248771216526972649e-06,-1.279427198439681002e-06,-1.382098990105468106e-06,-1.379398460597119902e-06,-1.362806000750060864e-06,-1.346688682010016569e-06,-1.338426089087657589e-06
1.110000000000000142e+01,5.287398524185527027e-07,7.904225772861761534e-08,2.822420270068293213e-08,-7.029952431292230131e-08,-5.933079106484884235e-08,-3.855279287132140631e-08,-2.230660930274686038e-08,-1.533309691367779060e-08
1.120000000000000107e+01,1.831761622883565366e-06,1.406743059644000038e-06,1.340933041715786089e-06,1.249962909788404630e-06,1.268794085365620994e-06,1.292782632458799874e-06,1.308204535969970106e-06,1.313464562294197613e-06
1.130000000000000071e+01,3.073803204245439957e-06,2.681504774615373066e-06,2.606804066655754593e-06,2.526048669702907201e-06,2.551948234674750182e-06,2.577959998563417177e-06,2.591671104341941589e-06,2.594922859207315913e-06
1.140000000000000036e+01,4.206010557158967877e-06,3.852661450344518901e-06,3.775676633337166077e-06,3.706922827875769322e-06,3.738755675226912434e-06,3.765457476913314228e-06,3.776695816019859375e-06,3.777793475712165616e-06
1.150000000000000000e+01,5.183780288624262322e-06,4.873734647858896096e-06,4.801156012347596036e-06,4.745251622015334014e-06,4.781597121306102594e-06,4.807583012460259209e-06,4.815759569710975629e-06,4.814713559224415018e-06
1.160000000000000142e+01,5.968560317294591133e-06,5.704285526611507784e-06,5.642500371466629971e-06,5.599354478268148139e-06,5.638567316293419118e-06,5.662437270653741805e-06,5.667173391343816036e-06,5.664145468181613907e-06
1.170000000000000107e+01,6.529393285013840309e-06,6.311516775346637242e-06,6.266279163912036321e-06,6.234922654273222786e-06,6.275198003814763670e-06,6.295641261977458214e-06,6.296793957770441263e-06,6.292080982669978617e-06
1.180000000000000071e+01,6.844140144242338852e-06,6.671560590823522041e-06,6.647728868755531373e-06,6.626426864983492315e-06,6.665870599546763753e-06,6.681751825256265764e-06,6.679425968846020023e-06,6.673434153385560119e-06
1.190000000000000036e+01,6.900337669729639245e-06,6.770403022812732097e-06,6.771746731665251318e-06,6.758152274057016573e-06,6.794857866934678192e-06,6.805302607312824215e-06,6.799848941939357072e-06,6.793060998974698173e-06
1.200000000000000000e+01,6.695661337374758659e-06,6.604410940143357056e-06,6.633481167479804430e-06,6.624818551147215739e-06,6.656952123568204982e-06,6.661425975461321425e-06,6.653423857284901377e-06,6.646361795946409412e-06
1.210000000000000142e+01,6.237982828317945039e-06,6.180444664237449981e-06,6.238497347259286396e-06,6.231763628170017277e-06,6.257657266167671040e-06,6.256031187312771635e-06,6.246255265442146598e-06,6.239441591421313049e-06
1.220000000000000107e+01,5.545028267273099942e-06,5.515556069167482089e-06,5.602516675765056853e-06,5.594690651818112759e-06,5.612941779704894163e-06,5.605534778602150325e-06,5.594905594312471475e-06,5.588825487456983154e-06
1.230000000000000071e+01,4.643658394878902307e-06,4.636287935552707573e-06,4.750747999299198554e-06,4.738996994935185114e-06,4.748568702382660600e-06,4.736159255711025473e-06,4.725679090072931743e-06,4.720745844746798703e-06
1.240000000000000036e+01,3.568804754987275896e-06,3.577605054157217968e-06,3.716845403942126147e-06,3.698721046253850009e-06,3.699035418393281649e-06,3.682834743529150856e-06,3.673511868529377722e-06,3.670037584918572904e-06
1.250000000000000000e+01,2.362106533503049999e-06,2.381500685280646401e-06,2.541541675560310409e-06,2.515156315302524703e-06,2.506170677950281256e-06,2.487754444467638049e-06,2.480520962251653305e-06,2.478694198650155389e-06
1.260000000000000142e+01,1.070301059266642874e-06,1.095333299894196699e-06,1.271017556377096458e-06,1.235193052680216841e-06,1.217448224684336555e-06,1.198648063034657429e-06,1.194278332672382703e-06,1.194150137114047272e-06
1.270000000000000107e+01,-2.565725429407028635e-07,-2.300420824455362556e-07,-4.492520899734842033e-08,-9.054472867309204531e-08,-1.159141754664139157e-07,-1.331526080228240261e-07,-1.341148223935051398e-07,-1.326354586855815754e-07
1.280000000000000071e+01,-1.567092171347872487e-06,-1.542276348076576653e-06,-1.354814259238446006e-06,-1.409693939150025166e-06,-1.440994653933991287e-06,-1.454775161127686012e-06,-1.452072626216549533e-06,-1.449213374818403288e-06
1.290000000000000036e+01,-2.810426168620150378e-06,-2.789585936593952376e-06,-2.607505706075929908e-06,-2.670203294419248863e-06,-2.705266216415647129e-06,-2.713911286110481935e-06,-2.707605339907770414e-06,-2.703715367369241562e-06
1.300000000000000000e+01,-3.938291336047505808e-06,-3.922790649840690591e-06,-3.754157804146396327e-06,-3.822364446272319416e-06,-3.858673381804123004e-06,-3.860881361499035602e-06,-3.851355501439945872e-06,-3.846881480196184810e-06
1.310000000000000142e+01,-4.906824892833561158e-06,-4.897250953740661661e-06,-4.750107930474867235e-06,-4.820749056479167738e-06,-4.855606463391448635e-06,-4.850579340957839047e-06,-4.838513090001106409e-06,-4.833968099263175056e-06
1.320000000000000107e+01,-5.678300883618647710e-06,-5.674629413143783552e-06,-5.556586396664175975e-06,-5.625981182047490314e-06,-5.656697787459474824e-06,-5.644225083784037977e-06,-5.630540458899380152e-06,-5.626468065567102883e-06
1.330000000000000071e+01,-6.222624837078083448e-06,-6.224407162171152752e-06,-6.142207036367863804e-06,-6.206280009135589637e-06,-6.230371295351533334e-06,-6.210860441967225309e-06,-6.196646613186584940e-06,-6.193582699445809858e-06
1.340000000000000036e+01,-6.518546258209301225e-06,-6.525095360032651115e-06,-6.484182262518622952e-06,-6.538715553040808093e-06,-6.554086655272128858e-06,-6.528536367365889159e-06,-6.514960460377028362e-06,-6.513395299494184609e-06
1.350000000000000000e+01,-6.554537011448091643e-06,-6.565093070357019833e-06,-6.569219121621561186e-06,-6.610129292927702238e-06,-6.615230732302801453e-06,-6.585150368727810122e-06,-6.573363467717030506e-06,-6.573706210308283282e-06
1.360000000000000142e+01,-6.329294848145261554e-06,-6.343156459517884649e-06,-6.394062618687856858e-06,-6.417682645053213175e-06,-6.411622450012977037e-06,-6.378906241173709635e-06,-6.369953416296425530e-06,-6.372500692644611497e-06
1.370000000000000107e+01,-5.851845047970261060e-06,-5.868459088301247739e-06,-5.965663180271252308e-06,-5.969008494435823486e-06,-5.951611154957070493e-06,-5.918380699555803037e-06,-5.913122526179925842e-06,-5.918032487790825247e-06
1.380000000000000071e+01,-5.141228940651332291e-06,-5.160238812904061056e-06,-5.300956594546379907e-06,-5.281954511431041777e-06,-5.253763106484454770e-06,-5.222194186638162705e-06,-5.221245163347654206e-06,-5.228518133254533851e-06
1.390000000000000036e+01,-4.225785295075557002e-06,-4.247042876735773742e-06,-4.426257199631467021e-06,-4.383921488652908760e-06,-4.346145348381458273e-06,-4.318295714393627360e-06,-4.321982729517392929e-06,-4.331449751385219038e-06
1.400000000000000000e+01,-3.142048377681450066e-06,-3.165598657400847671e-06,-3.376278528088860753e-06,-3.310815223867002999e-06,-3.265230786274331276e-06,-3.242884257508016344e-06,-3.251226244886662453e-06,-3.262547120470860040e-06
1.410000000000000142e+01,-1.933303941638320200e-06,-1.959352730590557812e-06,-2.192809957474173288e-06,-2.105646215708190105e-06,-2.054462640094234516e-06,-2.039002038954629281e-06,-2.051710480566182326e-06,-2.064383137906355969e-06
1.420000000000000107e+01,-6.478605131185477539e-07,-6.767348933525707544e-07,-9.230928110712244283e-07,-8.168271156683282186e-07,-7.625303186306608971e-07,-7.548479324173684724e-07,-7.713469596520861060e-07,-7.847299133487140033e-07
1.430000000000000071e+01,6.628928899410357900e-07,6.307840387659302550e-07,3.820458710016017001e-07,5.037672672902893112e-07,5.585782692496543689e-07,5.581282449401703261e-07,5.386638750812244858e-07,5.253148824199693756e-07
1.440000000000000036e+01,1.946560921492479501e-06,1.910762136077270856e-06,1.670230001027395161e-06,1.802899573882799089e-06,1.855671583846085770e-06,1.847278294032916879e-06,1.825869388023815265e-06,1.813350856666451349e-06
1.450000000000000000e+01,3.151859653660604721e-06,3.111898856190953300e-06,2.889658316684862172e-06,3.028141195487998871e-06,3.076511251025315641e-06,3.060873381255380110e-06,3.038669134966531793e-06,3.027767693161709239e-06
1.460000000000000142e+01,4.230687399159327455e-06,4.186102191633400693e-06,3.991224473531840289e-06,4.130021354818713686e-06,4.171940141656227397e-06,4.150199073522931048e-06,4.128399728839382554e-06,4.119823055717675153e-06
1.470000000000000107e+01,5.140060483126152047e-06,5.090423821539624694e-06,4.930539338782180536e-06,5.064059053122571541e-06,5.097890049647613164e-06,5.071537732805053711e-06,5.051311273242264921e-06,5.045618835158860449e-06
1.480000000000000071e+01,5.843832652313585285e-06,5.788781227533679186e-06,5.669763884254275244e-06,5.792587450953456951e-06,5.817181154742223637e-06,5.787951207467112447e-06,5.770349431985510869e-06,5.767891240113232065e-06
1.490000000000000036e+01,6.314127580245298965e-06,6.253395409987205777e-06,6.179169121760252903e-06,6.286290119721094083e-06,6.301034319748655133e-06,6.270784726376821272e-06,6.256664983786408563e-06,6.257536822269760268e-06
1.500000000000000000e+01,6.532427887527558763e-06,6.465886006612464598e-06,6.438352756828191747e-06,6.525383156139041851e-06,6.530230670521997016e-06,6.500825614957905785e-06,6.490784900031743021e-06,6.494807264688373660e-06
1.510000000000000142e+01,6.490280272525295047e-06,6.417981384593263172e-06,6.437059634233077698e-06,6.500395167530204077e-06,6.495869885839167246e-06,6.469067025220709422e-06,6.463394768958796721e-06,6.470120139510926460e-06
1.520000000000000107e+01,6.189593667278725508e-06,6.111818579922212447e-06,6.175573169744930091e-06,6.212517065319611564e-06,6.199697888009669811e-06,6.177046030654553821e-06,6.175700654489912900e-06,6.184450062417246041e-06
1.530000000000000071e+01,5.642524743713905888e-06,5.559825694556597142e-06,5.664666175131394255e-06,5.673513850314171325e-06,5.653994751809998665e-06,5.636745728627989838e-06,5.639357964826174907e-06,5.649283730257970149e-06
1.540000000000000036e+01,4.870961683431374034e-06,4.784196544940777507e-06,4.925120213057632146e-06,4.905209746920713432e-06,4.881033311025795296e-06,4.870070997663178414e-06,4.875974370252555978e-06,4.886142105753332743e-06
1.550000000000000000e+01,3.905632188827556917e-06,3.815983215908758108e-06,3.986841551249786786e-06,3.938575147237333152e-06,3.912137069440879689e-06,3.907926070800815666e-06,3.916212161163279415e-06,3.925692372085121118e-06
1.560000000000000142e+01,2.784874816842697332e-06,2.693846191989535122e-06,2.887617997097968736e-06,2.812458328706191057e-06,2.786381877069310509e-06,2.788938218360736965e-06,2.798531810066506864e-06,2.806490154924623504e-06
1.570000000000000107e+01,1.553123658210031621e-06,1.462513634524487127e-06,1.671573873714138347e-06,1.572016683576427099e-06,1.548998986848626469e-06,1.557885031942818355e-06,1.567632281977704434e-06,1.573407981812768863e-06
1.580000000000000071e+01,2.591651617200874114e-07,1.710110264507846978e-07,3.873899986836515374e-07,2.669113827249991466e-07,2.495473576807905047e-07,2.638928021450603900e-07,2.726544453060530948e-07,2.758183011569714793e-07
1.590000000000000036e+01,-1.045767388317686564e-06,-1.129270219300815281e-06,-9.136381418639594187e-07,-1.050663789428640804e-06,-1.060069665818896834e-06,-1.041519768790744038e-06,-1.034778424335858205e-06,-1.034391861103045596e-06
1.600000000000000000e+01,-2.309991469183481083e-06,-2.386591525932457714e-06,-2.179627516266102738e-06,-2.328044088360792241e-06,-2.327663933550383479e-06,-2.306474699502458758e-06,-2.302604628058591008e-06,-2.304892584979734149e-06
1.610000000000000142e+01,-3.483391833522531122e-06,-3.550896933497693642e-06,-3.360142856054237903e-06,-3.514168199422740280e-06,-3.502817789088896738e-06,-3.480766317495720408e-06,-3.480372810289733554e-06,-3.484985882290514425e-06
1.619999999999999929e+01,-4.519381796935784124e-06,-4.575777286783266895e-06,-4.408164847119477869e-06,-4.561587497980967854e-06,-4.538856402148960800e-06,-4.517815122173640674e-06,-4.521217480776829056e-06,-4.527602780399209159e-06
1.630000000000000071e+01,-5.376736192212738796e-06,-5.420294504829281657e-06,-5.281919842940741017e-06,-5.428334651745581052e-06,-5.394663199848048762e-06,-5.376472432712386951e-06,-5.383687630568234628e-06,-5.391147113620320397e-06
1.640000000000000213e+01,-6.021226118854694498e-06,-6.050596440168587442e-06,-5.946505558511450129e-06,-6.079580927756400577e-06,-6.036271811303561829e-06,-6.022611134484656681e-06,-6.033361471410869648e-06,-6.041118244787258007e-06
1.650000000000000000e+01,-6.426991238456247757e-06,-6.441260145137461812e-06,-6.375254651240502834e-06,-6.489018968283688515e-06,-6.438177413622958589e-06,-6.430446331855133035e-06,-6.444188924169258481e-06,-6.451454532686862198e-06
1.660000000000000142e+01,-6.577593500881051547e-06,-6.576310960418330076e-06,-6.550786938223918110e-06,-6.639917500828040886e-06,-6.584321377442470258e-06,-6.583539470812749261e-06,-6.599513555825831101e-06,-6.605550212250566045e-06
1.669999999999999929e+01,-6.466706837862656876e-06,-6.449876428817058471e-06,-6.465711034485399633e-06,-6.525806092290420413e-06,-6.468715045671036279e-06,-6.475450137932714512e-06,-6.492736830038259299e-06,-6.496910014412715650e-06
1.680000000000000071e+01,-6.098410373328588818e-06,-6.066447243456563054e-06,-6.122947271619549880e-06,-6.150761213033484331e-06,-6.095680834670991199e-06,-6.110011015074412466e-06,-6.127599498674529688e-06,-6.129418030909050685e-06
1.690000000000000213e+01,-5.487067731124728454e-06,-5.440731850415991833e-06,-5.535655784330573148e-06,-5.529279123034358534e-06,-5.479701307958828593e-06,-5.501213265063364943e-06,-5.518067537763071684e-06,-5.517209882198448323e-06
1.700000000000000000e+01,-4.656791548839078754e-06,-4.597106518643145900e-06,-4.726766594624620677e-06,-4.685736065296319808e-06,-4.644879348911223893e-06,-4.672701961368208590e-06,-4.687823123676604364e-06,-4.684150136186060465e-06
1.710000000000000142e+01,-3.640509645137790518e-06,-3.568678235907341012e-06,-3.728122339896611237e-06,-3.653451655476203097e-06,-3.624025131002128752e-06,-3.656894129122623127e-06,-3.669374691123161725e-06,-3.662930140681253111e-06
1.719999999999999929e+01,-2.478666628544234918e-06,-2.395993237383486907e-06,-2.579258859304600637e-06,-2.473386900667118304e-06,-2.457398377175845638e-06,-2.493745547109404992e-06,-2.502813995337860309e-06,-2.493814901291524500e-06
1.730000000000000071e+01,-1.217611189853473608e-06,-1.125438817209389875e-06,-1.325863871956545204e-06,-1.192523597030870075e-06,-1.191147428185324042e-06,-1.229206492391055061e-06,-1.234262055123391821e-06,-1.223081142413817712e-06
1.740000000000000213e+01,9.226602416118057093e-08,1.926002888494315890e-07,-1.796888818295094836e-08,1.380136042394841667e-07,1.245003539707134621e-07,8.657937478756538852e-08,8.594058883981681163e-08,9.879818656938210708e-08
1.750000000000000000e+01,1.398567073894463331e-06,1.505757924541439863e-06,1.292056549993814141e-06,1.465018177562726898e-06,1.437229933509698299e-06,1.401265572041621166e-06,1.405231395960881979e-06,1.419155581869335769e-06
1.760000000000000142e+01,2.649008501609539934e-06,2.761792852273847743e-06,2.551627293005676034e-06,2.735360986015622498e-06,2.694733956316863743e-06,2.662404023669184827e-06,2.670932717170615422e-06,2.685239147308393637e-06
1.769999999999999929e+01,3.793540284985352784e-06,3.910697700212906192e-06,3.710092000126785639e-06,3.898156151843634731e-06,3.846826245268442079e-06,3.819569838359182512e-06,3.832382048249427520e-06,3.846345949840013212e-06
1.780000000000000071e+01,4.786371922020637992e-06,4.906721266947910998e-06,4.720815575356973604e-06,4.906839466134460537e-06,4.847483300519928040e-06,4.826418300428458874e-06,4.842995829645868611e-06,4.855889199933960398e-06
1.790000000000000213e+01,5.587819950671202296e-06,5.710217873218514928e-06,5.543101544047690510e-06,5.721068026834363884e-06,5.656724177953431631e-06,5.642583452772353958e-06,5.662177614648711277e-06,5.673310048123769711e-06
1.800000000000000000e+01,6.165899774361605079e-06,6.289244911091007584e-06,6.143867715552309150e-06,6.308357834494682237e-06,6.242244863070844918e-06,6.235333630498496316e-06,6.256986807881559365e-06,6.265749573776402404e-06
1.810000000000000142e+01,6.497596903909386157e-06,6.620841357593554299e-06,6.499000176692082409e-06,6.645388946950603337e-06,6.580734118612208139e-06,6.580910325758304591e-06,6.603494177338797844e-06,6.609405986374161657e-06
1.819999999999999929e+01,6.569767822393879353e-06,6.691935030375684157e-06,6.594326786193982493e-06,6.718924489425293078e-06,6.658813044305156303e-06,6.665492047440435552e-06,6.687764410429064554e-06,6.690515790788720274e-06
1.830000000000000071e+01,6.379637644854385670e-06,6.499843712447217481e-06,6.426170572712552875e-06,6.526308937472580229e-06,6.473559049577359836e-06,6.485743180503766858e-06,6.506423214515388853e-06,6.505914936442980245e-06
1.840000000000000213e+01,5.934879518693092493e-06,6.052353752089567607e-06,6.001464206921436340e-06,6.075531087855468027e-06,6.032595130663065408e-06,6.048927811155846435e-06,6.066785719495426665e-06,6.063155720568980112e-06
1.850000000000000000e+01,5.253278277508877103e-06,5.367378166559744201e-06,5.337427438752151421e-06,5.384856570443685708e-06,5.353745751703054001e-06,5.372588623667184926e-06,5.386543005955757302e-06,5.380176190172836215e-06
1.860000000000000142e+01,4.361997351917668020e-06,4.472213620258791433e-06,4.460828703548025409e-06,4.482052519044765759e-06,4.464279928936831787e-06,4.483810039840330219e-06,4.493023290016995297e-06,4.484539658664021822e-06
1.869999999999999929e+01,3.296482707512704557e-06,3.402431155694052300e-06,3.406869010111335250e-06,3.403242424079855333e-06,3.399779298224325785e-06,3.418101821001107155e-06,3.422062622632227047e-06,3.412281442238818130e-06
1.880000000000000071e+01,2.099050214698916506e-06,2.200448761702222811e-06,2.217740156074121671e-06,2.191441957871687052e-06,2.202683369645352940e-06,2.217953793223759185e-06,2.216536082066955515e-06,2.206416912522990437e-06
1.890000000000000213e+01,8.172131830269657726e-07,9.138445602741018803e-07,9.409200675408735393e-07,8.948367116873301441e-07,9.205755153035566352e-07,9.311238972214974652e-07,9.246137301355261684e-07,9.151785887451246992e-07
1.900000000000000000e+01,-4.981851983165697106e-07,-4.065224510907405886e-07,-3.727243006040881212e-07,-4.351295409266153769e-07,-3.957185897573989308e-07,-3.912696761587675098e-07,-4.021843645757305907e-07,-4.099403060203732352e-07
1.910000000000000142e+01,-1.794963996548659679e-06,-1.708511495571163330e-06,-1.670951335963621887e-06,-1.745782104198290163e-06,-1.694143315092433433e-06,-1.696775895523860989e-06,-1.711053220027070054e-06,-1.716252857442146507e-06
1.920000000000000284e+01,-3.021647092496526632e-06,-2.940743096591091899e-06,-2.902199177187703150e-06,-2.985281170139741924e-06,-2.923457446457611297e-06,-2.933678749220125503e-06,-2.950004431387376336e-06,-2.951971593223579049e-06
1.930000000000000071e+01,-4.129480448838984685e-06,-4.054609416881405082e-06,-4.017603308217876368e-06,-4.104648565594892773e-06,-4.035232705965063893e-06,-4.053026530739800570e-06,-4.069920970378726466e-06,-4.068245500560285777e-06
1.940000000000000213e+01,-5.074348930655947498e-06,-5.006176634667069969e-06,-4.972903141456375131e-06,-5.059679682686835100e-06,-4.985732129078601638e-06,-5.010546273637173087e-06,-5.026486115652928355e-06,-5.021064009791409433e-06
1.950000000000000000e+01,-5.818520264280757637e-06,-5.757907998782396675e-06,-5.730168157982995503e-06,-5.812669250815361011e-06,-5.737599997834852417e-06,-5.768372305411939571e-06,-5.781914109714847427e-06,-5.772958758726298711e-06
1.960000000000000142e+01,-6.332148778862012328e-06,-6.280142385961529072e-06,-6.259280874887362955e-06,-6.333886487963624745e-06,-6.261303036131371513e-06,-6.296525363672089703e-06,-6.306419227081194734e-06,-6.294443393145554566e-06
1.970000000000000284e+01,-6.594479047494772317e-06,-6.552271570245404853e-06,-6.539122344148551313e-06,-6.602744268405236205e-06,-6.536272129292752808e-06,-6.574088064467686898e-06,-6.579370737530565449e-06,-6.565142197295648074e-06
1.980000000000000071e+01,-6.594699452591723521e-06,-6.563569814044267758e-06,-6.558415824392538340e-06,-6.608617868511523774e-06,-6.551704458207519011e-06,-6.590033339443079896e-06,-6.590093171776612024e-06,-6.574569530015672569e-06
1.990000000000000213e+01,-6.332407939818596176e-06,-6.313641536956349221e-06,-6.316195479458275308e-06,-6.351281157918053921e-06,-6.306997236762978964e-06,-6.343674386663500364e-06,-6.338283870435668099e-06,-6.322533612254654933e-06
2.000000000000000000e+01,-5.817666533736165491e-06,-5.812466394791715452e-06,-5.821879251036166103e-06,-5.840941370363617047e-06,-5.811795958737819845e-06,-5.844717413105993131e-06,-5.834032700768876367e-06,-5.819150090763391958e-06
2.010000000000000142e+01,-5.070637135715094779e-06,-5.080035759844059307e-06,-5.094938277508398450e-06,-5.097867501635544585e-06,-5.085652122538419917e-06,-5.112911790422502989e-06,-5.097441911280919946e-06,-5.084463033072639249e-06
2.020000000000000284e+01,-4.120808119095764610e-06,-4.145589956594530889e-06,-4.164169271167472708e-06,-4.151621732687016397e-06,-4.157297876783427881e-06,-4.177306086816656716e-06,-4.157857331613112883e-06,-4.147683664593171393e-06
2.030000000000000071e+01,-3.005838549605122090e-06,-3.046481265533973470e-06,-3.066590969963423063e-06,-3.039917913991163623e-06,-3.063558027219248636e-06,-3.075132680871450752e-06,-3.052735513445203885e-06,-3.046070239640097377e-06
2.040000000000000213e+01,-1.770063665237908701e-06,-1.826703172128074648e-06,-1.846000884334064729e-06,-1.807145869128778948e-06,-1.847933369977794449e-06,-1.850358113092420709e-06,-1.826184859013424422e-06,-1.823485786048295587e-06
2.050000000000000000e+01,-4.627206684898466094e-07,-5.351410236748010973e-07,-5.512435981014363051e-07,-5.026147156389493276e-07,-5.589031366881602736e-07,-5.519506099116444631e-07,-5.272320251631379406e-07,-5.286836992218768572e-07
2.060000000000000142e+01,8.640329568349036649e-07,7.763875534833042380e-07,7.657438734209875975e-07,8.214180629434464365e-07,7.519921166321275052e-07,7.680703150159118309e-07,7.921225981810664507e-07,7.866163258679614856e-07
2.070000000000000284e+01,2.157226304977388764e-06,2.055223245409076860e-06,2.052031687391209225e-06,2.111853315542311371e-06,2.032213482633382640e-06,2.056725496232814088e-06,2.078985518946807609e-06,2.069788547026663039e-06
2.080000000000000071e+01,3.365218443129869286e-06,3.249999711782414202e-06,3.255854182357409421e-06,3.316905331590680461e-06,3.230348823102247025e-06,3.262223246924822462e-06,3.281703463003937671e-06,3.269415572632050626e-06
2.090000000000000213e+01,4.439787585880372589e-06,4.312731626474053392e-06,4.328731181293954400e-06,4.388213062950230281e-06,4.298209870259861454e-06,4.336070951252435357e-06,4.351960726872716734e-06,4.337369617773978447e-06
2.100000000000000000e+01,5.338077619057579604e-06,5.200766190704975145e-06,5.227459851292470816e-06,5.282815052798373046e-06,5.192809312715152004e-06,5.235059393454699617e-06,5.246750843443392931e-06,5.230772130396244002e-06
2.110000000000000142e+01,6.024320228559254531e-06,5.878513768722837263e-06,5.915888162330573685e-06,5.964900835056519135e-06,5.878129323830250108e-06,5.923032466756406045e-06,5.930136459386670111e-06,5.913746603219971476e-06
2.120000000000000284e+01,6.471261542906336928e-06,6.318883441311373694e-06,6.366391091777723332e-06,6.407261908383810045e-06,6.326601824507838145e-06,6.372364287091092372e-06,6.374719717330834534e-06,6.358887299121041004e-06
2.130000000000000071e+01,6.661236132007863908e-06,6.504363374029709099e-06,6.560985470929758812e-06,6.592380191475233353e-06,6.520234473131325537e-06,6.565079554834984954e-06,6.562758235489907221e-06,6.548378839121848927e-06
2.140000000000000213e+01,6.586847515838156752e-06,6.427702948660907190e-06,6.492037580088649840e-06,6.513109927538951460e-06,6.451333877416365326e-06,6.493570234272771913e-06,6.486878201664159072e-06,6.474717461707468757e-06
2.150000000000000000e+01,6.251231984263916353e-06,6.092172359889458377e-06,6.162537766224440716e-06,6.172928830705526337e-06,6.122797400864854467e-06,6.160880935121570978e-06,6.150355040798749506e-06,6.141003280238366280e-06
2.160000000000000142e+01,5.667900458528052354e-06,5.511394527993318526e-06,5.585936913021782857e-06,5.585754325784786367e-06,5.547965633428963983e-06,5.580555390294339446e-06,5.566952313282302889e-06,5.560792863429364630e-06
2.170000000000000284e+01,4.860170377901651406e-06,4.708762531058230394e-06,4.785559132719496844e-06,4.775339707885351004e-06,4.750047666798873358e-06,4.776055851404836794e-06,4.760329673711427567e-06,4.757521683815268965e-06
2.180000000000000071e+01,3.860215393738930523e-06,3.716472383202829022e-06,3.793622512821004378e-06,3.774281982088512066e-06,3.761149604583624573e-06,3.779785059082607646e-06,3.763049707353194329e-06,3.763525213112961509e-06
2.190000000000000213e+01,2.707774459695388991e-06,2.574215263256851571e-06,2.649914486868576446e-06,2.622687496747766467e-06,2.620952469278847730e-06,2.631755995213813648e-06,2.615230302871474066e-06,2.618704622897594092e-06
2.200000000000000000e+01,1.448573425141819193e-06,1.327584932347969371e-06,1.400180143884544037e-06,1.366553068163356421e-06,1.375098421227405332e-06,1.377967495289067479e-06,1.362903200130549664e-06,1.368897334610985617e-06
2.210000000000000142e+01,1.325213727088048188e-07,2.626501729996455481e-08,9.429056005427760567e-08,5.592914660568215623e-08,7.335384222262320009e-08,6.855380685344414360e-08,5.614998936642745520e-08,6.402348258494061639e-08
2.220000000000000284e+01,-1.188249265746121885e-06,-1.277932830223704741e-06,-1.215735810661255911e-06,-1.257062193296687447e-06,-1.232375619650283305e-06,-1.244216738291448188e-06,-1.252906116064322894e-06,-1.243913583179323545e-06
2.230000000000000071e+01,-2.461425228125757592e-06,-2.533105018229231398e-06,-2.477782314685983422e-06,-2.520277948697691173e-06,-2.490099404145462714e-06,-2.508014632654487208e-06,-2.512171007204577755e-06,-2.502891328401424254e-06
2.240000000000000213e+01,-3.636561597339382779e-06,-3.689289935507322760e-06,-3.641676602231247450e-06,-3.683595883791079828e-06,-3.649786499762552872e-06,-3.672513180827396972e-06,-3.671631281135234737e-06,-3.662915412594447417e-06
2.250000000000000000e+01,-4.667061393376359391e-06,-4.700424051776175283e-06,-4.661150690171700361e-06,-4.700870858631578386e-06,-4.665322821978401535e-06,-4.691364767564487614e-06,-4.685308384225206346e-06,-4.677972581190736889e-06
2.260000000000000142e+01,-5.512011260200289087e-06,-5.526147532658454153e-06,-5.495646560382816403e-06,-5.531733251101789151e-06,-5.496308991215226314e-06,-5.524015078486876895e-06,-5.513042998672723627e-06,-5.507817173552864709e-06
2.270000000000000284e+01,-6.137803119740659064e-06,-6.133391919821429283e-06,-6.111901154154386617e-06,-6.143163147911967492e-06,-6.109632952888688351e-06,-6.137287938884350424e-06,-6.122045593984215550e-06,-6.119527288322990088e-06
2.280000000000000071e+01,-6.519478233796283106e-06,-6.497689797629879749e-06,-6.485252476151615042e-06,-6.510782332200260036e-06,-6.480760750604552811e-06,-6.506682568130361943e-06,-6.488158877493432897e-06,-6.488776048335642699e-06
2.290000000000000213e+01,-6.641739113466549327e-06,-6.604155770376096690e-06,-6.600618101149091643e-06,-6.619816220326812939e-06,-6.594699101983292344e-06,-6.617335855912953591e-06,-6.596788738516545791e-06,-6.600773833270734414e-06
2.300000000000000000e+01,-6.499586091585074499e-06,-6.448099310024657527e-06,-6.453108405093943567e-06,-6.465689377191385923e-06,-6.446594798800719950e-06,-6.464614267662205371e-06,-6.443471757155982971e-06,-6.450848495043182140e-06
2.310000000000000142e+01,-6.098548931979252963e-06,-6.035242838750565220e-06,-6.048249047263531963e-06,-6.054230682284167386e-06,-6.041948009863351565e-06,-6.054312767789227223e-06,-6.034059179246820115e-06,-6.044642277797107610e-06
2.320000000000000284e+01,-5.454499233531473479e-06,-5.381532478310191436e-06,-5.401800385246291469e-06,-5.401477341668292631e-06,-5.396429100759658759e-06,-5.402451422206744347e-06,-5.384509354944277959e-06,-5.397916380572853612e-06
2.330000000000000071e+01,-4.593046069992223757e-06,-4.512543882465025469e-06,-4.539175431236830427e-06,-4.533080578975057229e-06,-4.535301533312163791e-06,-4.534673952602541469e-06,-4.520293035575884133e-06,-4.535966821525572179e-06
2.340000000000000213e+01,-3.548534619368659548e-06,-3.462501088791203330e-06,-3.494472498394296522e-06,-3.483329902895238028e-06,-3.492466791946147175e-06,-3.485266390088059829e-06,-3.475428697038984716e-06,-3.492668454674330292e-06
2.350000000000000000e+01,-2.362684687673421990e-06,-2.272941932016103728e-06,-2.309153619969861460e-06,-2.293827233629253115e-06,-2.309161089467104411e-06,-2.295828025522528293e-06,-2.291178200927723729e-06,-2.309177507320292477e-06
2.360000000000000142e+01,-1.082922162221056084e-06,-9.910787108768914777e-07,-1.030414787717148783e-06,-1.011856622920581650e-06,-1.032347657969889809e-06,-1.013640847480345997e-06,-1.014446425751103220e-06,-1.032336532286182162e-06
2.370000000000000284e+01,2.395293477869264720e-07,3.320831779146660168e-07,2.906915474026883217e-07,3.114906764328795319e-07,2.871377225155402613e-07,3.102028663243272533e-07,3.040584563990256228e-07,2.871613155458474509e-07
2.380000000000000071e+01,1.551717953518494397e-06,1.643793817410199587e-06,1.601308279725044414e-06,1.623363241970432469e-06,1.596617434457270335e-06,1.622842912482602706e-06,1.611835338102829418e-06,1.596779970108874736e-06
2.390000000000000213e+01,2.801107303426753070e-06,2.891690417908265864e-06,2.848915791595074687e-06,2.871285538080803335e-06,2.843697602825101534e-06,2.871781567340137009e-06,2.856692340305611033e-06,2.844241653907064737e-06
2.400000000000000000e+01,3.937704150955290139e-06,4.025922203484966211e-06,3.983473492660816184e-06,4.005292811873339964e-06,3.978399527371223598e-06,4.007013346032928247e-06,3.988854790970552955e-06,3.979636294157429255e-06
2.410000000000000142e+01,4.916079528433092705e-06,5.001177357188968386e-06,4.959467380202808862e-06,4.979971991406206833e-06,4.955204595313844607e-06,4.983062846242169996e-06,4.962989747156476561e-06,4.957450720877165651e-06
2.420000000000000284e+01,5.697198304982498129e-06,5.778524251265348965e-06,5.737772994007794836e-06,5.756318266436633024e-06,5.734922029529410104e-06,5.760841672600158780e-06,5.740059069087033450e-06,5.738430337437483431e-06
2.430000000000000071e+01,6.249981002737214908e-06,6.326987367383241079e-06,6.287251203343502404e-06,6.303324905240770271e-06,6.286295915439166215e-06,6.309242742280618543e-06,6.288919179073260146e-06,6.291191611981772347e-06
2.440000000000000213e+01,6.552534449769109592e-06,6.624790832729376966e-06,6.586007198355892100e-06,6.599236673440755929e-06,6.587280089107028225e-06,6.606402283934609265e-06,6.587596435056464195e-06,6.593513834862729794e-06
2.450000000000000000e+01,6.593003329502522547e-06,6.660218498669157050e-06,6.622259870137092719e-06,6.632413980925400132e-06,6.625925768749540978e-06,6.640575722333119657e-06,6.624181886571989253e-06,6.633252653834298407e-06
2.460000000000000142e+01,6.370011947157139254e-06,6.432057798683166183e-06,6.394788078969981804e-06,6.401774199124576903e-06,6.400845951548550516e-06,6.410592186534280756e-06,6.397307063740753641e-06,6.408835134572021808e-06
2.470000000000000284e+01,5.892683506314444486e-06,5.949613917491380910e-06,5.912940591712434468e-06,5.916796898139398131e-06,5.921241050171888176e-06,5.925872209364135834e-06,5.916182150206283907e-06,5.929315450486916106e-06
2.480000000000000071e+01,5.180241859345513511e-06,5.232299800581041715e-06,5.196216267530640032e-06,5.197099584242081960e-06,5.206490515330397528e-06,5.206012954228622647e-06,5.200198112148557428e-06,5.213990589253425512e-06
2.490000000000000213e+01,4.261217198986422261e-06,4.308825150081685429e-06,4.273439216426200282e-06,4.271608693748318863e-06,4.285334039857979782e-06,4.279963871728353908e-06,4.278113874031652664e-06,4.291595455521712843e-06
2.500000000000000000e+01,3.172291855466080612e-06,3.216023014146474068e-06,3.181569366184078262e-06,3.177366350901045244e-06,3.194682480722743634e-06,3.184832212149713015e-06,3.186867405163829048e-06,3.199115304081123767e-06
2.510000000000000142e+01,1.956834857874678590e-06,1.997365437739206939e-06,1.964201761045503147e-06,1.958026345977303961e-06,1.978112372041929135e-06,1.964371770010742146e-06,1.970064805387194973e-06,1.980269580717508582e-06
2.520000000000000284e+01,6.631840416687628803e-07,7.012297551095558745e-07,6.698178987851743926e-07,6.621028616066171324e-07,6.841086381687011553e-07,6.672193381129787326e-07,6.762135910665101335e-07,6.837342208104724151e-07
2.530000000000000071e+01,-6.572577658514600074e-07,-6.210154856745031537e-07,-6.501404069131355712e-07,-6.589572377063701580e-07,-6.358721445220982815e-07,-6.550485138756556580e-07,-6.432249400473155632e-07,-6.388212254321290473e-07
2.540000000000000213e+01,-1.952040485669881420e-06,-1.917031121623224976e-06,-1.943299609619142387e-06,-1.952803111965328853e-06,-1.929440771000767718e-06,-1.949960575509113170e-06,-1.935884268833287791e-06,-1.934799824576671767e-06
2.550000000000000000e+01,-3.169723177751104792e-06,-3.135558203776200870e-06,-3.158408387479716417e-06,-3.168232147895966300e-06,-3.145337566179406963e-06,-3.166218122463426710e-06,-3.150560526382628623e-06,-3.152763394603796954e-06
2.560000000000000142e+01,-4.261892658119492694e-06,-4.228422609275916955e-06,-4.247340266938515185e-06,-4.257188620029883630e-06,-4.235439298685972354e-06,-4.255704876943156023e-06,-4.239219723450871058e-06,-4.244456971114196620e-06
2.570000000000000284e+01,-5.185068918084345668e-06,-5.152419076406844489e-06,-5.166970911199553207e-06,-5.176634717010686337e-06,-5.156635886724436624e-06,-5.175364215390110267e-06,-5.158868959020956879e-06,-5.166694960784257162e-06
2.580000000000000071e+01,-5.902425148113232822e-06,-5.871004598270723740e-06,-5.880861032772632946e-06,-5.890225154958628195e-06,-5.872507804413618082e-06,-5.888874173493041653e-06,-5.873223237209956871e-06,-5.883039726553573878e-06
2.590000000000000213e+01,-6.385255733307171333e-06,-6.355737575819420115e-06,-6.360682958755914385e-06,-6.369724081314864783e-06,-6.354743126477102599e-06,-6.368059141753645847e-06,-6.354108428030524891e-06,-6.365212590064839304e-06
2.600000000000000000e+01,-6.614133569254887490e-06,-6.587407673605549796e-06,-6.587337828947714691e-06,-6.596112297738154773e-06,-6.584242933690975796e-06,-6.593987237596410367e-06,-6.582551170503103677e-06,-6.594187778097282404e-06
2.610000000000000142e+01,-6.579708447057575071e-06,-6.556811787017391424e-06,-6.551720956246565031e-06,-6.560343615832908704e-06,-6.551874892762876712e-06,-6.557713698812639436e-06,-6.549517681059269236e-06,-6.560931243321244111e-06
2.620000000000000284e+01,-6.283110946248005035e-06,-6.265143693159891392e-06,-6.255104728902782796e-06,-6.263721030325131167e-06,-6.258846810228146929e-06,-6.260642840899555139e-06,-6.256275163457614141e-06,-6.266758271200600916e-06
2.630000000000000071e+01,-5.735940961218433110e-06,-5.723978541705143641e-06,-5.709121318794863065e-06,-5.717876049110559578e-06,-5.716684537040994663e-06,-5.714493846634138841e-06,-5.714361651198984760e-06,-5.723296201159966401e-06
2.640000000000000213e+01,-4.959836218676461073e-06,-4.954848027038938341e-06,-4.935341172560003820e-06,-4.944347781324354152e-06,-4.946811612144275117e-06,-4.940868753550153869e-06,-4.945162616398768307e-06,-4.952051397486001427e-06
2.650000000000000000e+01,-3.985633299938284857e-06,-3.988417508357655628e-06,-3.964457633537366021e-06,-3.973772160312250001e-06,-3.979741438522865771e-06,-3.970434423433699678e-06,-3.979105581794484259e-06,-3.983592788261991480e-06
2.660000000000000142e+01,-2.852151018889470535e-06,-2.863292091065394729e-06,-2.835102888371077157e-06,-2.844705899909816260e-06,-2.853906574548648045e-06,-2.841743988957201594e-06,-2.854497281642998097e-06,-2.856377768506446202e-06
2.670000000000000284e+01,-1.604642680994028403e-06,-1.624494239904628046e-06,-1.592335453978743764e-06,-1.602124270305704812e-06,-1.614163785537692242e-06,-1.599737148569313483e-06,-1.616041490640207634e-06,-1.615259823825598851e-06
2.680000000000000071e+01,-2.929788801703248069e-07,-3.216702329084109024e-07,-2.858541263139890987e-07,-2.956461449543645870e-07,-3.100275036277411189e-07,-2.939723781070213704e-07,-3.130891133573676655e-07,-3.097304628191244191e-07
2.690000000000000213e+01,1.030364795068239303e-06,9.929040784006915032e-07,1.031993043160150947e-06,1.022446674256438648e-06,1.006302350045618077e-06,1.023342973138774425e-06,1.002315128395547816e-06,1.008039657343640094e-06
2.700000000000000000e+01,2.312431268511327964e-06,2.266437029885270960e-06,2.308324567087960411e-06,2.299317064496930740e-06,2.282040547349484250e-06,2.299447520434649839e-06,2.277513919457518909e-06,2.285284942685206211e-06
2.710000000000000142e+01,3.501927167803842167e-06,3.447765885372655603e-06,3.491877483274841154e-06,3.483719468219681481e-06,3.465958180765005281e-06,3.483159950717906739e-06,3.461362425141722987e-06,3.470770926078392549e-06
2.720000000000000284e+01,4.551298816796167657e-06,4.489440786084597512e-06,4.535102512859268131e-06,4.528093589667436802e-06,4.510474140809184185e-06,4.526962026962788599e-06,4.506308146690063410e-06,4.516874081053612322e-06
2.730000000000000071e+01,5.418651246522077081e-06,5.349657604042379333e-06,5.396110157304678800e-06,5.390512562111759998e-06,5.373604612460280983e-06,5.388940010744858178e-06,5.370335835017114867e-06,5.381526739178799090e-06
2.740000000000000213e+01,6.069429868318931831e-06,5.993955747324308803e-06,6.040381486396850796e-06,6.036398759554084670e-06,6.020683812502092280e-06,6.034498955032052692e-06,6.018691890569138891e-06,6.029942403340537993e-06
2.750000000000000000e+01,6.477795748291437228e-06,6.396607945532983841e-06,6.442168478462684256e-06,6.439931177007474083e-06,6.425779446261881134e-06,6.437774202922019740e-06,6.425311643618036861e-06,6.436045226668185570e-06
2.760000000000000142e+01,6.627639859715928061e-06,6.541643935722984970e-06,6.585524187710523059e-06,6.585083535126656784e-06,6.572741140908888724e-06,6.582678653860307705e-06,6.573886242006166114e-06,6.583540125976172774e-06
2.770000000000000284e+01,6.513198326910107916e-06,6.423467683064343348e-06,6.464921481597052377e-06,6.466250733513922988e-06,6.455838246752221288e-06,6.463541871060130006e-06,6.458522708058245243e-06,6.466576236138776856e-06
2.780000000000000071e+01,6.139248460601542945e-06,6.047046993903903989e-06,6.085439111735979623e-06,6.088441447921200123e-06,6.079963412161659697e-06,6.085316574380716936e-06,6.083969911613307247e-06,6.089975217130061402e-06
2.790000000000000213e+01,5.520883271992182983e-06,5.427673764893392594e-06,5.462513950810210517e-06,5.467034994224850841e-06,5.460398717488379461e-06,5.463348101406029222e-06,5.465403455251482967e-06,5.469016130535409026e-06
2.800000000000000000e+01,4.682879207976164970e-06,4.590311465102470123e-06,4.621277058178274721e-06,4.627119724764927611e-06,4.622160553593990251e-06,4.622721763047898946e-06,4.627782510202571586e-06,4.628788970686970039e-06
2.810000000000000142e+01,3.658687339966326668e-06,3.568562852607204405e-06,3.595507898773719901e-06,3.602447215755866239e-06,3.598956841099898440e-06,3.597220669532275039e-06,3.604810351748310993e-06,3.603148260852839790e-06
2.820000000000000284e+01,2.489091666765808064e-06,2.403304815129514438e-06,2.426255010221090025e-06,2.434050788771568996e-06,2.431804982466756471e-06,2.427941868901606348e-06,2.437546811895341392e-06,2.433315342539876802e-06
2.830000000000000071e+01,1.220589307265873558e-06,1.141048349390105798e-06,1.160182509243878890e-06,1.168588287456251429e-06,1.167370834720404815e-06,1.161631118365424875e-06,1.172734432577926533e-06,1.166192239263064145e-06
2.840000000000000213e+01,-9.644390328023000336e-08,-1.679099422974283939e-07,-1.522898986361376217e-07,-1.435224720458538883e-07,-1.439020694271597733e-07,-1.511938936132883882e-07,-1.390896600811375450e-07,-1.475393320293783006e-07
2.850000000000000000e+01,-1.409732477641867376e-06,-1.471472714190125153e-06,-1.458980143628774151e-06,-1.450101418040694590e-06,-1.449797782313022587e-06,-1.458255610126135693e-06,-1.445617443196489660e-06,-1.455453409363038908e-06
2.860000000000000142e+01,-2.667150860155564907e-06,-2.717787674022531519e-06,-2.707993914802253599e-06,-2.699259849775481612e-06,-2.698389199529138693e-06,-2.707584296032794491e-06,-2.694847393236443622e-06,-2.705466383035037836e-06
2.870000000000000284e+01,-3.818767322680272081e-06,-3.857277889443566643e-06,-3.849754699289387183e-06,-3.841432187415283472e-06,-3.840076380254298094e-06,-3.849561315966143482e-06,-3.837134021925092675e-06,-3.847892185382395525e-06
2.880000000000000071e+01,-4.818806033923817012e-06,-4.844581396643010684e-06,-4.838938472931375578e-06,-4.831310052827442192e-06,-4.829525239669063552e-06,-4.838860475642192682e-06,-4.827131383750016269e-06,-4.837387503370260688e-06
2.890000000000000213e+01,-5.627453424597583798e-06,-5.640328305703268263e-06,-5.636241800277552727e-06,-5.629607318577423136e-06,-5.627434733590508387e-06,-5.636215106658015728e-06,-5.625558478425385367e-06,-5.634715091240583007e-06
2.900000000000000000e+01,-6.212439532221614158e-06,-6.212689157264472684e-06,-6.209918312724549416e-06,-6.204591457392716336e-06,-6.202067788868559362e-06,-6.209946135204980067e-06,-6.200722734744923414e-06,-6.208261937049042167e-06
2.910000000000000142e+01,-6.550331973692591347e-06,-6.538635945269044569e-06,-6.537026739195095359e-06,-6.533325195429151577e-06,-6.530490332237737228e-06,-6.537195852848731725e-06,-6.529747644035133192e-06,-6.535259148524041883e-06
2.920000000000000284e+01,-6.627489601396252539e-06,-6.604866863463287885e-06,-6.604343596020023632e-06,-6.602572752520408095e-06,-6.599473393278931788e-06,-6.604823016703731398e-06,-6.599461604972489681e-06,-6.602661483806615550e-06
2.930000000000000071e+01,-6.440634676557754901e-06,-6.408357266021735832e-06,-6.408904995480746436e-06,-6.409336444052060600e-06,-6.406024960353695619e-06,-6.409926780040486882e-06,-6.406916740225865325e-06,-6.407656118756488439e-06
2.940000000000000213e+01,-5.997016319772563442e-06,-5.956512304020056270e-06,-5.958154516039204651e-06,-5.961001786666808577e-06,-5.957530685329892606e-06,-5.959979439904006249e-06,-5.959518599316093734e-06,-5.957782339999218024e-06
2.950000000000000000e+01,-5.314153681254540906e-06,-5.266910908019450943e-06,-5.269687452749693968e-06,-5.275082260378094468e-06,-5.271495437955686647e-06,-5.272560872238152285e-06,-5.274760166748548862e-06,-5.270656320749411705e-06
2.960000000000000142e+01,-4.419164155042287767e-06,-4.366645889111731016e-06,-4.370595852454250974e-06,-4.378568416521511075e-06,-4.374891013222970138e-06,-4.374700735609859947e-06,-4.379566453729943909e-06,-4.373307980851115495e-06
2.970000000000000284e+01,-3.347699342959309377e-06,-3.291280538317287174e-06,-3.296433365149176176e-06,-3.306900022440051323e-06,-3.303128980447489482e-06,-3.301848050321631867e-06,-3.309269182835694600e-06,-3.301150127227314712e-06
2.980000000000000071e+01,-2.142528543788713158e-06,-2.083457748713879454e-06,-2.089833877727542699e-06,-2.102594289399295491e-06,-2.098691673016461756e-06,-2.096501539788908630e-06,-2.106244603020113182e-06,-2.096613477567399464e-06
2.990000000000000213e+01,-8.518254275141634579e-07,-7.912127955450598549e-07,-7.988327391517113796e-07,-8.135776581874587521e-07,-8.094684203346913520e-07,-8.065479223384741658e-07,-8.182610338053342147e-07,-8.074944733982292178e-07
3.000000000000000000e+01,4.727726313352720311e-07,5.339452174429881737e-07,5.250464876760396749e-07,5.087174325402177288e-07,5.131421902809796265e-07,5.166313317150894591e-07,5.034041867385541380e-07,5.149245367735977297e-07
3.010000000000000142e+01,1.778252173845196182e-06,1.839106423262570900e-06,1.828864281974706962e-06,1.811416745323146671e-06,1.816290783121510266e-06,1.820212192124581740e-06,1.806006849208730003e-06,1.817911828017049203e-06
3.020000000000000284e+01,3.012370547103571106e-06,3.072102079962335530e-06,3.060411083916081409e-06,3.042345145934377548e-06,3.047813003892452244e-06,3.052056809088599110e-06,3.037455984414294541e-06,3.049399469878810720e-06
3.030000000000000071e+01,4.125771228394303769e-06,4.183624523243500981e-06,4.170335392253421425e-06,4.152153298353500332e-06,4.158352577721124987e-06,4.162829916262711372e-06,4.148424366162695165e-06,4.160086941665253057e-06
3.040000000000000213e+01,5.073978018993452466e-06,5.129233827436130433e-06,5.114161082009349713e-06,5.096337195767408623e-06,5.103379301027444193e-06,5.108011809043522256e-06,5.094359452367802632e-06,5.105446666514579235e-06
3.050000000000000000e+01,5.819184226346640898e-06,5.871164058035560629e-06,5.854104726435438444e-06,5.837060775587543660e-06,5.845012582411657220e-06,5.849719522929563986e-06,5.837307087697141128e-06,5.847544934961534935e-06
3.060000000000000142e+01,6.331762722092126872e-06,6.379851014953752397e-06,6.360612690922695656e-06,6.344700442487138936e-06,6.353569378086953989e-06,6.358255618135744136e-06,6.347467408435170100e-06,6.356598228521304073e-06
3.070000000000000284e+01,6.591435995559336014e-06,6.635116646322436473e-06,6.613551442005705105e-06,6.599043771315926676e-06,6.608768449198332284e-06,6.613316446177353036e-06,6.604414075753184399e-06,6.612195879648896657e-06
3.080000000000000071e+01,6.588061152654201003e-06,6.626961917291507298e-06,6.603001805258190693e-06,6.590091926925167876e-06,6.600539801948634988e-06,6.604808053076172136e-06,6.597923502701941167e-06,6.604134786231119492e-06
3.090000000000000213e+01,6.322002222933220672e-06,6.355938621638301811e-06,6.329627403975357502e-06,6.318434983859644305e-06,6.329407579441781451e-06,6.333236726885349555e-06,6.328379082598534211e-06,6.332829682723084552e-06
3.100000000000000000e+01,5.804080072266404322e-06,5.833090076484692688e-06,5.804607685788720772e-06,5.795189781637732906e-06,5.806435025609846257e-06,5.809661232661356145e-06,5.806735320676437162e-06,5.809282159263684520e-06
3.110000000000000142e+01,5.055107687279569717e-06,5.079469565336114378e-06,5.049145404598109899e-06,5.041509758912932071e-06,5.052740005645484089e-06,5.055213646576461883e-06,5.054046938901546326e-06,5.054612000968128349e-06
3.120000000000000284e+01,4.105034780252370119e-06,4.125262745457991542e-06,4.093576078195715340e-06,4.087694227966620630e-06,4.098607792227260127e-06,4.100214269359137020e-06,4.100587279870504531e-06,4.099174258156979000e-06
3.130000000000000071e+01,2.991739969912532437e-06,3.008555288092074065e-06,2.976122094017208397e-06,2.971940047807875018e-06,2.982243647697835343e-06,2.982922526248432682e-06,2.984597696056856542e-06,2.981303626636844228e-06
3.140000000000000213e+01,1.759520874070052976e-06,1.773799390786257035e-06,1.741346465342075156e-06,1.738791282207552413e-06,1.748220745195760983e-06,1.747979518226805418e-06,1.750724330243369486e-06,1.745743259298770944e-06
3.150000000000000000e+01,4.573421740067251662e-07,4.700423858611246786e-07,4.383707100236167165e-07,4.373521309691819070e-07,4.456890584647599240e-07,4.446086914744462604e-07,4.482102659159048486e-07,4.418273406858741481e-07
3.160000000000000142e+01,-8.630909029694322498e-07,-8.510124388655393446e-07,-8.810719463736571555e-07,-8.806647028430925062e-07,-8.735819538724376443e-07,-8.753511779591161002e-07,-8.710808346162890459e-07,-8.785048001003215035e-07
3.170000000000000284e+01,-2.149361100267643820e-06,-2.137038335500718311e-06,-2.164672702476000410e-06,-2.162977877570582130e-06,-2.157249664222482544e-06,-2.159501853379874881e-06,-2.154728877143408106e-06,-2.162780730133317952e-06
3.180000000000000071e+01,-3.350394086207297839e-06,-3.337134448097578421e-06,-3.361595631953817609e-06,-3.358787612109392917e-06,-3.354454753856650484e-06,-3.356949960106603292e-06,-3.351827389766470766e-06,-3.360070048918917252e-06
3.190000000000000213e+01,-4.418463431118957452e-06,-4.403815841075298110e-06,-4.424462155663833052e-06,-4.420759307469102062e-06,-4.417810078552464326e-06,-4.420300765625717609e-06,-4.414979689185138945e-06,-4.422982238613815120e-06
3.200000000000000000e+01,-5.311070501640147157e-06,-5.294870511776683664e-06,-5.311198289212337720e-06,-5.306867139162618763e-06,-5.305247821607572689e-06,-5.307506619325885744e-06,-5.302146316721323416e-06,-5.309512418685824464e-06
3.210000000000000142e+01,-5.992627734138777917e-06,-5.975014366207953564e-06,-5.986676716557282063e-06,-5.982029971443592054e-06,-5.981656939060830958e-06,-5.983501953799041928e-06,-5.978276251719649714e-06,-5.984668049005548163e-06
3.220000000000000284e+01,-6.435879689348222854e-06,-6.417281947460051761e-06,-6.424093122459062499e-06,-6.419479841326958258e-06,-6.420251143751665168e-06,-6.421565541134266475e-06,-6.416663625607998966e-06,-6.421819143717644174e-06
3.230000000000000426e+01,-6.623004674188859298e-06,-6.604099561199894275e-06,-6.606025444333418761e-06,-6.601812911261051298e-06,-6.603617650841053788e-06,-6.604361101184008653e-06,-6.599982211918931085e-06,-6.603725202419807871e-06
3.239999999999999858e+01,-6.546350528602307151e-06,-6.527998181293792612e-06,-6.525135485255240120e-06,-6.521683800886357574e-06,-6.524408173447238113e-06,-6.524618885631050524e-06,-6.520961406533687388e-06,-6.523203439162683637e-06
3.250000000000000000e+01,-6.208771252527722773e-06,-6.191935911128987335e-06,-6.184484369009535243e-06,-6.182116215835975481e-06,-6.185645808079454078e-06,-6.185433106473126053e-06,-6.182679415323022454e-06,-6.183414751573246271e-06
3.260000000000000142e+01,-5.623546170840931779e-06,-5.609213543714131056e-06,-5.597446353117208062e-06,-5.596415519268371774e-06,-5.600634198299481170e-06,-5.600162770152961045e-06,-5.598461767411522239e-06,-5.597756130432118837e-06
3.270000000000000284e+01,-4.813879808052146103e-06,-4.802981579926646205e-06,-4.787219350502192050e-06,-4.787682186035979726e-06,-4.792468559472462530e-06,-4.791936501408189386e-06,-4.791386027838684392e-06,-4.789360856558011470e-06
3.280000000000000426e+01,-3.811997925928789499e-06,-3.805352564612007882e-06,-3.785944976852917421e-06,-3.787938870486451393e-06,-3.793161745216377945e-06,-3.792775275832105386e-06,-3.793406709196034399e-06,-3.790220871102700784e-06
3.289999999999999858e+01,-2.657872490083312833e-06,-2.656148350432818717e-06,-2.633465840895521382e-06,-2.636898034397150425e-06,-2.642412499767599066e-06,-2.642360611593286279e-06,-2.644127844689259099e-06,-2.639959058081675636e-06
3.300000000000000000e+01,-1.397624825164034412e-06,-1.401327372654859182e-06,-1.375762804109448290e-06,-1.380411529958158745e-06,-1.386057215210789728e-06,-1.386489559274117767e-06,-1.389264303694459635e-06,-1.384292611011916918e-06
3.310000000000000142e+01,-8.167099986577941451e-08,-9.115155868988367160e-08,-6.312951907061492562e-08,-6.865777979481180182e-08,-7.426050215031398949e-08,-7.527140132024268127e-08,-7.884629270316079186e-08,-7.324172679457063850e-08
3.320000000000000284e+01,1.237314303625947076e-06,1.221834677447852791e-06,1.251845073518831342e-06,1.245864482427028186e-06,1.240487009085411430e-06,1.238866329369980868e-06,1.234766077884419389e-06,1.240850060632570084e-06
3.330000000000000426e+01,2.506530312446075826e-06,2.484930677934538146e-06,2.516404455435439225e-06,2.510455558948909704e-06,2.505483971404487420e-06,2.503284002600136837e-06,2.498980648579784969e-06,2.505407336345077951e-06
3.339999999999999858e+01,3.675189038210291415e-06,3.647421596073008310e-06,3.679772783857226948e-06,3.674358569336066971e-06,3.669958808696915931e-06,3.667261667783527912e-06,3.663098131961861625e-06,3.669741901066170264e-06
3.350000000000000000e+01,4.696569889245383322e-06,4.662644346134503515e-06,4.695230533674488171e-06,4.690834916276642730e-06,4.687143314294206498e-06,4.684065767771028455e-06,4.680374631013672904e-06,4.687111290216372517e-06
3.360000000000000142e+01,5.529903284118287132e-06,5.489887800788628702e-06,5.522025959769916170e-06,5.519079633573009680e-06,5.516188065282645603e-06,5.512860656878282306e-06,5.509932618927293468e-06,5.516628586332839035e-06
3.370000000000000284e+01,6.142004662978983731e-06,6.096044739264949719e-06,6.127037715936145545e-06,6.125891163361041336e-06,6.123834445162512630e-06,6.120380415142179231e-06,6.118436385177394854e-06,6.124940007568024924e-06
3.380000000000000426e+01,6.508592176351912784e-06,6.456944749849702347e-06,6.486115872880726663e-06,6.487021626006006514e-06,6.485769257158491286e-06,6.482287000286746093e-06,6.481457812790303308e-06,6.487595899884457396e-06
3.389999999999999858e+01,6.615236193802109810e-06,6.558312747789729613e-06,6.585044597245959253e-06,6.588149482983363114e-06,6.587603410296294371e-06,6.584155578276407184e-06,6.584472392601181667e-06,6.590054056676564187e-06
3.400000000000000000e+01,6.457905644491335195e-06,6.396315850892841937e-06,6.420088579539573459e-06,6.425435353674124883e-06,6.425434722678868837e-06,6.422045817217059138e-06,6.423442672792711861e-06,6.428271005304297958e-06
3.410000000000000142e+01,6.043094032626150636e-06,5.977680719443378976e-06,5.998105412741150388e-06,6.005642070872063698e-06,6.005975017570053254e-06,6.002637667479326922e-06,6.004965706657428015e-06,6.008856020062181003e-06
3.420000000000000284e+01,5.387525726457953468e-06,5.319382783752768518e-06,5.336226044511116484e-06,5.345820322938399372e-06,5.346241888914970986e-06,5.342930286783564853e-06,5.345981219456730216e-06,5.348782951691832821e-06
3.430000000000000426e+01,4.517459907038556821e-06,4.447926887918285388e-06,4.461123924714982536e-06,4.472580132253156648e-06,4.472834510466094926e-06,4.469522055572383579e-06,4.473056935988539706e-06,4.474675254523274859e-06
3.439999999999999858e+01,3.467624693026527538e-06,3.398254911857190308e-06,3.407909684616239332e-06,3.420985054486402888e-06,3.420829732064811779e-06,3.417507087988269632e-06,3.421285729304779366e-06,3.421698646727255877e-06
3.450000000000000000e+01,2.279826982087840292e-06,2.212329381745536949e-06,2.218701661588218244e-06,2.233119847511177980e-06,2.232348906089365315e-06,2.229038608053679482e-06,2.232845125710314349e-06,2.232112612826631093e-06
3.460000000000000142e+01,1.001294256702811580e-06,9.374527416838862592e-07,9.409331853948987856e-07,9.563932860945367764e-07,9.548572018902579117e-07,9.516216450122794157e-07,9.552826331082897582e-07,9.535456297615763077e-07
3.470000000000000284e+01,-3.171870448515079488e-07,-3.756101273066914104e-07,-3.745346484618217175e-07,-3.583541585694405285e-07,-3.607344216671748427e-07,-3.637934733180525626e-07,-3.604000251566930046e-07,-3.629309811292724675e-07
3.480000000000000426e+01,-1.623265923927919019e-06,-1.674633240328349260e-06,-1.675420823910034329e-06,-1.658862783249226425e-06,-1.662088839560205145e-06,-1.664839448495269991e-06,-1.661784573114832853e-06,-1.664849561600068029e-06
3.489999999999999858e+01,-2.865079434477557641e-06,-2.907978897181973110e-06,-2.910076303458408731e-06,-2.893508643297959537e-06,-2.897505424925839179e-06,-2.899801978928362445e-06,-2.897113923427951931e-06,-2.900429739133292273e-06
3.500000000000000000e+01,-3.993287213704954652e-06,-4.026618718622199111e-06,-4.029503154950875299e-06,-4.013323412099811804e-06,-4.017947116852216283e-06,-4.019651418468717097e-06,-4.017328909200479359e-06,-4.020617294098194350e-06
3.510000000000000142e+01,-4.963012018077694876e-06,-4.986051523547807562e-06,-4.989266170041251058e-06,-4.973903927535383573e-06,-4.978955835954756992e-06,-4.979959296019798032e-06,-4.977986691551139486e-06,-4.981000896492338015e-06
3.520000000000000284e+01,-5.735612954804736319e-06,-5.748047016168600365e-06,-5.751226616640403577e-06,-5.737141132000633803e-06,-5.742385311313658036e-06,-5.742628613913947078e-06,-5.740989924091222107e-06,-5.743536362123879968e-06
3.530000000000000426e+01,-6.280223031313036941e-06,-6.282150181752266249e-06,-6.285034311104276128e-06,-6.272705210419449173e-06,-6.277887798167292033e-06,-6.277374852176054176e-06,-6.276064259153057989e-06,-6.278016994820667662e-06
3.539999999999999858e+01,-6.574990003171965469e-06,-6.566889297371369949e-06,-6.569322694799373252e-06,-6.559232724495656086e-06,-6.564100507588932487e-06,-6.562904410534198263e-06,-6.561931855081359899e-06,-6.563238814039085156e-06
3.550000000000000000e+01,-6.607969312011352514e-06,-6.590640425685467818e-06,-6.592561782092776212e-06,-6.585172050488363737e-06,-6.589488400154941417e-06,-6.587748327402387361e-06,-6.587139691816012999e-06,-6.587820554904144643e-06
3.560000000000000142e+01,-6.377630069470674457e-06,-6.352112970342549403e-06,-6.353535406761201543e-06,-6.349255060489333857e-06,-6.352811873583386060e-06,-6.350721075021326101e-06,-6.350513341080166185e-06,-6.350649974284916510e-06
3.570000000000000284e+01,-5.892949311331330264e-06,-5.860434070970033105e-06,-5.861421846165004723e-06,-5.860575425953307160e-06,-5.863200449901517786e-06,-5.860986720451766274e-06,-5.861219124797534263e-06,-5.860940054780439112e-06
3.580000000000000426e+01,-5.173085689397227682e-06,-5.134823997277049301e-06,-5.135470422051868766e-06,-5.138266964577198337e-06,-5.139826625782939473e-06,-5.137727588505613951e-06,-5.138430243994962510e-06,-5.137891146755890759e-06
3.589999999999999858e+01,-4.246640806587764772e-06,-4.203869915925251277e-06,-4.204280883240985034e-06,-4.210789002923043256e-06,-4.211187505792635122e-06,-4.209423725143324191e-06,-4.210605460130967259e-06,-4.209967936347203121e-06
3.600000000000000000e+01,-3.150533803453203774e-06,-3.104421052446681983e-06,-3.104707095386016746e-06,-3.114839736223506961e-06,-3.114015667105007878e-06,-3.112764939805501285e-06,-3.114402264942084386e-06,-3.113813350469341046e-06
3.610000000000000142e+01,-1.928531747991124590e-06,-1.880143870119921345e-06,-1.880421534844467502e-06,-1.893932911029017063e-06,-1.891854814306537236e-06,-1.891230935746612829e-06,-1.893260070412461360e-06,-1.892834939370979797e-06
3.620000000000000284e+01,-6.294939823292544645e-07,-5.797908476934399147e-07,-5.801918772085912224e-07,-5.966875217533473830e-07,-5.933498944676873776e-07,-5.933887560483075418e-07,-5.957024824809753483e-07,-5.955125683410056325e-07
3.630000000000000426e+01,6.945980400296924984e-07,7.447499707213811604e-07,7.440650917900359929e-07,7.251060017143817760e-07,7.296851106119994768e-07,7.290300632345481091e-07,7.265793767197159525e-07,7.265111690579750814e-07
3.639999999999999858e+01,1.990743550894791269e-06,2.040546091902628589e-06,2.039374846829478116e-06,2.018567321709907603e-06,2.024346380413710733e-06,2.023198453077190706e-06,2.020789054313354427e-06,2.020485278142469809e-06
3.650000000000000000e+01,3.207069403071693969e-06,3.255765504944774236e-06,3.253855053758636373e-06,3.231869910497175979e-06,3.238781504488752461e-06,3.237325320148976004e-06,3.235149921010371799e-06,3.234668083856861998e-06
3.660000000000000142e+01,4.294930243731176489e-06,4.341784214295651978e-06,4.338831936262499411e-06,4.316355446648545424e-06,4.324301904501393068e-06,4.322760141894921304e-06,4.321005016377776897e-06,4.320421370496152491e-06
3.670000000000000284e+01,5.210873057215348325e-06,5.255165360318336809e-06,5.250830342723444844e-06,5.228526119616105916e-06,5.237374231775726585e-06,5.235979686546432532e-06,5.234801749964823614e-06,5.234192256536873700e-06
3.680000000000000426e+01,5.918383618686018366e-06,5.959423975410160779e-06,5.953349432236132444e-06,5.931826131871931196e-06,5.941402437703580119e-06,5.940369383006238735e-06,5.939874771737629899e-06,5.939296826629192338e-06
3.689999999999999858e+01,6.389342801060848842e-06,6.426501211298507599e-06,6.418345743136599779e-06,6.398133080731671640e-06,6.408221362691479683e-06,6.407720403028838163e-06,6.407948279246733492e-06,6.407426824173168001e-06
3.700000000000000000e+01,6.605134404980006479e-06,6.637885796634268587e-06,6.627359791594455984e-06,6.608894043191870793e-06,6.619236530863714663e-06,6.619376655858655312e-06,6.620291431447267172e-06,6.619812347452569412e-06
3.710000000000000142e+01,6.557362337122896179e-06,6.585337545300662399e-06,6.572240126540007665e-06,6.555858941353909231e-06,6.566162297688693528e-06,6.566982683253730357e-06,6.568476612456297659e-06,6.567988891648113281e-06
3.720000000000000284e+01,6.248152514515270539e-06,6.271186670375739070e-06,6.255438490282427821e-06,6.241383661870214539e-06,6.251330152001743912e-06,6.252802607409346791e-06,6.254708937863950879e-06,6.254135334282651115e-06
3.730000000000000426e+01,5.690032769622987985e-06,5.708202117649108231e-06,5.689869878144904192e-06,5.678295863731364079e-06,5.687559299583089256e-06,5.689600419550577826e-06,5.691715369127159363e-06,5.690969430399706042e-06
3.739999999999999858e+01,4.905401312094159749e-06,4.919040866580015603e-06,4.898350507487325700e-06,4.889336023383705765e-06,4.897601264403084187e-06,4.900091674697737432e-06,4.902201831441521662e-06,4.901207834973053679e-06
3.750000000000000000e+01,3.925610183003191977e-06,3.935307156005540818e-06,3.912643964765205595e-06,3.906203943582209348e-06,3.913188060283845360e-06,3.915994973374692378e-06,3.917905678829658456e-06,3.916617360127938596e-06
3.760000000000000142e+01,2.789704074218635199e-06,2.796265212212656337e-06,2.772160477976237658e-06,2.768256024465731713e-06,2.773728810218090146e-06,2.776727670739109755e-06,2.778287777116528190e-06,2.776701999246400376e-06
3.770000000000000284e+01,1.542866567089129504e-06,1.547260958162377520e-06,1.522366097794769502e-06,1.520910763636029728e-06,1.524712194805877274e-06,1.527803561718332759e-06,1.528922687066280872e-06,1.527085279756645875e-06
3.780000000000000426e+01,2.346351749837882750e-07,2.379172977795551702e-07,2.129675630568872435e-07,2.138291880782183796e-07,2.158817028752313405e-07,2.190005932989347315e-07,2.196564553580415691e-07,2.176590833957714466e-07
3.789999999999999858e+01,-1.083046415689681297e-06,-1.079825987015947675e-06,-1.104055092682187933e-06,-1.101056667784927612e-06,-1.100742607673677043e-06,-1.097626145529773112e-06,-1.097390892962346598e-06,-1.099422183292730892e-06
3.800000000000000000e+01,-2.357865725360897002e-06,-2.353752749983950565e-06,-2.376492411082509193e-06,-2.371590411970325718e-06,-2.372918184445627077e-06,-2.369806814700448072e-06,-2.369896997783671466e-06,-2.371819360524884956e-06
3.810000000000000142e+01,-3.539192662355139518e-06,-3.533414842132875933e-06,-3.553948797363482015e-06,-3.547435143913535427e-06,-3.550231023080607784e-06,-3.547114229784931183e-06,-3.547401143666473189e-06,-3.549075458214590029e-06
3.820000000000000284e+01,-4.580068169141027212e-06,-4.572104420230704847e-06,-4.589809267596667297e-06,-4.582038012235223334e-06,-4.586066285255929742e-06,-4.582937839198164554e-06,-4.583281326575594505e-06,-4.584592187412139808e-06
3.830000000000000426e+01,-5.439055661971003985e-06,-5.428681170760452090e-06,-5.443057122717087637e-06,-5.434442890750457167e-06,-5.439425172754086546e-06,-5.436300497208002014e-06,-5.436570527234119155e-06,-5.437442588684948674e-06
3.840000000000000568e+01,-6.081884536157655674e-06,-6.069186460122555360e-06,-6.079875665088163572e-06,-6.070884779690866040e-06,-6.076521219117170247e-06,-6.073451348953540219e-06,-6.073546008872332536e-06,-6.073954425256378187e-06
3.850000000000000000e+01,-6.482821346132094931e-06,-6.468183590679910111e-06,-6.474974781761622111e-06,-6.466107766528450540e-06,-6.472097732468373721e-06,-6.469177237261591884e-06,-6.469034952633068158e-06,-6.469008734050207821e-06
3.860000000000000142e+01,-6.625713063868055031e-06,-6.609772529225788062e-06,-6.612592729021704585e-06,-6.604358283868183577e-06,-6.610418374020099463e-06,-6.607785643986119339e-06,-6.607390509505428611e-06,-6.607008683323645215e-06
3.870000000000000284e+01,-6.504658025735521321e-06,-6.488238507768029351e-06,-6.487134475569034109e-06,-6.480016586762893382e-06,-6.485894332830532960e-06,-6.483723821754105998e-06,-6.483103946852697419e-06,-6.482485308267893487e-06
3.880000000000000426e+01,-6.124273614432906854e-06,-6.108306535718144303e-06,-6.103420196024167410e-06,-6.097841487529009896e-06,-6.103323868578147682e-06,-6.101811070247098456e-06,-6.101030694122266951e-06,-6.100318580892771791e-06
3.890000000000000568e+01,-5.499545033732511357e-06,-5.484987820492115418e-06,-5.476530707509974505e-06,-5.472816184376450011e-06,-5.477732864356266163e-06,-5.477073829945888761e-06,-5.476220599320846816e-06,-5.475564550216915904e-06
3.900000000000000000e+01,-4.655256200192248173e-06,-4.643019040156959321e-06,-4.631250609204995428e-06,-4.629596367766719567e-06,-4.633818326660321674e-06,-4.634186312246768580e-06,-4.633355560973440035e-06,-4.632891973666009022e-06
3.910000000000000142e+01,-3.625021125469585215e-06,-3.615910970228286558e-06,-3.601124456853455058e-06,-3.601575631229092522e-06,-3.605010454460488845e-06,-3.606532755523472744e-06,-3.605810909940165843e-06,-3.605644943810437653e-06
3.920000000000000284e+01,-2.449951404276395905e-06,-2.444638695725531718e-06,-2.427156260476071026e-06,-2.429597466380162274e-06,-2.432182920591996478e-06,-2.434921060917583091e-06,-2.434370433818111579e-06,-2.434561403585888684e-06
3.930000000000000426e+01,-1.177011693942464632e-06,-1.176020988619130847e-06,-1.156197579732509695e-06,-1.160357568585901333e-06,-1.162055181580523566e-06,-1.165991353885287296e-06,-1.165638542827140967e-06,-1.166190861240368193e-06
3.940000000000000568e+01,1.428705209693958977e-07,1.391492711610986532e-07,1.609160672211285004e-07,1.554456685592953136e-07,1.546554897480234558e-07,1.496234893205716787e-07,1.497936782668407574e-07,1.489324096826116772e-07
3.950000000000000000e+01,1.456862886245469113e-06,1.448149309413171437e-06,1.471407699932258950e-06,1.465141503814715307e-06,1.465261710159593278e-06,1.459315822016638009e-06,1.459359614874866651e-06,1.458292552047879553e-06
3.960000000000000142e+01,2.712367627444312035e-06,2.698461284145192707e-06,2.722696832796467348e-06,2.716216104509117102e-06,2.717232100879485301e-06,2.710619661866475738e-06,2.710626342217192786e-06,2.709493661795514541e-06
3.970000000000000284e+01,3.859152059831894022e-06,3.839907619179738774e-06,3.864542296005968325e-06,3.858451075450242129e-06,3.860326879240316700e-06,3.853338046588827837e-06,3.853415560223227843e-06,3.852374587193230226e-06
3.980000000000000426e+01,4.851379905551622684e-06,4.826695009951809112e-06,4.851096661401266275e-06,4.845978301221132156e-06,4.848650654754038669e-06,4.841590348803048727e-06,4.841846509923142250e-06,4.841048471981856949e-06
3.990000000000000568e+01,5.649457785361633455e-06,5.619278345164735455e-06,5.642781504666682935e-06,5.639159962711470797e-06,5.642531847510623422e-06,5.635689956484668528e-06,5.636212302095877646e-06,5.635779343177160783e-06
4.000000000000000000e+01,6.221620059254640012e-06,6.185963719401721406e-06,6.207900531546295397e-06,6.206209819087371571e-06,6.210145142820922004e-06,6.203769180035401121e-06,6.204607070209311459e-06,6.204613422294835701e-06
4.010000000000000142e+01,6.545187632989168947e-06,6.504182088362675529e-06,6.523920274892347493e-06,6.524484147313325266e-06,6.528805392314041001e-06,6.523079559478395240e-06,6.524231996735130323e-06,6.524692714116042680e-06
4.020000000000000284e+01,6.607451611961856486e-06,6.561381086622741776e-06,6.578364663556435232e-06,6.581387173520969469e-06,6.585877483367141849e-06,6.580911153353241616e-06,6.582322933851303404e-06,6.583192359937983795e-06
4.030000000000000426e+01,6.406149783533265918e-06,6.355500903915123345e-06,6.369288912344561737e-06,6.374855051116679050e-06,6.379265624606444973e-06,6.375092739069332382e-06,6.376660070556150472e-06,6.377840440829896096e-06
4.040000000000000568e+01,5.949521784426314852e-06,5.895019557916603148e-06,5.905318354954003368e-06,5.913402870205697326e-06,5.917465721483328167e-06,5.914054765715492934e-06,5.915639680997841765e-06,5.916998331273459755e-06
4.050000000000000000e+01,5.255946451399040598e-06,5.198572086473340903e-06,5.205257593399181815e-06,5.215739314612388711e-06,5.219184574883906080e-06,5.216456991835594081e-06,5.217908139149018965e-06,5.219300114933655976e-06
4.060000000000000142e+01,4.353181393829119727e-06,4.294165998730559153e-06,4.297293488525477656e-06,4.309972176042009551e-06,4.312548306073527016e-06,4.310401798907070869e-06,4.311577903148844371e-06,4.312869740230595994e-06
4.070000000000000284e+01,3.277239618099114793e-06,3.218030962148787921e-06,3.217831286400629764e-06,3.232444144241064521e-06,3.233938838609340394e-06,3.232271268804876030e-06,3.233063027824334412e-06,3.234153327730249217e-06
4.080000000000000426e+01,2.070950675669980257e-06,2.013153705709980201e-06,2.010016163012107171e-06,2.026251680692370272e-06,2.026510974473261228e-06,2.025240632724800705e-06,2.025587157783448333e-06,2.026420341055823471e-06
4.090000000000000568e+01,7.822641137356090013e-07,7.275593283950776424e-07,7.220025952658915003e-07,7.395102230856043235e-07,7.384534152776733862e-07,7.375322912672732656e-07,7.374293293505029823e-07,7.380004158896724675e-07
4.100000000000000000e+01,-5.376390281586207465e-07,-5.875923179687880804e-07,-5.949586784903537762e-07,-5.765634667753705145e-07,-5.789349963036816149e-07,-5.795168845079690101e-07,-5.800180722104197883e-07,-5.796679895253564752e-07
4.110000000000000142e+01,-1.836355231432662549e-06,-1.880021596456504795e-06,-1.888541595274073615e-06,-1.869676184762525395e-06,-1.873277432451470048e-06,-1.873496873250335426e-06,-1.874299340232088440e-06,-1.874095510140394438e-06
4.120000000000000284e+01,-3.062313052415444048e-06,-3.098379317723054527e-06,-3.107396820023478057e-06,-3.088512595478265510e-06,-3.093180901941883221e-06,-3.092994060704956638e-06,-3.093971567807995982e-06,-3.093823145311480616e-06
4.130000000000000426e+01,-4.166796842453024396e-06,-4.194255915385136646e-06,-4.203158255694505741e-06,-4.184741568880046003e-06,-4.190249373925425402e-06,-4.189609377425185244e-06,-4.190626241712402944e-06,-4.190445602375580947e-06
4.140000000000000568e+01,-5.105864006427207613e-06,-5.124075212303846882e-06,-5.132329827295389890e-06,-5.114900040015246674e-06,-5.120972856903494019e-06,-5.119848939832971624e-06,-5.120779940165354205e-06,-5.120500384897530566e-06
4.150000000000000000e+01,-5.842083148410726068e-06,-5.850802573093005776e-06,-5.857983103124686508e-06,-5.842085168850097432e-06,-5.848422613363712941e-06,-5.846817275556581706e-06,-5.847564554961603989e-06,-5.847153667609683581e-06
4.160000000000000142e+01,-6.346025782588693431e-06,-6.345403528423831929e-06,-6.351203204246758105e-06,-6.337393015587444722e-06,-6.343690456128703303e-06,-6.341651559688132878e-06,-6.342156263910991854e-06,-6.341623159294984546e-06
4.170000000000000284e+01,-6.597452054862840143e-06,-6.587997311402471468e-06,-6.592229261859205991e-06,-6.581051214843425257e-06,-6.587019699855201083e-06,-6.584645351914719669e-06,-6.584892764172067814e-06,-6.584288542138549971e-06
4.180000000000000426e+01,-6.586141135273004821e-06,-6.568660022659988940e-06,-6.571246126907404062e-06,-6.563203843429343820e-06,-6.568586375627072371e-06,-6.566021608089833705e-06,-6.566039562311276612e-06,-6.565451258044863181e-06
4.190000000000000568e+01,-6.312329483004752717e-06,-6.287844124180930194e-06,-6.288795810549530074e-06,-6.284318451260650917e-06,-6.288901332307528236e-06,-6.286326816762333181e-06,-6.286178037745449032e-06,-6.285717122633815990e-06
4.200000000000000000e+01,-5.786734769946955126e-06,-5.756394385381113921e-06,-5.755789961481294625e-06,-5.755197761747599117e-06,-5.758816513073972132e-06,-5.756430677017476683e-06,-5.756200344014805736e-06,-5.755987362326964174e-06
4.210000000000000142e+01,-5.030159424962432624e-06,-4.995154951725755410e-06,-4.993118346424685328e-06,-4.996591671302397231e-06,-4.999131817368107633e-06,-4.997128642242332219e-06,-4.996908911619746263e-06,-4.997056180594539043e-06
4.220000000000000284e+01,-4.072684917144631100e-06,-4.034177523398740917e-06,-4.030862617132591197e-06,-4.038418802171372946e-06,-4.039812473849435648e-06,-4.038357876573472893e-06,-4.038231373792999790e-06,-4.038825875324336678e-06
4.230000000000000426e+01,-2.952485284535288912e-06,-2.911556308909934998e-06,-2.907139440788686358e-06,-2.918620941705363236e-06,-2.918840728199922907e-06,-2.918050706290920004e-06,-2.918075139690667896e-06,-2.919163806264224448e-06
4.240000000000000568e+01,-1.714305199740362440e-06,-1.671930955876588243e-06,-1.666612051337557077e-06,-1.681688079707699401e-06,-1.680739780463014199e-06,-1.680663403308413351e-06,-1.680859448155436198e-06,-1.682438956179810319e-06
4.250000000000000000e+01,-4.076631522076379355e-07,-3.647134464990209324e-07,-3.587239831293054237e-07,-3.769060816505298561e-07,-3.748219647436989987e-07,-3.754318076698570650e-07,-3.757762029876765553e-07,-3.777890553169349630e-07
4.260000000000000142e+01,9.151467458834439128e-07,9.578917696262401194e-07,9.642775479212772893e-07,9.436073446777992757e-07,9.467734646828596112e-07,9.455817077397288273e-07,9.451563884044222874e-07,9.428183538606749181e-07
4.270000000000000284e+01,2.201171065752127731e-06,2.242994202233949963e-06,2.249449392643931844e-06,2.227000756971353468e-06,2.231175805805785117e-06,2.229573970224940638e-06,2.229172214374131045e-06,2.226656721754372015e-06
4.280000000000000426e+01,3.398942277521577182e-06,3.439162417212537903e-06,3.445303395938070778e-06,3.421834334799145338e-06,3.426925440891404051e-06,3.425134605355983908e-06,3.424883945501999705e-06,3.422360625449094584e-06
4.290000000000000568e+01,4.460562004787727020e-06,4.498516281148390306e-06,4.503907919006788774e-06,4.480180394089705587e-06,4.486072002485297361e-06,4.484337450316733253e-06,4.484369183599401509e-06,4.482007656209097135e-06
4.300000000000000000e+01,5.343634235599470372e-06,5.378675839690094662e-06,5.382847640345023166e-06,5.359586570469199174e-06,5.366136277246136288e-06,5.364699039778209055e-06,5.365126466400083061e-06,5.363073474290436238e-06
4.310000000000000142e+01,6.012967520674372679e-06,6.044482195433076299e-06,6.046954880101207408e-06,6.024814142885359658e-06,6.031848739818101990e-06,6.030917759608511730e-06,6.031815491858161238e-06,6.030174902194040953e-06
4.320000000000000284e+01,6.441976209414779220e-06,6.469416291871032954e-06,6.469736370973144801e-06,6.449274217779077389e-06,6.456587596626039982e-06,6.456316616693102972e-06,6.457704672863107120e-06,6.456523959141868829e-06
4.330000000000000426e+01,6.613724975734758260e-06,6.636656044528566056e-06,6.634434449481751983e-06,6.616099330836178183e-06,6.623453753129560084e-06,6.623926395027401881e-06,6.625762218354092070e-06,6.625028054124681987e-06
4.340000000000000568e+01,6.521577350065976830e-06,6.539729733273658141e-06,6.534679853870128952e-06,6.518806251354369863e-06,6.525938046508805712e-06,6.527163251418555134e-06,6.529343521050057220e-06,6.528987511855710579e-06
4.350000000000000000e+01,6.169426655128207315e-06,6.182742692706355569e-06,6.174713207629523026e-06,6.161525879982976406e-06,6.168155953750753540e-06,6.170074229705502233e-06,6.172446583740942572e-06,6.172360239919960634e-06
4.360000000000000142e+01,5.571505597018466815e-06,5.580173758790163419e-06,5.569172335934124973e-06,5.558796547178168623e-06,5.564645276207036417e-06,5.567144345103303138e-06,5.569527268517449059e-06,5.569583501147112869e-06
4.370000000000000284e+01,4.751787852225186626e-06,4.756256436810879507e-06,4.742461498230543526e-06,4.734936383754551059e-06,4.739741672005193251e-06,4.742678498953489807e-06,4.744886056506913974e-06,4.744963179537098341e-06
4.380000000000000426e+01,3.743010573403759977e-06,3.743976402542648074e-06,3.727735469166715276e-06,3.723027716451277058e-06,3.726564340500448935e-06,3.729789482098677666e-06,3.731656654071269230e-06,3.731660402156444789e-06
4.390000000000000568e+01,2.585360304535599951e-06,2.583731123551036291e-06,2.565545601823648880e-06,2.563561044943707401e-06,2.565659029396538671e-06,2.569038961758307593e-06,2.570443275201617084e-06,2.570322807982083901e-06
4.400000000000000000e+01,1.324876081648662662e-06,1.321708815699151884e-06,1.302206353304136144e-06,1.302797830893265285e-06,1.303357549942152360e-06,1.306791175492705293e-06,1.307667118866095990e-06,1.307422259899659878e-06
4.410000000000000142e+01,1.163242843715828201e-08,8.052602751273951753e-09,-1.205072022725239833e-08,-9.079915014309491994e-09,-1.007790528806395969e-08,-6.651150241676617725e-09,-6.306986349846610551e-09,-6.628244952899819964e-09
4.420000000000000284e+01,-1.302228415683837071e-06,-1.305118249389503049e-06,-1.325062648938057919e-06,-1.319959312212626301e-06,-1.322451086027687239e-06,-1.319052458509384351e-06,-1.319185803899669551e-06,-1.319498624058335068e-06
4.430000000000000426e+01,-2.564541277005893960e-06,-2.565754622874116819e-06,-2.584784252190885923e-06,-2.577848354695655431e-06,-2.581690605352182644e-06,-2.578311828593804478e-06,-2.578823320498191407e-06,-2.579023703014327040e-06
4.440000000000000568e+01,-3.725163794793262539e-06,-3.723914763775759695e-06,-3.741323816114361378e-06,-3.732911846188180505e-06,-3.737892658284280856e-06,-3.734511969138987197e-06,-3.735275237726209951e-06,-3.735260656362315856e-06
4.450000000000000000e+01,-4.737946934812997668e-06,-4.733716865823467401e-06,-4.748889694317082188e-06,-4.739415516097356118e-06,-4.745270654638034102e-06,-4.741871866803526459e-06,-4.742753812375655187e-06,-4.742443167976562179e-06
4.460000000000000142e+01,-5.562556104260485412e-06,-5.555134704737785256e-06,-5.567576084997138963e-06,-5.557506603970363557e-06,-5.563939378006033110e-06,-5.560530334958180276e-06,-5.561410311938352891e-06,-5.560760031081413146e-06
4.470000000000000284e+01,-6.166073039826081015e-06,-6.155569413329731177e-06,-6.164922248946824723e-06,-6.154765761101632648e-06,-6.161468139115333642e-06,-6.158095183089740132e-06,-6.158880374390607315e-06,-6.157894397562646560e-06
4.480000000000000426e+01,-6.524315385253443011e-06,-6.511138006592975813e-06,-6.517187466276164187e-06,-6.507473654826512188e-06,-6.514146275393706276e-06,-6.510902123640915917e-06,-6.511537292697155976e-06,-6.510269824983039300e-06
4.490000000000000568e+01,-6.622820077767377356e-06,-6.607628778021457094e-06,-6.610293823428037285e-06,-6.601545805923203503e-06,-6.607914834894090816e-06,-6.604938354248801602e-06,-6.605409169635478861e-06,-6.603960162443467397e-06
4.500000000000000000e+01,-6.457448260333009671e-06,-6.441085006525515411e-06,-6.440400175805605087e-06,-6.433100554703585772e-06,-6.438929922442104825e-06,-6.436397537668003821e-06,-6.436727591235813506e-06,-6.435231826001919231e-06
4.510000000000000142e+01,-6.034583215186462013e-06,-6.017991294099411803e-06,-6.014083053396124257e-06,-6.008637296411878381e-06,-6.013735604382119959e-06,-6.011845285702754893e-06,-6.012087667539578462e-06,-6.010698966080196826e-06
4.520000000000000284e+01,-5.370908394336515457e-06,-5.355050994915178109e-06,-5.348113624015216061e-06,-5.344815027841232080e-06,-5.349037214164020781e-06,-5.347987027587430831e-06,-5.348211860906060267e-06,-5.347084370832533295e-06
4.530000000000000426e+01,-4.492769453967593307e-06,-4.478558268544707843e-06,-4.468833914472725155e-06,-4.467834680804694258e-06,-4.471079263657085079e-06,-4.471043237586069807e-06,-4.471322945204248001e-06,-4.470591699001769115e-06
4.540000000000000568e+01,-3.435141590429902081e-06,-3.423383901191012768e-06,-3.411150144988495114e-06,-3.412442643291324629e-06,-3.414645912247493698e-06,-3.415750410573625828e-06,-3.416144718798586055e-06,-3.415907778608895384e-06
4.550000000000000000e+01,-2.240240616013799979e-06,-2.231609736946804645e-06,-2.217176020724576091e-06,-2.220587177442778781e-06,-2.221716014383368076e-06,-2.224019867602677891e-06,-2.224562657554551848e-06,-2.224867123534757241e-06
4.560000000000000142e+01,-9.558322341396419120e-07,-9.508617762887805469e-07,-9.345737612131976846e-07,-9.397738837957358982e-07,-9.398189297349368587e-07,-9.433002415848434907e-07,-9.439902868835226002e-07,-9.448242054010957958e-07
4.570000000000000284e+01,3.666920157796571544e-07,3.675939628799973491e-07,3.853450864232943474e-07,3.788196009379962703e-07,3.798489502104818172e-07,3.752971340087452035e-07,3.744998230414964269e-07,3.732081435836587247e-07
4.580000000000000426e+01,1.674392506256783264e-06,1.670916685292400672e-06,1.689684273831204564e-06,1.682396674390629343e-06,1.684474428442772620e-06,1.679038485802308855e-06,1.678209622796300593e-06,1.676584234416855779e-06
4.590000000000000568e+01,2.914925730956863248e-06,2.906831872095949620e-06,2.926108003481475706e-06,2.918679105734511836e-06,2.921761612983964085e-06,2.915691977634082832e-06,2.914933123293605988e-06,2.913135487669915591e-06
4.600000000000000000e+01,4.038664262323576892e-06,4.025757462250423302e-06,4.044975237621484254e-06,4.038038108000741033e-06,4.042060087333654295e-06,4.035647806210906907e-06,4.035070676644547660e-06,4.033278906023785026e-06
4.610000000000000142e+01,5.000702673840784485e-06,4.982823524929402836e-06,5.001369975055069972e-06,4.995526113077408681e-06,5.000394779824945957e-06,4.993942952502550270e-06,4.993650123713555544e-06,4.992035347761714092e-06
4.620000000000000284e+01,5.762664995523358868e-06,5.739697680390287715e-06,5.756937695000630129e-06,5.752718944956880520e-06,5.758307752068425600e-06,5.752101738198955871e-06,5.752166903821853694e-06,5.750870469667379581e-06
4.630000000000000426e+01,6.294238736298529702e-06,6.266137234506308218e-06,6.281446831984949242e-06,6.279286212163004421e-06,6.285430002944680794e-06,6.279710635381796635e-06,6.280162014066226206e-06,6.279277358828272426e-06
4.640000000000000568e+01,6.574373488998919157e-06,6.541202030946324797e-06,6.554007560916064179e-06,6.554220819354750205e-06,6.560714152586966108e-06,6.555657840801032421e-06,6.556468076096555464e-06,6.556030478999108624e-06
4.650000000000000000e+01,6.592097779339889385e-06,6.554078475301539086e-06,6.563897293171416791e-06,6.566675512603703524e-06,6.573275558363622650e-06,6.568984113580755846e-06,6.570069031597292053e-06,6.570055108484629258e-06
4.660000000000000142e+01,6.346925125577662641e-06,6.304483829655538329e-06,6.310961705835449465e-06,6.316373908937800152e-06,6.322808669301238638e-06,6.319310084490492585e-06,6.320537114579138915e-06,6.320874107679230747e-06
4.670000000000000284e+01,5.848838179001170090e-06,5.802639357177508117e-06,5.805580316264880025e-06,5.813583942804179117e-06,5.819565722459119073e-06,5.816825278670556543e-06,5.818030512194649617e-06,5.818613528996152695e-06
4.680000000000000426e+01,5.117857326264463325e-06,5.068819923598200106e-06,5.068205161606886833e-06,5.078661610258272674e-06,5.083904787650528334e-06,5.081844090037979100e-06,5.082855246696382778e-06,5.083569046299141192e-06
4.690000000000000568e+01,4.183216418512936130e-06,4.132505162540711652e-06,4.128498933247959357e-06,4.141191132983612633e-06,4.145432506291735208e-06,4.143952731988642668e-06,4.144614113188449522e-06,4.145355185419807853e-06
4.700000000000000000e+01,3.082182741614980515e-06,3.031172537998338967e-06,3.024114231864327706e-06,3.038763418172774067e-06,3.041782862367448104e-06,3.040787887875762152e-06,3.040982997470909055e-06,3.041677726162150819e-06
4.710000000000000142e+01,1.858570596285913368e-06,1.808785182605410213e-06,1.799168114463567392e-06,1.815447584041507412e-06,1.817086544453339059e-06,1.816501831064520900e-06,1.816169820784141464e-06,1.816785446223656564e-06
4.720000000000000284e+01,5.610077646323041733e-07,5.140371431011647729e-07,5.024757563365511714e-07,5.200202676802767598e-07,5.201957784251032280e-07,5.199798632227192741e-07,5.191231918777461374e-07,5.196698532050625374e-07
4.730000000000000426e+01,-7.589782834438452142e-07,-8.015742926359425979e-07,-8.143860395770641247e-07,-7.959754746988956242e-07,-7.972630469699204525e-07,-7.971160957132017444e-07,-7.984337098421168122e-07,-7.979097410570901161e-07
4.740000000000000568e+01,-2.048982264246657081e-06,-2.085775014093460555e-06,-2.099110423758876465e-06,-2.080265501386291405e-06,-2.082932002184234577e-06,-2.082399073427554370e-06,-2.084063567997507249e-06,-2.083493673421532577e-06
4.750000000000000000e+01,-3.257775687465214176e-06,-3.287562952786204917e-06,-3.300710243209215022e-06,-3.281896242018911281e-06,-3.285780640432944821e-06,-3.284823305083062195e-06,-3.286687758008444149e-06,-3.285998808083556710e-06
4.760000000000000142e+01,-4.337317802527440591e-06,-4.359203230136499130e-06,-4.371509536360562720e-06,-4.353225589309728250e-06,-4.358103391610690380e-06,-4.356685951528715961e-06,-4.358591442821246886e-06,-4.357724222414649518e-06
4.770000000000000284e+01,-5.244647603236396449e-06,-5.258095763849279791e-06,-5.269003230723434683e-06,-5.251779247567034403e-06,-5.257380748718842867e-06,-5.255489077121699992e-06,-5.257285516896414990e-06,-5.256210487691870270e-06
4.780000000000000426e+01,-5.943584972800675104e-06,-5.948446019338193835e-06,-5.957516610644031374e-06,-5.941904420658783437e-06,-5.947935588723751721e-06,-5.945593246126090747e-06,-5.947157144775561122e-06,-5.945885043601162323e-06
4.790000000000000568e+01,-6.406174784423512847e-06,-6.402676240496729676e-06,-6.409603353102477641e-06,-6.396160490723667991e-06,-6.402324075005516590e-06,-6.399602765577716568e-06,-6.400849738852354420e-06,-6.399435562437494340e-06
4.800000000000000000e+01,-6.613815952044577173e-06,-6.602523186516329190e-06,-6.607130035751751507e-06,-6.596395878549765612e-06,-6.602410479422671230e-06,-6.599432901183144295e-06,-6.600323709221589397e-06,-6.598863737633520188e-06
4.810000000000000142e+01,-6.558028043335273338e-06,-6.539778983238875298e-06,-6.542005712928400385e-06,-6.534471190478008396e-06,-6.540086487538676607e-06,-6.537020833724538349e-06,-6.537560743646864125e-06,-6.536183208089019203e-06
4.820000000000000284e+01,-6.240820974834360158e-06,-6.216643946399535992e-06,-6.216527130009641411e-06,-6.212600678817681299e-06,-6.217607691955118199e-06,-6.214654293873467239e-06,-6.214886386052276279e-06,-6.213737104382444087e-06
4.830000000000000426e+01,-5.674648197007137185e-06,-5.645673871346179595e-06,-5.643323128357025098e-06,-5.643296688201404621e-06,-5.647532728497717258e-06,-5.644904436857833829e-06,-5.644898100731765567e-06,-5.644122877429547103e-06
4.840000000000000568e+01,-4.881940163709019842e-06,-4.849318988392470331e-06,-4.844895580363717258e-06,-4.848914973237805626e-06,-4.852263701948800190e-06,-4.850162473923891326e-06,-4.849998773870378699e-06,-4.849724644651054462e-06
4.850000000000000000e+01,-3.894232131845809519e-06,-3.859067194966758763e-06,-3.852768606593670597e-06,-3.860812480743769370e-06,-3.863200127351973379e-06,-3.861792849030321051e-06,-3.861548727168706563e-06,-3.861866268967117932e-06
4.860000000000000142e+01,-2.750917684868348090e-06,-2.714219869026646137e-06,-2.706272677760468426e-06,-2.718143334357048246e-06,-2.719532549100289742e-06,-2.718929328487940111e-06,-2.718662771655777632e-06,-2.719611709861569082e-06
4.870000000000000284e+01,-1.497675968464839968e-06,-1.460344030090876544e-06,-1.451005179287090385e-06,-1.466333163557820285e-06,-1.466716149922664414e-06,-1.466954139078824326e-06,-1.466692444718198374e-06,-1.468252628783472957e-06
4.880000000000000426e+01,-1.846355819623557437e-07,-1.474592067063351664e-07,-1.370236072384400927e-07,-1.552861814413386554e-07,-1.546786603523475634e-07,-1.557138962771098534e-07,-1.554469633013866314e-07,-1.575363682282393540e-07
4.890000000000000568e+01,1.135649487171708216e-06,1.171969677749018501e-06,1.183158987200227941e-06,1.162607168425644488e-06,1.164169947248661074e-06,1.162461130549408139e-06,1.162781061908590985e-06,1.160300376362721764e-06
4.900000000000000000e+01,2.410327337803996883e-06,2.445151639079989891e-06,2.456695364222438727e-06,2.434582586668954107e-06,2.437047096598421447e-06,2.434856765931581180e-06,2.435308330800411980e-06,2.432616409225873966e-06
4.910000000000000142e+01,3.588389248604384463e-06,3.621112367402368193e-06,3.632553227050916433e-06,3.609646293617485568e-06,3.612939198899267623e-06,3.610507706419685547e-06,3.611187097879442476e-06,3.608485777628622770e-06
4.920000000000000284e+01,4.622733676434842565e-06,4.652768659824113584e-06,4.663599219412173369e-06,4.640658886612136769e-06,4.644683335525146006e-06,4.642272830424065688e-06,4.643275679949709911e-06,4.640764369234773312e-06
4.930000000000000426e+01,5.472065976813711430e-06,5.498844673657021787e-06,5.508526038505712208e-06,5.486266639126435862e-06,5.490897562493435302e-06,5.488762667538171769e-06,5.490163952459603536e-06,5.488015042909299979e-06
4.940000000000000568e+01,6.102554476139498973e-06,6.125546818169791408e-06,6.133537368085972830e-06,6.112594080454059053e-06,6.117674049982424478e-06,6.116033846342849856e-06,6.117869347344040420e-06,6.116207202672141463e-06
4.950000000000000000e+01,6.489175135043767639e-06,6.507925380039303320e-06,6.513716818146164655e-06,6.494622776020975152e-06,6.499960084199729593e-06,6.498975492763570116e-06,6.501228385302759705e-06,6.500115502711123483e-06
4.960000000000000142e+01,6.616691696437193571e-06,6.630866095119758441e-06,6.634022738122302698e-06,6.617196736058428286e-06,6.622567154362934971e-06,6.622327034022656989e-06,6.624922520404030735e-06,6.624355354423183684e-06
4.970000000000000284e+01,6.480234955558161758e-06,6.489672728621220799e-06,6.489869372627854460e-06,6.475613532286317309e-06,6.480766709365815004e-06,6.481284600401426843e-06,6.484094141501195452e-06,6.484009382023980805e-06
4.980000000000000426e+01,6.085462570221134015e-06,6.090220996179951385e-06,6.087274851962476419e-06,6.075780468295377545e-06,6.080451212753246182e-06,6.081672869251431024e-06,6.084527803540407120e-06,6.084817945783971282e-06
4.990000000000000568e+01,5.448298618010438688e-06,5.448683507214280297e-06,5.442576467618032154e-06,5.433935476861773139e-06,5.437859346868467725e-06,5.439679358260063324e-06,5.442391873000662628e-06,5.442927137888631250e-06
5.000000000000000000e+01,4.594268986635174912e-06,4.590843663665467034e-06,4.581732321762288507e-06,4.575951489699248143e-06,4.578883324141136413e-06,4.581167584116752067e-06,4.583555536868955116e-06,4.584207999147604795e-06
5.010000000000000142e+01,3.557463955305983916e-06,3.551032708576373764e-06,3.539244866984647686e-06,3.536259887720882844e-06,3.537993298913244544e-06,3.540603149165821861e-06,3.542514467019808322e-06,3.543179904141879888e-06
5.020000000000000284e+01,2.379172519967331922e-06,2.370737841317360761e-06,2.356755578136748852e-06,2.356442758005838911e-06,2.356828273042399502e-06,2.359642012367269004e-06,2.360974491327771929e-06,2.361588052585128494e-06
5.030000000000000426e+01,1.106243905840686992e-06,1.096940267814039416e-06,1.081370861716335341e-06,1.083554862113533801e-06,1.082514415745583491e-06,1.085442532078317868e-06,1.086155792667797826e-06,1.086698948771225304e-06
5.040000000000000568e+01,-2.107597530665028529e-07,-2.197497537548276370e-07,-2.362126295119004737e-07,-2.317555056474684960e-07,-2.342196552262976184e-07,-2.312278554461588698e-07,-2.311099632501534273e-07,-2.306119234463110956e-07
5.050000000000000000e+01,-1.519549336886916180e-06,-1.527088241193297335e-06,-1.543709699375339639e-06,-1.537252100808350619e-06,-1.541055291792714499e-06,-1.538014301194490230e-06,-1.538410767804032631e-06,-1.537899596837366545e-06
5.060000000000000142e+01,-2.768158978344592569e-06,-2.773247435666759131e-06,-2.789298852917676541e-06,-2.781165257009776681e-06,-2.786145567507114507e-06,-2.783044481841079332e-06,-2.783831970665229250e-06,-2.783233119141304002e-06
5.070000000000000284e+01,-3.906984401780277949e-06,-3.908843799721450907e-06,-3.923648129261492201e-06,-3.914217623440796601e-06,-3.920147693181608162e-06,-3.916966730022064525e-06,-3.917999294306140357e-06,-3.917240979617320207e-06
5.080000000000000426e+01,-4.890733352996834427e-06,-4.888868912727994953e-06,-4.901839452564615840e-06,-4.891545654805984356e-06,-4.898149786269900829e-06,-4.894879162720133792e-06,-4.896009447336036047e-06,-4.895040646435422360e-06
5.090000000000000568e+01,-5.680214523934301596e-06,-5.674451718867823402e-06,-5.685120615578354020e-06,-5.674446091008533699e-06,-5.681420594594310813e-06,-5.678078153353860458e-06,-5.679176817180442427e-06,-5.677981228413564452e-06
5.100000000000000000e+01,-6.243896110313951198e-06,-6.234386351194887155e-06,-6.242420378804736103e-06,-6.231883580620767304e-06,-6.238917999806803394e-06,-6.235562327622234946e-06,-6.236533074327477166e-06,-6.235137043369975984e-06
5.110000000000000142e+01,-6.559172295750315129e-06,-6.546367619597592835e-06,-6.551570516460936133e-06,-6.541704435841788623e-06,-6.548501312431120880e-06,-6.545237932614744736e-06,-6.546026487641576352e-06,-6.544500004146414085e-06
5.120000000000000284e+01,-6.613285570333804486e-06,-6.597886078374415320e-06,-6.600188704436460441e-06,-6.591511885478684718e-06,-6.597803082264430685e-06,-6.594782444357960571e-06,-6.595378833962328713e-06,-6.593829746215362775e-06
5.130000000000000426e+01,-6.403864771298284353e-06,-6.386746189163128307e-06,-6.386187615142757679e-06,-6.379169726955513653e-06,-6.384727944924728504e-06,-6.382135183446990823e-06,-6.382569585294817216e-06,-6.381132016397561557e-06
5.140000000000000568e+01,-5.939052849457393535e-06,-5.921184205226470709e-06,-5.917888178441632618e-06,-5.912913648487005958e-06,-5.917558547868795316e-06,-5.915596168221126661e-06,-5.915929324223911934e-06,-5.914747860352731479e-06
5.150000000000000000e+01,-5.237214194431238923e-06,-5.219576722503838084e-06,-5.213728451414212373e-06,-5.211062488158502148e-06,-5.214661621066873920e-06,-5.213527264485984247e-06,-5.213836965667351109e-06,-5.213048559188360187e-06
5.160000000000000142e+01,-4.326228331241743774e-06,-4.309746030356498281e-06,-4.301573734100117008e-06,-4.301335218948043604e-06,-4.303800688748582459e-06,-4.303662837157329335e-06,-4.304028343199428619e-06,-4.303744085970562239e-06
5.170000000000000284e+01,-3.242394206209864294e-06,-3.227884049883389395e-06,-3.217648295028574523e-06,-3.219793445946583788e-06,-3.221075726811406525e-06,-3.222050575207857648e-06,-3.222537051317253542e-06,-3.222826057053262971e-06
5.180000000000000426e+01,-2.028986297725188237e-06,-2.017132304327207137e-06,-2.005124083270803936e-06,-2.009443559047863204e-06,-2.009524178225863267e-06,-2.011656889899793299e-06,-2.012302024317902394e-06,-2.013179593252090172e-06
5.190000000000000568e+01,-7.345195296992734768e-07,-7.258704290136197557e-07,-7.124166728489367273e-07,-7.185471000981102918e-07,-7.174318784330946386e-07,-7.206850262952979591e-07,-7.214898852525575279e-07,-7.229118413609736393e-07
5.200000000000000000e+01,5.892064427470700139e-07,5.942205104914055624e-07,6.087472423366158125e-07,6.012981986769361242e-07,6.035839255902342160e-07,5.993327276410109761e-07,5.984069245956735728e-07,5.965424084708459418e-07
5.210000000000000142e+01,1.889202394106392902e-06,1.890242009972009640e-06,1.905414117042703026e-06,1.897231747205463392e-06,1.900645000385559058e-06,1.895595412387818257e-06,1.894623606446543818e-06,1.892466280073445972e-06
5.220000000000000284e+01,3.113436018886694967e-06,3.110222967922515735e-06,3.125553308530593100e-06,3.117272842717566661e-06,3.121751686402385317e-06,3.116163405370020456e-06,3.115246114515635156e-06,3.112976769553688072e-06
5.230000000000000426e+01,4.212938881142935799e-06,4.205234221621445556e-06,4.220180305491982864e-06,4.212441534562350043e-06,4.217901006686730625e-06,4.212068899750454065e-06,4.211315947383331704e-06,4.209124398857344573e-06
5.240000000000000568e+01,5.143784634842329950e-06,5.131381467043949485e-06,5.145360448016722543e-06,5.138764659934347279e-06,5.145091027475290346e-06,5.139315806534927589e-06,5.138826752598690817e-06,5.136887804374490329e-06
5.250000000000000000e+01,5.868855399576711207e-06,5.851589962330150385e-06,5.864004441358261488e-06,5.859077740977269855e-06,5.866122649689220481e-06,5.860681098146525159e-06,5.860525654433068610e-06,5.858976833306162035e-06
5.260000000000000142e+01,6.359323282995044124e-06,6.337103891584927595e-06,6.347376479060029553e-06,6.344542441694134283e-06,6.352118757241287383e-06,6.347237751030965214e-06,6.347439806458909928e-06,6.346364639087109794e-06
5.270000000000000284e+01,6.595787538060671196e-06,6.568636943565797637e-06,6.576249912126908015e-06,6.575813108006256513e-06,6.583694156847563761e-06,6.579532238065732841e-06,6.580060752325866957e-06,6.579480580803931389e-06
5.280000000000000426e+01,6.569023840025112193e-06,6.537127564626432630e-06,6.541663010589671146e-06,6.543803459074792883e-06,6.551726966619320081e-06,6.548366060926680277e-06,6.549134999783712274e-06,6.549010872686222839e-06
5.290000000000000568e+01,6.280319649859533726e-06,6.244071220296021352e-06,6.245247019226463081e-06,6.250024303683376914e-06,6.257701648637592484e-06,6.255149844786034308e-06,6.256027703960276298e-06,6.256272011284647050e-06
5.300000000000000000e+01,5.741387533259034726e-06,5.701421488035762764e-06,5.699118880625464456e-06,5.706483643952431350e-06,5.713614207092376773e-06,5.711818639120291863e-06,5.712646262645559858e-06,5.713141905699936629e-06
5.310000000000000142e+01,4.973865663254750658e-06,4.931070641256418696e-06,4.925350317236398823e-06,4.935160261093640699e-06,4.941449782303042326e-06,4.940316936041799778e-06,4.940930687619138340e-06,4.941554111626000889e-06
5.320000000000000284e+01,4.008430743523971884e-06,3.963937547590834498e-06,3.955042377851158975e-06,3.967079742761558947e-06,3.972260860851672959e-06,3.971680407249822409e-06,3.971936672619857944e-06,3.972580382843871050e-06
5.330000000000000426e+01,2.883562690098040449e-06,2.838705503882543724e-06,2.827049410902837678e-06,2.841037200496110415e-06,2.844889864767052856e-06,2.844757645031892324e-06,2.844554382791519842e-06,2.845144774360486295e-06
5.340000000000000568e+01,1.644012271678763071e-06,1.600264713186305698e-06,1.586408451909049333e-06,1.602023322111456594e-06,1.604392617593486392e-06,1.604628754647841049e-06,1.603920420700788441e-06,1.604427819129616850e-06
5.350000000000000000e+01,3.390324213592421643e-07,2.979234023370302964e-07,2.825391933192200611e-07,2.994198630423827723e-07,3.002290148157449323e-07,3.007882096173197795e-07,2.995917054160468496e-07,3.000311693812651725e-07
5.360000000000000142e+01,-9.795588776784214247e-07,-1.016541813586568921e-06,-1.032713827286979580e-06,-1.014962695750076804e-06,-1.015705808432576518e-06,-1.014833160895012298e-06,-1.016442144480267373e-06,-1.016018853799982580e-06
5.370000000000000284e+01,-2.259411272742539722e-06,-2.290921618908203783e-06,-2.307121276107215735e-06,-2.288928677984802817e-06,-2.291132351839308967e-06,-2.289927850396278330e-06,-2.291826991879242215e-06,-2.291346237914826389e-06
5.380000000000000426e+01,-3.449694617768672700e-06,-3.474619294840941564e-06,-3.490114299953273047e-06,-3.471943983091030361e-06,-3.475440773753613044e-06,-3.473872558251711595e-06,-3.475911091038730305e-06,-3.475295858007543259e-06
5.390000000000000568e+01,-4.503095088620456821e-06,-4.520629690724087268e-06,-4.534758938468108624e-06,-4.517109396029450608e-06,-4.521670439627811788e-06,-4.519711533701453732e-06,-4.521731199746970020e-06,-4.520919749756435735e-06
5.400000000000000000e+01,-5.377679963031178900e-06,-5.387378638366246975e-06,-5.399586823662261281e-06,-5.382987451396648027e-06,-5.388341250328609888e-06,-5.385988121026086262e-06,-5.387843523385615896e-06,-5.386805008611439405e-06
5.410000000000000142e+01,-6.038559945464871959e-06,-6.040354454034391196e-06,-6.050214804736997465e-06,-6.035215900646040410e-06,-6.041069314982605576e-06,-6.038357188598020286e-06,-6.039932647333712268e-06,-6.038677287767413304e-06
5.420000000000000284e+01,-6.459284056375969030e-06,-6.453470171474684491e-06,-6.460693698639996541e-06,-6.447848922785937020e-06,-6.453907967496341769e-06,-6.450920102846202653e-06,-6.452140979495979423e-06,-6.450723495143861896e-06
5.430000000000000426e+01,-6.622910699249917599e-06,-6.610104175297504270e-06,-6.614535761284567883e-06,-6.604377016189433292e-06,-6.610365270415252681e-06,-6.607234430078268161e-06,-6.608071900809919796e-06,-6.606587977020517144e-06
5.440000000000000568e+01,-6.522709534606541126e-06,-6.503777783883890606e-06,-6.505381403149046449e-06,-6.498387617431822250e-06,-6.504060555245771980e-06,-6.500962138056287642e-06,-6.501431362382348311e-06,-6.500007854431943954e-06
5.450000000000000000e+01,-6.162462057618389721e-06,-6.138440836828129576e-06,-6.137277832746201867e-06,-6.133840551175717692e-06,-6.138994808752018528e-06,-6.136132329553900533e-06,-6.136284756652621297e-06,-6.135065022422336867e-06
5.460000000000000142e+01,-5.556343952356490590e-06,-5.528350183803265594e-06,-5.524555445474144122e-06,-5.524945166535122354e-06,-5.529422546307616315e-06,-5.527007223837809846e-06,-5.526918366943744942e-06,-5.526044565801191411e-06
5.470000000000000284e+01,-4.728388877384137601e-06,-4.697540824161183792e-06,-4.691301677406389814e-06,-4.695639313490040934e-06,-4.699326070861653548e-06,-4.697553109722640841e-06,-4.697307523837679355e-06,-4.696901985568047166e-06
5.480000000000000426e+01,-3.711550660312479266e-06,-3.678904941573080123e-06,-3.670446549586259266e-06,-3.678684102143003898e-06,-3.681506661579181383e-06,-3.680531318855928546e-06,-3.680206780015682355e-06,-3.680354679097552761e-06
5.490000000000000568e+01,-2.546398161190621678e-06,-2.512909773294547122e-06,-2.502489026501297786e-06,-2.514402594078202213e-06,-2.516321221113226869e-06,-2.516237891769801394e-06,-2.515890913629137415e-06,-2.516626479043271303e-06
5.500000000000000000e+01,-1.279493446970647597e-06,-1.246000622595611063e-06,-1.233908266840000323e-06,-1.249104992273597503e-06,-1.250107071304462636e-06,-1.250934383134616468e-06,-1.250589182349992612e-06,-1.251887482039970578e-06
5.510000000000000142e+01,3.848148966145714667e-08,7.125030218602113052e-08,8.468169285236193389e-08,6.674292515884694410e-08,6.664849841464537405e-08,6.497422452844681118e-08,6.533145507914284167e-08,6.355557127801780837e-08
5.520000000000000284e+01,1.354772290074190977e-06,1.386175939033229554e-06,1.400562117281900498e-06,1.380538198120229154e-06,1.381324376242831775e-06,1.378945939406461818e-06,1.379366146581073593e-06,1.377251139467183805e-06
5.530000000000000426e+01,2.616688350887130809e-06,2.646144091678070964e-06,2.661042047963357859e-06,2.639664802128738330e-06,2.641286919208285511e-06,2.638413237748826745e-06,2.638976590252362087e-06,2.636699634489536592e-06
5.540000000000000568e+01,3.773737251078213006e-06,3.800695188488356635e-06,3.815603052459426436e-06,3.793634395787837121e-06,3.796027950642155702e-06,3.792912565553363535e-06,3.793714215327703698e-06,3.791470448905043256e-06
5.550000000000000000e+01,4.779667053950165112e-06,4.803596333452508915e-06,4.817963170367089987e-06,4.796150889330164091e-06,4.799227306534481485e-06,4.796141044011159593e-06,4.797272498469062896e-06,4.795250868661060650e-06
5.560000000000000142e+01,5.594330324820706579e-06,5.614722550839612580e-06,5.627969017041323241e-06,5.607007401764452226e-06,5.610649044085480597e-06,5.607850519950829948e-06,5.609379603588315888e-06,5.607738940816009432e-06
5.570000000000000284e+01,6.185292197785630108e-06,6.201683628803689174e-06,6.213232343288410675e-06,6.193730957698706518e-06,6.197786997175214196e-06,6.195495149269314439e-06,6.197448131961547091e-06,6.196297370281156347e-06
5.580000000000000426e+01,6.529117006437434867e-06,6.541126958081733278e-06,6.550439612673653045e-06,6.532902172201593416e-06,6.537186981098175309e-06,6.535559638393140247e-06,6.537909047948931018e-06,6.537295040603963159e-06
5.590000000000000568e+01,6.612283069806768054e-06,6.619662430373818296e-06,6.626279430294035322e-06,6.611093308489524034e-06,6.615388773195673977e-06,6.614510384972405177e-06,6.617171220496542716e-06,6.617076383275133367e-06
5.600000000000000000e+01,6.431692218034079644e-06,6.434373648417368585e-06,6.437951607540792764e-06,6.425387129110893270e-06,6.429449746575555125e-06,6.429329915874637535e-06,6.432165539083101180e-06,6.432515793491910827e-06
5.610000000000000142e+01,5.994758494998198017e-06,5.992899077600366553e-06,5.993241760399170559e-06,5.983459340885843858e-06,5.987032209858744736e-06,5.987614854902068018e-06,5.990452029785986454e-06,5.991133570332207725e-06
5.620000000000000284e+01,5.319078168974922249e-06,5.313086010372281009e-06,5.310165153954438111e-06,5.303227635949925300e-06,5.306056624215793605e-06,5.307237772950168520e-06,5.309888534477114064e-06,5.310770242239470917e-06
5.630000000000000426e+01,4.431699835188984693e-06,4.422238184781379644e-06,4.416201822760035256e-06,4.412089084054882093e-06,4.413941681741251344e-06,4.415592449125149699e-06,4.417879114315681477e-06,4.418836371727907775e-06
5.640000000000000568e+01,3.368028342470852365e-06,3.355993758169528718e-06,3.347160993094622228e-06,3.345784061331569248e-06,3.346468852749584499e-06,3.348459345325904835e-06,3.350238350213752270e-06,3.351173828852749281e-06
5.650000000000000000e+01,2.170409093532610356e-06,2.156883599613301783e-06,2.145726077595888626e-06,2.146938527486375037e-06,2.146322935547839705e-06,2.148542833563249488e-06,2.149723325517438610e-06,2.150581051130195931e-06
5.660000000000000142e+01,8.864497610394650451e-07,8.726303413475466897e-07,8.597418976463711004e-07,8.633471484109644933e-07,8.613711804661416949e-07,8.637435418290539957e-07,8.642977143702434972e-07,8.650681748989530462e-07
5.670000000000000284e+01,-4.328553909194177152e-07,-4.457436359184274721e-07,-4.596866092498874679e-07,-4.539324446883874487e-07,-4.572482950326861584e-07,-4.547620619521630658e-07,-4.547982988545307137e-07,-4.540823984877651043e-07
5.680000000000000426e+01,-1.735127517193957303e-06,-1.745925964274919195e-06,-1.760209960705028109e-06,-1.752598930176985093e-06,-1.757152758158353478e-06,-1.754557094807429607e-06,-1.755092730149065972e-06,-1.754368675305206793e-06
5.690000000000000568e+01,-2.968656775320654972e-06,-2.976365753720733309e-06,-2.990287258392010372e-06,-2.981162391502145681e-06,-2.986777171698484779e-06,-2.984054408294856131e-06,-2.984959278168330954e-06,-2.984151757229325241e-06
5.700000000000000000e+01,-4.084431151796241721e-06,-4.088290285308993077e-06,-4.101200075046218529e-06,-4.090957705066289307e-06,-4.097394103036444690e-06,-4.094521668135397974e-06,-4.095646717439116458e-06,-4.094686983230344524e-06
5.710000000000000142e+01,-5.038064771006878217e-06,-5.037612243102840281e-06,-5.048952576969245598e-06,-5.038041387517289138e-06,-5.045015570526167892e-06,-5.041984922626863153e-06,-5.043183357700264935e-06,-5.042026701429502822e-06
5.720000000000000284e+01,-5.791552722761439398e-06,-5.786656771172848934e-06,-5.795987921608514171e-06,-5.784902154443161137e-06,-5.792106485463799359e-06,-5.788940173667711520e-06,-5.790086319595877384e-06,-5.788725044669762454e-06
5.730000000000000426e+01,-6.314784578215215660e-06,-6.305643768078628142e-06,-6.312657686496914167e-06,-6.301922703566553707e-06,-6.309046929775519175e-06,-6.305810641593634358e-06,-6.306814038514740872e-06,-6.305284121765897254e-06
5.740000000000000568e+01,-6.586756334941989977e-06,-6.573869035464419142e-06,-6.578389744993362598e-06,-6.568539358958735974e-06,-6.575289986765486816e-06,-6.572097345641791932e-06,-6.572910596663872340e-06,-6.571291339546592170e-06
5.750000000000000000e+01,-6.596430551758514227e-06,-6.580538038675198820e-06,-6.582510325453538869e-06,-6.574056810149109253e-06,-6.580172765446867800e-06,-6.577181816597166275e-06,-6.577801711593611600e-06,-6.576208700287411446e-06
5.760000000000000142e+01,-6.343206796544098580e-06,-6.325217908886848761e-06,-6.324687668812778440e-06,-6.318086878037698639e-06,-6.323350202508404294e-06,-6.320751775701349828e-06,-6.321214101073779901e-06,-6.319786588881992628e-06
5.770000000000000284e+01,-5.836978964474104359e-06,-5.817886649855941172e-06,-5.814977458523662435e-06,-5.810592723726193398e-06,-5.814833843653666179e-06,-5.812833144880347191e-06,-5.813202275745110725e-06,-5.812086649098491264e-06
5.780000000000000426e+01,-5.097772093620722700e-06,-5.078573001721098379e-06,-5.073463810734146762e-06,-5.071533007799944315e-06,-5.074630903462162834e-06,-5.073424636237167107e-06,-5.073779494768615450e-06,-5.073110825537519020e-06
5.790000000000000568e+01,-4.154968407915626827e-06,-4.136595706083490143e-06,-4.129503909017229191e-06,-4.130114112627092382e-06,-4.131992398237471775e-06,-4.131744369167966724e-06,-4.132162662651150953e-06,-4.132046536875488840e-06
5.800000000000000000e+01,-3.046149718216595303e-06,-3.029426605627438818e-06,-3.020599163350290439e-06,-3.023672609570038361e-06,-3.024293015796430950e-06,-3.025111481702591476e-06,-3.025654329052995806e-06,-3.026151203067151130e-06
5.810000000000000142e+01,-1.815600176480192118e-06,-1.801217609065375314e-06,-1.790930793915679331e-06,-1.796224547850888698e-06,-1.795579524205281885e-06,-1.797499455585827022e-06,-1.798198566355102557e-06,-1.799312799588559386e-06
5.820000000000000284e+01,-5.125288207175060506e-07,-5.010464468324649090e-07,-4.896125275766216589e-07,-4.967325179239256983e-07,-4.948386222725087435e-07,-4.978115772935609584e-07,-4.986609977719602682e-07,-5.003363819922057587e-07
5.830000000000000426e+01,8.109155060498363099e-07,8.190503978933172391e-07,8.312730516157884608e-07,8.228448251934583624e-07,8.259513949171459757e-07,8.220579561790675172e-07,8.211039394245833734e-07,8.189809685144044948e-07
5.840000000000000568e+01,2.101754241867759276e-06,2.106178035088390743e-06,2.118775981191367563e-06,2.109643933323468445e-06,2.113908833506483731e-06,2.109302153913139577e-06,2.108324113292425750e-06,2.105913353200872251e-06
5.850000000000000000e+01,3.308325313700066772e-06,3.308729261297660429e-06,3.321230693825727442e-06,3.312041920694452912e-06,3.317391014973081198e-06,3.312334312610687448e-06,3.311435989222788479e-06,3.308925407646823302e-06
5.860000000000000142e+01,4.382374567096780638e-06,4.378484900924295431e-06,4.390365566403486852e-06,4.381764584032721288e-06,4.388099689556224092e-06,4.382886255066553716e-06,4.382177498624129086e-06,4.379760462858151016e-06
5.870000000000000284e+01,5.281003948393037106e-06,5.272577542875245271e-06,5.283277612760928221e-06,5.275864171788713364e-06,5.283057365135235273e-06,5.277980836743134674e-06,5.277557747818129030e-06,5.275408832494665745e-06
5.880000000000000426e+01,5.968394755334616164e-06,5.955233346427446506e-06,5.964184870005384553e-06,5.958478740519801420e-06,5.966366839998960003e-06,5.961691758066267610e-06,5.961617420363607422e-06,5.959870642835429777e-06
5.890000000000000568e+01,6.417235002026400181e-06,6.399216822661202286e-06,6.405879372950451511e-06,6.402294810414765891e-06,6.410675829515710689e-06,6.406612685944113039e-06,6.406902108485601488e-06,6.405635303408097059e-06
5.900000000000000000e+01,6.609793927192519902e-06,6.586917788875545909e-06,6.590818405788345657e-06,6.589649569510580562e-06,6.598282794229026749e-06,6.594971186935083551e-06,6.595583582791331168e-06,6.594811719690119034e-06
5.910000000000000142e+01,6.538602996347675500e-06,6.511037019402143855e-06,6.511809778730892617e-06,6.513226911475378245e-06,6.521837796980012314e-06,6.519340028238174156e-06,6.520180362568073207e-06,6.519859055448273821e-06
5.920000000000000284e+01,6.206720373214125175e-06,6.174846184564541929e-06,6.172266721754526841e-06,6.176321619810742902e-06,6.184611989423771661e-06,6.182917716840430344e-06,6.183847766294547910e-06,6.183886319816034316e-06
5.930000000000000426e+01,5.627573712002620354e-06,5.592017130573445627e-06,5.586028104909157577e-06,5.592666466464057962e-06,5.600329645610857554e-06,5.599370315051421798e-06,5.600227642482691337e-06,5.600509139003229109e-06
5.940000000000000568e+01,4.824393303209939532e-06,4.786034172477027226e-06,4.776758755403731627e-06,4.785836477894100938e-06,4.792576145218330197e-06,4.792246277973699620e-06,4.792867948688606106e-06,4.793272519121316577e-06
5.950000000000000000e+01,3.829263327648213533e-06,3.789219877592397978e-06,3.776961659235356095e-06,3.788262091547478505e-06,3.793812926755624204e-06,3.793994223816321565e-06,3.794241134308373731e-06,3.794667995410394568e-06
5.960000000000000142e+01,2.681832713041787386e-06,2.641419179438830867e-06,2.626648230419359464e-06,2.639897740769336920e-06,2.644045516586590594e-06,2.644629403941722856e-06,2.644406979473989949e-06,2.644791183059602702e-06
5.970000000000000284e+01,1.427738558712476902e-06,1.388398277929470126e-06,1.371724370785587510e-06,1.386604305597671782e-06,1.389202987422955005e-06,1.390107708082455318e-06,1.389379472388485581e-06,1.389700498427570707e-06
5.980000000000000426e+01,1.168042109978006948e-07,8.002361798209456367e-08,6.215876199866521290e-08,7.831284137838068204e-08,7.929654133320696019e-08,8.047608718309007259e-08,7.926802250701747710e-08,7.954907058072002712e-08
5.990000000000000568e+01,-1.198919121730979143e-06,-1.231707585785946080e-06,-1.249994143165400473e-06,-1.232956843816301884e-06,-1.233568598046907994e-06,-1.232124794359190645e-06,-1.233729424510165984e-06,-1.233430749175701280e-06
6.000000000000000000e+01,-2.467193732230699155e-06,-2.494710117789677994e-06,-2.512640468799176574e-06,-2.495145718622859832e-06,-2.497250094574132717e-06,-2.495526051915497590e-06,-2.497400053175224954e-06,-2.497007396823347491e-06
6.010000000000000142e+01,-3.637643822190783638e-06,-3.658850303234206791e-06,-3.675685581655541156e-06,-3.658195250305640300e-06,-3.661615346345348243e-06,-3.659583846876701685e-06,-3.661574963564895313e-06,-3.661011983319140128e-06
6.020000000000000284e+01,-4.663734693294285805e-06,-4.677906680433663311e-06,-4.692989363619393117e-06,-4.676001073261604191e-06,-4.680501121456792646e-06,-4.678142250885697351e-06,-4.680094230741227435e-06,-4.679302952337316412e-06
6.030000000000000426e+01,-5.504608316303505333e-06,-5.511379231493140907e-06,-5.524166009629460916e-06,-5.508208476362463912e-06,-5.513513135435577084e-06,-5.510832453786695950e-06,-5.512604980939528332e-06,-5.511560653953528899e-06
6.040000000000000568e+01,-6.126705022396761180e-06,-6.126079836493714126e-06,-6.136162117309496011e-06,-6.121783982432349447e-06,-6.127599417954376904e-06,-6.124642379118361291e-06,-6.126127102046297068e-06,-6.124847329508353866e-06
6.050000000000000000e+01,-6.505107609022786619e-06,-6.497443966635430002e-06,-6.504554724950928346e-06,-6.492305697630706973e-06,-6.498340064470253807e-06,-6.495200040229631711e-06,-6.496330825500606920e-06,-6.494877840323987073e-06
6.060000000000000142e+01,-6.624553159778612255e-06,-6.610512981536365018e-06,-6.614520627362674432e-06,-6.604925153114171721e-06,-6.610906357618073770e-06,-6.607724704343898026e-06,-6.608481266628940531e-06,-6.606957300508975450e-06
6.070000000000000284e+01,-6.480069288467005251e-06,-6.460547570946717499e-06,-6.461439455734963033e-06,-6.454964652263806002e-06,-6.460653817985662073e-06,-6.457611657184614273e-06,-6.458016659827148231e-06,-6.456553239719831083e-06
6.080000000000000426e+01,-6.077205133819818528e-06,-6.053245632575698920e-06,-6.051105348264806949e-06,-6.048126326430036670e-06,-6.053326113947266052e-06,-6.050628705095428828e-06,-6.050739187329901014e-06,-6.049481835912473571e-06
6.090000000000000568e+01,-5.431842885150750533e-06,-5.404551915194621969e-06,-5.399535313532766168e-06,-5.400301953145669742e-06,-5.404859672208939259e-06,-5.402715293867377255e-06,-5.402609835308824771e-06,-5.401700067325654331e-06
6.100000000000000000e+01,-4.569592373743214253e-06,-4.540061747798640468e-06,-4.532376406463090035e-06,-4.536985974717966386e-06,-4.540792153534534137e-06,-4.539388184121584402e-06,-4.539151595484014479e-06,-4.538708342910480198e-06
6.110000000000000142e+01,-3.524788639436282622e-06,-3.494036737022865324e-06,-3.483928425362936565e-06,-3.492308022573498150e-06,-3.495291666572031275e-06,-3.494771002227059498e-06,-3.494478573978776481e-06,-3.494581282265096789e-06
6.120000000000000284e+01,-2.339129574063791850e-06,-2.308066000211717039e-06,-2.295813777614119644e-06,-2.307715514626718090e-06,-2.309837624114852161e-06,-2.310278652550845635e-06,-2.309982104070629205e-06,-2.310657712611963177e-06
6.130000000000000426e+01,-1.060006886571818185e-06,-1.029421755643911141e-06,-1.015341079713127925e-06,-1.030351312159005772e-06,-1.031598304640501951e-06,-1.033001342465311723e-06,-1.032718560167733557e-06,-1.033934348970699801e-06
6.140000000000000568e+01,2.614021615832129442e-07,2.908277726421104603e-07,3.063766339239659686e-07,2.888145070600867115e-07,2.884360085497750248e-07,2.861536040066336994e-07,2.864432532001526255e-07,2.847794734750497270e-07
6.150000000000000000e+01,1.572203380262315875e-06,1.599872959584525134e-06,1.616475366228442567e-06,1.597026775407295318e-06,1.597492740618156049e-06,1.594491623707616768e-06,1.594845226937646743e-06,1.592876936157283652e-06
6.160000000000000142e+01,2.819927861524851309e-06,2.845300313220056054e-06,2.862481182280829373e-06,2.841878560116972707e-06,2.843147468151174806e-06,2.839651668112841421e-06,2.840153702748926534e-06,2.838059980331264498e-06
6.170000000000000284e+01,3.954657180338383426e-06,3.977222625489718055e-06,3.994447929783762063e-06,3.973445638488781739e-06,3.975455708099540075e-06,3.971729857860095692e-06,3.972477048058697946e-06,3.970451115442585888e-06
6.180000000000000426e+01,4.931041564182336856e-06,4.950310087764586697e-06,4.966998546712675378e-06,4.946329171057195495e-06,4.948993743841834103e-06,4.945315032089947493e-06,4.946397252070244832e-06,4.944622171515478115e-06
6.190000000000000568e+01,5.710126015523453447e-06,5.725634192627060415e-06,5.741179779555904972e-06,5.721515903639451395e-06,5.724718335708978145e-06,5.721346992476616933e-06,5.722827331688939978e-06,5.721452583262731650e-06
6.200000000000000000e+01,6.260908529315267756e-06,6.272244545413308003e-06,6.286048345349737332e-06,6.267972907564312024e-06,6.271562616261272538e-06,6.268715138729730185e-06,6.270612745828962886e-06,6.269735569136569708e-06
6.210000000000000142e+01,6.561567277768576290e-06,6.568411389129558131e-06,6.579919587912375079e-06,6.563906556150689298e-06,6.567697869636068830e-06,6.565526896734619200e-06,6.567806032919953907e-06,6.567460821782500346e-06
6.220000000000000284e+01,6.600309105958546141e-06,6.602482830075917519e-06,6.611226505554013144e-06,6.597632162125277588e-06,6.601407308542972530e-06,6.599991053790610351e-06,6.602558868612495857e-06,6.602716580317302686e-06
6.230000000000000426e+01,6.375808892206125122e-06,6.373324239417055281e-06,6.378956281721803734e-06,6.368020074476454795e-06,6.371537058985632385e-06,6.370879653938565923e-06,6.373593672448496505e-06,6.374171395540084717e-06
6.240000000000000568e+01,5.897227224299639303e-06,5.890326750052077287e-06,5.892651611383303845e-06,5.884504485020869424e-06,5.887509830632131624e-06,5.887552084582470258e-06,5.890236562000605858e-06,5.891115453487971720e-06
6.250000000000000000e+01,5.183811416065164934e-06,5.172990870522253815e-06,5.171983754576059411e-06,5.166661231625901962e-06,5.168906724917210482e-06,5.169545025052180165e-06,5.172013582716017410e-06,5.173061766949871298e-06
6.260000000000000142e+01,4.264101296225231152e-06,4.250108900483162699e-06,4.245922219731079750e-06,4.243379298968230628e-06,4.244641132078452728e-06,4.245750843456796986e-06,4.247831538850554978e-06,4.248927632760635120e-06
6.270000000000000284e+01,3.174775814185348821e-06,3.158585277523995316e-06,3.151541532658841405e-06,3.151666696593613537e-06,3.151764861070160961e-06,3.153223913421321356e-06,3.154782410919043656e-06,3.155835316848154548e-06
6.280000000000000426e+01,1.959188941302869580e-06,1.941946783212689098e-06,1.932518310904240977e-06,1.935144530090804338e-06,1.933960096650588767e-06,1.935668587610406277e-06,1.936625490694954266e-06,1.937586973477234409e-06
6.290000000000000568e+01,6.656534441984440775e-07,6.486045393272465986e-07,6.373817673654968985e-07,6.422932717631280042e-07,6.397813246128425391e-07,6.416738851378056552e-07,6.420134625040319065e-07,6.428815793324549333e-07
6.300000000000000000e+01,-6.544611376446685114e-07,-6.700629890665776855e-07,-6.824120820092538509e-07,-6.754774399819751807e-07,-6.792809651712250485e-07,-6.772318203729366104e-07,-6.774626193639665672e-07,-6.766493091669989468e-07
6.310000000000000142e+01,-1.948744474455921250e-06,-1.961732046001918306e-06,-1.974507681995474329e-06,-1.965859561331440020e-06,-1.970838132775432072e-06,-1.968627715648318954e-06,-1.969329286144461122e-06,-1.968505066229919720e-06
6.320000000000000284e+01,-3.165800218474235095e-06,-3.175184424747401479e-06,-3.187701774515216968e-06,-3.177700101303360114e-06,-3.183664024769550238e-06,-3.181268653701385674e-06,-3.182305626403536536e-06,-3.181395594298308538e-06
6.330000000000000426e+01,-4.257263179596737501e-06,-4.262310772801258807e-06,-4.273943228327858890e-06,-4.263000029869346008e-06,-4.269700218217931109e-06,-4.267095022048028596e-06,-4.268316887323653219e-06,-4.267256048490208897e-06
6.340000000000000568e+01,-5.179703456176243392e-06,-5.179992197623661809e-06,-5.190206952054854384e-06,-5.178784495796229237e-06,-5.185930933071514204e-06,-5.183108759604371230e-06,-5.184370802657767285e-06,-5.183120920154715705e-06
6.350000000000000000e+01,-5.896345253164625433e-06,-5.891790347822833951e-06,-5.900172915879187130e-06,-5.888775681361924086e-06,-5.896058394211367570e-06,-5.893046264915380306e-06,-5.894227724373424238e-06,-5.892789264660969195e-06
6.360000000000000142e+01,-6.378533659229246311e-06,-6.369382626880693010e-06,-6.375648367418218498e-06,-6.364807222214441396e-06,-6.371917355807443784e-06,-6.368787448918222793e-06,-6.369804590178329562e-06,-6.368222144587099010e-06
6.370000000000000284e+01,-6.606890638333196009e-06,-6.593687738615239269e-06,-6.597680288683571703e-06,-6.587928519347086009e-06,-6.594577252050370930e-06,-6.591450360055040036e-06,-6.592263155191790958e-06,-6.590623828822694819e-06
6.380000000000000426e+01,-6.572111916181011537e-06,-6.555637209110232178e-06,-6.557315710364886030e-06,-6.549158077767680552e-06,-6.555091563525961007e-06,-6.552132173376357116e-06,-6.552744277049660226e-06,-6.551169522334143736e-06
6.390000000000000568e+01,-6.275369177743961302e-06,-6.256560668715938078e-06,-6.255979379421461317e-06,-6.249856855822244484e-06,-6.254866065869002512e-06,-6.252269456552550508e-06,-6.252722022592749340e-06,-6.251354146502574594e-06
6.400000000000000000e+01,-5.728296735008076013e-06,-5.708166223916677495e-06,-5.705451192106192337e-06,-5.701705205862772630e-06,-5.705630336194644769e-06,-5.703603224049835774e-06,-5.703963754821739229e-06,-5.702948839392263380e-06
6.410000000000000853e+01,-4.952558114112992627e-06,-4.932111900723956666e-06,-4.927439544000211669e-06,-4.926280168349173039e-06,-4.929010060938932014e-06,-4.927747226268763825e-06,-4.928095106659924340e-06,-4.927564390966310270e-06
6.420000000000000284e+01,-3.979005219201248167e-06,-3.959179525114819853e-06,-3.952761143066751970e-06,-3.954243567749760047e-06,-3.955711248004867286e-06,-3.955371174813038238e-06,-3.955781845088601756e-06,-3.955833783597650921e-06
6.429999999999999716e+01,-2.846460100291992035e-06,-2.828078116190457791e-06,-2.820152685156784855e-06,-2.824165498072073177e-06,-2.824341374108030323e-06,-2.825024174757384543e-06,-2.825554070162716869e-06,-2.826239316633394338e-06
6.440000000000000568e+01,-1.600166040283124147e-06,-1.583919390479859857e-06,-1.574754811328737958e-06,-1.581022205598969776e-06,-1.579906655058138654e-06,-1.581637402270352766e-06,-1.582311812686754138e-06,-1.583623243428533556e-06
6.450000000000000000e+01,-2.899697935654366177e-07,-2.764226814111481190e-07,-2.663234491273591686e-07,-2.744216982542013739e-07,-2.720386744758940267e-07,-2.747587157791997470e-07,-2.755645266416806294e-07,-2.774340391309415566e-07
6.460000000000000853e+01,1.031690515296279642e-06,1.042080287116942117e-06,1.052762750974878259e-06,1.043376051668154503e-06,1.046983111097077312e-06,1.043415206014586261e-06,1.042530407224795397e-06,1.040227277038230369e-06
6.470000000000000284e+01,2.311907879304353486e-06,2.318759647235157928e-06,2.329618620955375974e-06,2.319565654551603018e-06,2.324334887282564210e-06,2.320132328037516345e-06,2.319254101768031262e-06,2.316685705772147941e-06
6.479999999999999716e+01,3.499449754751360331e-06,3.502432165736202307e-06,3.513003644317613805e-06,3.502942049204982311e-06,3.508791139084088684e-06,3.504218854311069720e-06,3.503453124831246157e-06,3.500812563672628386e-06
6.490000000000000568e+01,4.546831461005318431e-06,4.545644837039564123e-06,4.555415200668821996e-06,4.545993038007622999e-06,4.552814741265454046e-06,4.548162634399055548e-06,4.547617900252376444e-06,4.545099658304074808e-06
6.500000000000000000e+01,5.412232009338602268e-06,5.406607032021337744e-06,5.415031755051646911e-06,5.406846282807187265e-06,5.414502757594696902e-06,5.410055794019541509e-06,5.409823078394992990e-06,5.407598861029150328e-06
6.510000000000000853e+01,6.061172219462562794e-06,6.050887282671446599e-06,6.057419934479835177e-06,6.050983897942785461e-06,6.059301498828606469e-06,6.055310790897827644e-06,6.055444809083265767e-06,6.053642468806241794e-06
6.520000000000000284e+01,6.467886316918747269e-06,6.452801752265813207e-06,6.456930592368959054e-06,6.452648499577495755e-06,6.461414822189759377e-06,6.458073876058900709e-06,6.458579012325049717e-06,6.457268181880859714e-06
6.529999999999999716e+01,6.616332647479961082e-06,6.596436317674037042e-06,6.597724393986315050e-06,6.595879784521141431e-06,6.604844553226296711e-06,6.602274115363737650e-06,6.603098183122213527e-06,6.602285202328417313e-06
6.540000000000000568e+01,6.500805761422423501e-06,6.476261901533497678e-06,6.474385920607339528e-06,6.475139196604473568e-06,6.484020081465313723e-06,6.482263657625608744e-06,6.483301119020179470e-06,6.482934201190726498e-06
6.550000000000000000e+01,6.126129857841888793e-06,6.097321917641895794e-06,6.092105283628246326e-06,6.095500442393486651e-06,6.103994151407388102e-06,6.103024491332931234e-06,6.104129066597518971e-06,6.104112725890953328e-06
6.560000000000000853e+01,5.507431403095619515e-06,5.474990091069997789e-06,5.466426262701329364e-06,5.472404000228525689e-06,5.480202133922862373e-06,5.479937107921717399e-06,5.480941882463064019e-06,5.481157851427997940e-06
6.570000000000000284e+01,4.669505717536104328e-06,4.634315289409052241e-06,4.622578758661788356e-06,4.630992976983883125e-06,4.637801298779109516e-06,4.638126006428766601e-06,4.638867643624866588e-06,4.639198267153421540e-06
6.579999999999999716e+01,3.645807746643914271e-06,3.608986431480332158e-06,3.594429957676226195e-06,3.605064721023953922e-06,3.610623833749659894e-06,3.611414795046119508e-06,3.611757638188883845e-06,3.612107318806678791e-06
6.590000000000000568e+01,2.477110601528664802e-06,2.439964455702714474e-06,2.423102529180987119e-06,2.435686936752556875e-06,2.439791979613747941e-06,2.440939056602697832e-06,2.440794938829426997e-06,2.441105720951686209e-06
6.600000000000000000e+01,1.209886532904658196e-06,1.173839478563198924e-06,1.155319238166363505e-06,1.169538447975959627e-06,1.172055406450933646e-06,1.173477717941739940e-06,1.172818173134082542e-06,1.173076858596022731e-06
6.610000000000000853e+01,-1.055262744409368736e-07,-1.390203444584514614e-07,-1.584583895763991279e-07,-1.429567492716721233e-07,-1.420801852836106605e-07,-1.404268121230067834e-07,-1.415677418070693250e-07,-1.413317871623576139e-07
6.620000000000000284e+01,-1.416901274475801387e-06,-1.446455997478057753e-06,-1.466024121987707929e-06,-1.449627805183428819e-06,-1.450358240451254943e-06,-1.448483068322570233e-06,-1.450015463533294025e-06,-1.449740825332224148e-06
6.629999999999999716e+01,-2.672171455719851707e-06,-2.696565267412687206e-06,-2.715477483872241748e-06,-2.698610335083451162e-06,-2.700832059110425121e-06,-2.698719555882522769e-06,-2.700512075737293571e-06,-2.700121659204857139e-06
6.640000000000000568e+01,-3.821471422749134206e-06,-3.839734359523117035e-06,-3.857253663253068510e-06,-3.840376929742372880e-06,-3.843902281308597679e-06,-3.841528178394337800e-06,-3.843427527738807470e-06,-3.842847445645336535e-06
6.650000000000000000e+01,-4.819097558839136042e-06,-4.830578179071398637e-06,-4.846057597429620500e-06,-4.829669135564262916e-06,-4.834254545116323243e-06,-4.831604535571187853e-06,-4.833456573982708449e-06,-4.832634076967767811e-06
6.660000000000000853e+01,-5.625312397894433047e-06,-5.629717429456171374e-06,-5.642630985125407506e-06,-5.627259698548492395e-06,-5.632625438956040398e-06,-5.629712911847661871e-06,-5.631382132942341912e-06,-5.630299603820443366e-06
6.670000000000000284e+01,-6.207923881840216040e-06,-6.205326276431666344e-06,-6.215287181421391693e-06,-6.201480628187372446e-06,-6.207331932572834887e-06,-6.204211455806962761e-06,-6.205596193020745943e-06,-6.204279158761316637e-06
6.679999999999999716e+01,-6.543577136808309547e-06,-6.534392022972124181e-06,-6.541157136386033244e-06,-6.529461341386877393e-06,-6.535508527749644969e-06,-6.532282597615512998e-06,-6.533324251878358524e-06,-6.531842472734528116e-06
6.690000000000000568e+01,-6.618705823469017702e-06,-6.603637911606341504e-06,-6.607099484801093325e-06,-6.598031430771200689e-06,-6.604006989208155431e-06,-6.600824686620043735e-06,-6.601510287640444119e-06,-6.599972034282419742e-06
6.700000000000000000e+01,-6.430101913090791044e-06,-6.410071630991165392e-06,-6.410239270782103205e-06,-6.404254062786218782e-06,-6.409925245642877911e-06,-6.406972679617872757e-06,-6.407331013147388177e-06,-6.405871490811065883e-06
6.710000000000000853e+01,-5.985076699799307676e-06,-5.961135094434411030e-06,-5.958112301251983212e-06,-5.955568326831972570e-06,-5.960744529520667356e-06,-5.958228135094500999e-06,-5.958320394350291593e-06,-5.957085871977074731e-06
6.720000000000000284e+01,-5.301201571716873673e-06,-5.274445279757067340e-06,-5.268405538993992110e-06,-5.269531802964966261e-06,-5.274066808003130546e-06,-5.272191564431594202e-06,-5.272098007103043216e-06,-5.271227593750538176e-06
6.729999999999999716e+01,-4.405633975579359429e-06,-4.377131039734472040e-06,-4.368298069989950960e-06,-4.373168084437217829e-06,-4.376957946583548420e-06,-4.375903307374251483e-06,-4.375707754855628906e-06,-4.375314978211086725e-06
6.740000000000000568e+01,-3.334051409176197467e-06,-3.304786407476445476e-06,-3.293421848127309204e-06,-3.301937933630760824e-06,-3.304915817736731043e-06,-3.304812529247858066e-06,-3.304586765284778238e-06,-3.304743199816773114e-06
6.750000000000000000e+01,-2.129233357073267996e-06,-2.100076580413556826e-06,-2.086476387774816033e-06,-2.098367063385619957e-06,-2.100496638179905062e-06,-2.101407640842101188e-06,-2.101197857651282419e-06,-2.101920987929162266e-06
6.760000000000000853e+01,-8.393469615453064137e-07,-8.110478842415780321e-07,-7.955464420561497718e-07,-8.103779385315590389e-07,-8.116469611962884301e-07,-8.135551913812655300e-07,-8.133725397652113998e-07,-8.146197756353501518e-07
6.770000000000000284e+01,4.839939861112085850e-07,5.107931064229909168e-07,5.278141675946201872e-07,5.106130643306450168e-07,5.101975669163927307e-07,5.073924177478872366e-07,5.075754654360054019e-07,5.059052636258165592e-07
6.779999999999999716e+01,1.787816269693820459e-06,1.812554304037039543e-06,1.830656889134640863e-06,1.811759164971338265e-06,1.812173159476682116e-06,1.808647972723065322e-06,1.808894402877125884e-06,1.806951414773383391e-06
6.790000000000000568e+01,3.019932976577877071e-06,3.042100870542796542e-06,3.060785426611811744e-06,3.040923148844854040e-06,3.042124947838509286e-06,3.038116974107829549e-06,3.038515090036941757e-06,3.036481727392015273e-06
6.800000000000000000e+01,4.131056916822917202e-06,4.150175135664291304e-06,4.168883779742671436e-06,4.148802924430761152e-06,4.150729939811359515e-06,4.146512854241724000e-06,4.147160332756971712e-06,4.145229088425850250e-06
6.810000000000000853e+01,5.076792247316053164e-06,5.092402255324479654e-06,5.110532344199114618e-06,5.090949721175963560e-06,5.093513564258245196e-06,5.089368828814500034e-06,5.090353287218185585e-06,5.088702331623728981e-06
6.820000000000000284e+01,5.819420547226172857e-06,5.831094492370070270e-06,5.848022911481010055e-06,5.829589176387095506e-06,5.832670532779360428e-06,5.828857989331748257e-06,5.830237299164764408e-06,5.829007619417847508e-06
6.829999999999999716e+01,6.329407396754582749e-06,6.336776086579565259e-06,6.351892472666875733e-06,6.335164120629954709e-06,6.338609075506873580e-06,6.335340978158576775e-06,6.337126957467464905e-06,6.336404878626300530e-06
6.840000000000000568e+01,6.586568767730227592e-06,6.589364025755273246e-06,6.602109475506434677e-06,6.587531325930040538e-06,6.591150763124442591e-06,6.588573037702438739e-06,6.590721845445290938e-06,6.590530041594711008e-06
6.850000000000000000e+01,6.580852368764933402e-06,6.578956694147652939e-06,6.588863522949406359e-06,6.576761755416882238e-06,6.580335089101385648e-06,6.578518502386998534e-06,6.580930024369102682e-06,6.581228700452967928e-06
6.860000000000000853e+01,6.312706491151676147e-06,6.306201119854470960e-06,6.312929017981971924e-06,6.303513521044301626e-06,6.306797391386620433e-06,6.305739683354349978e-06,6.308266600418832581e-06,6.308964657919524655e-06
6.870000000000000284e+01,5.793026807476842066e-06,5.782229019368756440e-06,5.785593426566038033e-06,5.778967236635956795e-06,5.781709005225899034e-06,5.781347174771411801e-06,5.783812559334577941e-06,5.784786651141793357e-06
6.879999999999999716e+01,5.042689009027156999e-06,5.028170766363526667e-06,5.028160259212821614e-06,5.024333291747673513e-06,5.026288340537199417e-06,5.026518541728641765e-06,5.028739142098892501e-06,5.029856996185966267e-06
6.890000000000000568e+01,4.091691310437184370e-06,4.074273743936984715e-06,4.071054477194913090e-06,4.069958620900315793e-06,4.070909733866479030e-06,4.071610973821471191e-06,4.073422201711363044e-06,4.074565810585628611e-06
6.900000000000000000e+01,2.977945114390756487e-06,2.958666563745993017e-06,2.952573129599844748e-06,2.954076062933186364e-06,2.953852680509516659e-06,2.954909971208952157e-06,2.956188267622117394e-06,2.957272673353994463e-06
6.910000000000000853e+01,1.745764180882680705e-06,1.725822958709155586e-06,1.717336306383820954e-06,1.721252046005261604e-06,1.719747017625561369e-06,1.721069915361361780e-06,1.721748710659110060e-06,1.722733126485742616e-06
6.920000000000000284e+01,4.441123406251357153e-07,4.247886947750245668e-07,4.145029228186380976e-07,4.205980333460423992e-07,4.177796892879115376e-07,4.193131829532958932e-07,4.193899434401515691e-07,4.202795845231754868e-07
6.929999999999999716e+01,-8.753228316615846438e-07,-8.927583150519780020e-07,-9.041774452489548253e-07,-8.961819821240446515e-07,-9.002640858901678200e-07,-8.985378296966217704e-07,-8.990042658085783955e-07,-8.981654031070540611e-07
6.940000000000000568e+01,-2.160157840713772259e-06,-2.174540203847552533e-06,-2.186401335424470460e-06,-2.176831512934462864e-06,-2.182048030763272806e-06,-2.180116822736444249e-06,-2.181017664915074761e-06,-2.180161154941018253e-06
6.950000000000000000e+01,-3.359367066246843336e-06,-3.369727223034857388e-06,-3.381359769294434159e-06,-3.370591204809869623e-06,-3.376741549654393992e-06,-3.374577393466804409e-06,-3.375771690572459960e-06,-3.374823086044198561e-06
6.960000000000000853e+01,-4.425286149856155760e-06,-4.430925584886225010e-06,-4.441721930870112800e-06,-4.430181159975621341e-06,-4.437008174484891043e-06,-4.434585541224222993e-06,-4.435921115819585481e-06,-4.434818883347624308e-06
6.970000000000000284e+01,-5.315489900126202372e-06,-5.316031495228301651e-06,-5.325480916695823908e-06,-5.313642575610622032e-06,-5.320851575119078802e-06,-5.318166164058890644e-06,-5.319500283651468209e-06,-5.318211984572940310e-06
6.979999999999999716e+01,-5.994473211201611917e-06,-5.989882498391718713e-06,-5.997593630568953671e-06,-5.985971162192349482e-06,-5.993251099178920072e-06,-5.990335580907668600e-06,-5.991552384732035108e-06,-5.990085602647354790e-06
6.990000000000000568e+01,-6.435069437260576564e-06,-6.425644093532856260e-06,-6.431354291791535616e-06,-6.420482735136623376e-06,-6.427527080965500517e-06,-6.424460940346321536e-06,-6.425483476790727622e-06,-6.423890059170656031e-06
7.000000000000000000e+01,-6.619549061170904025e-06,-6.605878454080116313e-06,-6.609450279360107317e-06,-6.599861037015486431e-06,-6.606386168506173107e-06,-6.603297785789941088e-06,-6.604093527651233586e-06,-6.602466813054874706e-06
7.010000000000000853e+01,-6.540352325390408339e-06,-6.523252830181736073e-06,-6.524659845852376350e-06,-6.516848856219503716e-06,-6.522608234416082951e-06,-6.519668563353953061e-06,-6.520248250985183347e-06,-6.518713903447270752e-06
7.020000000000000284e+01,-6.200422589031084897e-06,-6.180857607784862040e-06,-6.180163306779284937e-06,-6.174555498894562788e-06,-6.179348636725645605e-06,-6.176757077813732622e-06,-6.177167561738361456e-06,-6.175869344260398464e-06
7.029999999999999716e+01,-5.613122216863164482e-06,-5.592117753472347630e-06,-5.589452377718906462e-06,-5.586366374377149668e-06,-5.590042392145111450e-06,-5.588006561196845468e-06,-5.588318930493940684e-06,-5.587401220530363588e-06
7.040000000000000568e+01,-4.801729298897772225e-06,-4.780296172568476720e-06,-4.775836192516536016e-06,-4.775453725625045109e-06,-4.777910058151313422e-06,-4.776622008317854551e-06,-4.776916719184676197e-06,-4.776505853731904949e-06
7.050000000000000000e+01,-3.798530787302301093e-06,-3.777602978372041065e-06,-3.771557022580473983e-06,-3.773901300851978391e-06,-3.775078747547677693e-06,-3.774690742919251107e-06,-3.775041741815865493e-06,-3.775228421210030660e-06
7.060000000000000853e+01,-2.643544957769972115e-06,-2.623940384971490403e-06,-2.616543621436484557e-06,-2.621469968266953998e-06,-2.621345676245834255e-06,-2.621948790970662913e-06,-2.622408778574225607e-06,-2.623233770537858334e-06
7.070000000000000284e+01,-1.382922585224655165e-06,-1.365328365920959186e-06,-1.356845120814575978e-06,-1.364045709328909339e-06,-1.362625817014073704e-06,-1.364234418155252371e-06,-1.364823392191460982e-06,-1.366268605418330395e-06
7.079999999999999716e+01,-6.709099203972002101e-08,-5.207072140134272331e-08,-4.280296789227477916e-08,-5.182567452965969323e-08,-4.913920437221719340e-08,-5.168376310260569539e-08,-5.238274436436540782e-08,-5.436931338476114206e-08
7.090000000000000568e+01,1.251282689740396137e-06,1.263266024509324126e-06,1.272968277732378084e-06,1.262688699765757150e-06,1.266593497362134002e-06,1.263263803008563002e-06,1.262512492328227154e-06,1.260118215329342206e-06
7.100000000000000000e+01,2.519423865476877467e-06,2.527978281319231968e-06,2.537709361316586865e-06,2.526811127223638209e-06,2.531867352939531912e-06,2.527972055521576777e-06,2.527257448814435037e-06,2.524630154876472687e-06
7.110000000000000853e+01,3.686588382290079124e-06,3.691366272817742100e-06,3.700664267969333565e-06,3.689813783180895257e-06,3.695933450953425847e-06,3.691739458411280594e-06,3.691168150077306365e-06,3.688503496412920413e-06
7.120000000000000284e+01,4.706115411368116952e-06,4.706798337472672955e-06,4.715154552803468846e-06,4.705001733940061825e-06,4.712071065449130458e-06,4.707865166486691066e-06,4.707542900383998585e-06,4.705033727347984751e-06
7.129999999999999716e+01,5.537308647052263666e-06,5.533609118424376305e-06,5.540488590138892278e-06,5.531626693811020345e-06,5.539500474271985553e-06,5.535559346070417774e-06,5.535570892001295817e-06,5.533383287292803487e-06
7.140000000000000568e+01,6.147067337314293667e-06,6.138749262363241144e-06,6.143621221976758306e-06,6.136554697611096287e-06,6.145051390238354116e-06,6.141613322907524264e-06,6.142004189468863729e-06,6.140257296227691342e-06
7.150000000000000000e+01,6.511200571379660573e-06,6.498115926401037967e-06,6.500491230687632793e-06,6.495613817492085218e-06,6.504513207494788674e-06,6.501755636101336222e-06,6.502519163287256987e-06,6.501272230452492806e-06
7.160000000000000853e+01,6.615373130902657550e-06,6.597508833139364981e-06,6.596980099027316413e-06,6.594563918993490148e-06,6.603608810884509239e-06,6.601634901515218701e-06,6.602707535774410275e-06,6.601956556773203033e-06
7.170000000000000284e+01,6.455648091430177260e-06,6.433174667641594624e-06,6.429454350143082308e-06,6.429649330896847204e-06,6.438552271836872620e-06,6.437388357094508962e-06,6.438654515217301366e-06,6.438339087033728703e-06
7.179999999999999716e+01,6.038609181802101489e-06,6.011921958815058531e-06,6.004873855547376849e-06,6.007715646738631676e-06,6.016170881140148197e-06,6.015774720091737748e-06,6.017080862230628213e-06,6.017099960675675874e-06
7.190000000000000568e+01,5.381063651721529340e-06,5.350807887882780278e-06,5.340468396064501633e-06,5.345892143571173705e-06,5.353592140433516278e-06,5.353870134117144630e-06,5.355045866961560819e-06,5.355279509733357202e-06
7.200000000000000000e+01,4.509343161651635512e-06,4.476416572141150851e-06,4.463003223764694383e-06,4.470860209992988388e-06,4.477515292145017867e-06,4.478345281000439826e-06,4.479227904086169332e-06,4.479560550718630907e-06
7.210000000000000853e+01,3.458235310171975385e-06,3.423764410093177446e-06,3.407670556010433671e-06,3.417744801559319257e-06,3.423103785427095147e-06,3.424359186321446202e-06,3.424817407338132114e-06,3.425158690950613760e-06
7.220000000000000284e+01,2.269591412196181324e-06,2.234881535778665551e-06,2.216657380926800869e-06,2.228679791216325867e-06,2.232549225600344300e-06,2.234120207722511964e-06,2.234072931539543561e-06,2.234371978937499392e-06
7.229999999999999716e+01,9.906668224091141894e-07,9.571291124665926020e-07,9.374505360315588121e-07,9.511089922864535140e-07,9.533686264884266848e-07,9.551767625182172594e-07,9.546038613472695999e-07,9.548548662863254322e-07
7.240000000000000568e+01,-3.277415708269337813e-07,-3.586798794086298869e-07,-3.790521824753589897e-07,-3.641073587634657827e-07,-3.634948462782894296e-07,-3.614906466387068917e-07,-3.625471020063386618e-07,-3.623085788606594804e-07
7.250000000000000000e+01,-1.633290005742527029e-06,-1.660283375226612179e-06,-1.680550957838811144e-06,-1.664705624737639056e-06,-1.665691904184640748e-06,-1.663498670367857812e-06,-1.664942461010454622e-06,-1.664651195831812203e-06
7.260000000000000853e+01,-2.874140116293499858e-06,-2.896020601661497551e-06,-2.915396352054511198e-06,-2.899073671902563376e-06,-2.901529418786186199e-06,-2.899131404221488850e-06,-2.900827643703696168e-06,-2.900405793315741221e-06
7.270000000000000284e+01,-4.000992530506231049e-06,-4.016853610955273268e-06,-4.034608318825849693e-06,-4.018270024497283543e-06,-4.021996378666958805e-06,-4.019371783625658168e-06,-4.021166877421489261e-06,-4.020542954730199625e-06
7.279999999999999716e+01,-4.969025909296043153e-06,-4.978285109036306721e-06,-4.993787080354028518e-06,-4.977932138439111753e-06,-4.982677537956892166e-06,-4.979817272876552181e-06,-4.981559958872061600e-06,-4.980686303779346957e-06
7.290000000000000568e+01,-5.739668156257149434e-06,-5.742101513717123851e-06,-5.754845508854078417e-06,-5.740003577225927245e-06,-5.745483910468696109e-06,-5.742408809683574589e-06,-5.743969082150357508e-06,-5.742834980781985621e-06
7.300000000000000000e+01,-6.282131472135077388e-06,-6.277876137827931302e-06,-6.287499210777536263e-06,-6.274216980572955293e-06,-6.280136688630033603e-06,-6.276909992330992338e-06,-6.278193405928611526e-06,-6.276831991391951249e-06
7.310000000000000853e+01,-6.574650300072981679e-06,-6.564175427714591393e-06,-6.570459032295694612e-06,-6.559278715290162154e-06,-6.565350516019030636e-06,-6.562083311234534477e-06,-6.563039129714454134e-06,-6.561527307658021613e-06
7.320000000000000284e+01,-6.605371038137519690e-06,-6.589421180425159008e-06,-6.592280911765779905e-06,-6.583711606000797190e-06,-6.589672880696895163e-06,-6.586521346829687928e-06,-6.587144010750112244e-06,-6.585595678398892261e-06
7.329999999999999716e+01,-6.372854576053299525e-06,-6.352373396079080692e-06,-6.351839590246211031e-06,-6.346323769113038082e-06,-6.351948271587914974e-06,-6.349102818659080327e-06,-6.349427097374071849e-06,-6.347980732568370144e-06
7.340000000000000568e+01,-5.886166998758657343e-06,-5.862211644946935252e-06,-5.858405370762209685e-06,-5.856284005789635927e-06,-5.861388318539884068e-06,-5.859055868195905958e-06,-5.859146754438881999e-06,-5.857949010312779592e-06
7.350000000000000000e+01,-5.164549756742076170e-06,-5.138207226973445785e-06,-5.131316662465579270e-06,-5.132797250284593105e-06,-5.137242190200730363e-06,-5.135623810270661949e-06,-5.135562706037877234e-06,-5.134749998525478532e-06
7.360000000000000853e+01,-4.236677650815146023e-06,-4.208993634347013568e-06,-4.199255277892444127e-06,-4.204387122064279225e-06,-4.208074982414711229e-06,-4.207341754547400114e-06,-4.207210828277574421e-06,-4.206891096203424496e-06
7.370000000000000284e+01,-3.139530383056143847e-06,-3.111458487303764286e-06,-3.099146188012547043e-06,-3.107806644420119113e-06,-3.110675654227623710e-06,-3.110945981765755874e-06,-3.110812779816285456e-06,-3.111049664772380652e-06
7.379999999999999716e+01,-1.916920368438823630e-06,-1.889295726864581582e-06,-1.874718429273336540e-06,-1.886612550017208179e-06,-1.888630181356987237e-06,-1.889951696032454720e-06,-1.889856152681446133e-06,-1.890657758019109735e-06
7.390000000000000568e+01,-6.177350861391595060e-07,-5.912718096801050649e-07,-5.747786489540551713e-07,-5.894529633843070826e-07,-5.906097019225953204e-07,-5.929484858113731605e-07,-5.928943510036255304e-07,-5.942084233545585903e-07
7.400000000000000000e+01,7.060343884535136283e-07,7.307267569922615280e-07,7.487372957748483771e-07,7.318679555168294826e-07,7.315630312088039489e-07,7.283240158195702918e-07,7.283717110007081885e-07,7.266549429396640392e-07
7.410000000000000853e+01,2.001396718076531300e-06,2.023785830584934331e-06,2.042857128570219061e-06,2.024472510964159255e-06,2.024993475957526101e-06,2.021046005495907849e-06,2.021156545406466165e-06,2.019193579338995903e-06
7.420000000000000284e+01,3.216506971104315937e-06,3.236109025694933194e-06,3.255722497041979580e-06,3.236553505148176413e-06,3.237856418369933209e-06,3.233449295536594548e-06,3.233715060169117805e-06,3.231691269811598488e-06
7.429999999999999716e+01,4.302765717278944635e-06,4.319124788099149015e-06,4.338704684470062745e-06,4.319488234982848951e-06,4.321507480309350058e-06,4.316921509983639993e-06,4.317441266055155324e-06,4.315548154776305267e-06
7.440000000000000568e+01,5.216781728878405744e-06,5.229464109468562327e-06,5.248392965451209591e-06,5.229829664610274875e-06,5.232472847116476089e-06,5.227991731360237537e-06,5.228850924632322261e-06,5.227261725693210792e-06
7.450000000000000000e+01,5.922115909440250903e-06,5.930722964564427713e-06,5.948367608032967269e-06,5.931086087485049063e-06,5.934228978710098801e-06,5.930110149376943696e-06,5.931361542477198157e-06,5.930209018900622908e-06
7.460000000000000853e+01,6.390734511696471998e-06,6.394933402598113048e-06,6.410679432022892144e-06,6.395210032539289102e-06,6.398693259024312852e-06,6.395142837678502445e-06,6.396791122631473314e-06,6.396151335130717541e-06
7.470000000000000284e+01,6.604113461261551521e-06,6.603681209527145768e-06,6.616972276107802031e-06,6.603731350918184972e-06,6.607360412191898291e-06,6.604515946528888293e-06,6.606509528606085979e-06,6.606394482355781861e-06
7.479999999999999716e+01,6.553951774790345297e-06,6.548825163321669862e-06,6.559202533951147274e-06,6.548487205160213875e-06,6.552036995177701328e-06,6.549960410884292372e-06,6.552192414077673277e-06,6.552552972660663499e-06
7.490000000000000568e+01,6.242469622552704323e-06,6.232791870675047363e-06,6.239929655316167612e-06,6.231921598209844149e-06,6.235145937616426437e-06,6.233827452017948190e-06,6.236146333715719692e-06,6.236884884380788918e-06
7.500000000000000000e+01,5.682284475672094715e-06,5.668439643002898265e-06,5.672171640935808057e-06,5.666947547000589225e-06,5.669593421131491340e-06,5.668965299632233723e-06,5.671193613054903437e-06,5.672184096583432478e-06
7.510000000000000853e+01,4.895876049904046567e-06,4.878503596039696077e-06,4.878838748001435022e-06,4.876384613494710862e-06,4.878209984571224567e-06,4.878167341182404471e-06,4.880125567041648793e-06,4.881237063603105497e-06
7.520000000000000284e+01,3.914666613591410993e-06,3.894651140368132758e-06,3.891775843312128558e-06,3.892002168603969636e-06,3.892795537863147359e-06,3.893220223705196048e-06,3.894751570532317686e-06,3.895870997361328136e-06
7.529999999999999716e+01,2.777757142746750674e-06,2.756191616437586589e-06,2.750458479250372790e-06,2.753213817319188905e-06,2.752813270667786583e-06,2.753596492321985778e-06,2.754588373399258217e-06,2.755638141838101518e-06
7.540000000000000568e+01,1.530371461111457165e-06,1.508495683422150790e-06,1.500399561149556860e-06,1.505480555497040740e-06,1.503789921919462813e-06,1.504849647004924407e-06,1.505248222899435717e-06,1.506195837330803755e-06
7.550000000000000000e+01,2.220698073207572065e-07,2.011891406250576608e-07,1.913324382263326129e-07,1.984894416051652399e-07,1.954894497946391141e-07,1.967797928492664994e-07,1.965953426719124764e-07,1.974536258386727638e-07
7.560000000000000853e+01,-1.095199739620245083e-06,-1.113807737818106602e-06,-1.124757496362427389e-06,-1.115819044661403581e-06,-1.120066144333353719e-06,-1.118554760537460169e-06,-1.119252130810099999e-06,-1.118433639424321058e-06
7.570000000000000284e+01,-2.369138783653301772e-06,-2.384320381854099224e-06,-2.395676904132226781e-06,-2.385298101315047603e-06,-2.390651157424539264e-06,-2.388900533167870321e-06,-2.389993615181662534e-06,-2.389143929915071851e-06
7.579999999999999716e+01,-3.549149264481243904e-06,-3.559963088040074553e-06,-3.571067244356740389e-06,-3.559638220240746165e-06,-3.565886816159213879e-06,-3.563866128208914574e-06,-3.565209197031737887e-06,-3.564254622667739625e-06
7.590000000000000568e+01,-4.588320927978450925e-06,-4.594109335731566546e-06,-4.604370226535259292e-06,-4.592330844821468361e-06,-4.599210821409904781e-06,-4.596895255448707474e-06,-4.598335208549908515e-06,-4.597218012936110654e-06
7.600000000000000000e+01,-5.445280978011446393e-06,-5.445716319163462771e-06,-5.454643475732989799e-06,-5.442479514228271142e-06,-5.449692523085136742e-06,-5.447081779186291328e-06,-5.448478457792393925e-06,-5.447172299166691545e-06
7.610000000000000853e+01,-6.085835236147030258e-06,-6.080935824215316643e-06,-6.088159588801822508e-06,-6.076392155218712787e-06,-6.083626942432474038e-06,-6.080760178994726317e-06,-6.082003008112124576e-06,-6.080522787998976497e-06
7.620000000000000284e+01,-6.484336491585640516e-06,-6.474450766957851044e-06,-6.479729487363083962e-06,-6.468896430966708522e-06,-6.475849453624338281e-06,-6.472813935620713721e-06,-6.473832904529963628e-06,-6.472237804422409368e-06
7.629999999999999716e+01,-6.624724532611203642e-06,-6.610485910385488495e-06,-6.613700509083830781e-06,-6.604329971904299157e-06,-6.610723198741119688e-06,-6.607654984391864161e-06,-6.608425008713947335e-06,-6.606814557719165037e-06
7.640000000000000568e+01,-6.501193577312935901e-06,-6.483452319072657843e-06,-6.484590724331606992e-06,-6.477168512375452991e-06,-6.482762802295649607e-06,-6.479839038620038849e-06,-6.480377707451800973e-06,-6.478881641458489327e-06
7.650000000000000000e+01,-6.118456273518368960e-06,-6.098197753046097347e-06,-6.097333219323708420e-06,-6.092267083424030005e-06,-6.096870266480980405e-06,-6.094293890313018380e-06,-6.094653390409376925e-06,-6.093416730745815357e-06
7.660000000000000853e+01,-5.491588759676258036e-06,-5.469849158168393899e-06,-5.467117303148416596e-06,-5.464702217572448006e-06,-5.468171809519528637e-06,-5.466150517330348180e-06,-5.466405105847282897e-06,-5.465570320495327650e-06
7.670000000000000284e+01,-4.645457957419552031e-06,-4.623248344270969312e-06,-4.618827568747541079e-06,-4.619216478429777339e-06,-4.621457706965870216e-06,-4.620179865855167378e-06,-4.620410664180063520e-06,-4.620099032237590109e-06
7.680000000000001137e+01,-3.613749615161143680e-06,-3.591997488838760688e-06,-3.586096313845654748e-06,-3.589280475502221179e-06,-3.590240889583817818e-06,-3.589851543639444031e-06,-3.590130682851189192e-06,-3.590425103894290260e-06
7.690000000000000568e+01,-2.437632863394600946e-06,-2.417146805600012271e-06,-2.409999772856608047e-06,-2.415801780952797628e-06,-2.415464074034812114e-06,-2.416044310338261170e-06,-2.416420586404122162e-06,-2.417352062411559643e-06
7.700000000000000000e+01,-1.164113299700897386e-06,-1.145572042338116603e-06,-1.137443584375841255e-06,-1.145524613499482314e-06,-1.143899380051660586e-06,-1.145452037720762206e-06,-1.145940193292283027e-06,-1.147479999907830006e-06
7.710000000000000853e+01,1.558589869943283190e-07,1.718962636121368348e-07,1.807026707156822454e-07,1.708217037266201999e-07,1.737017395475604076e-07,1.712577137880089140e-07,1.706822437830268768e-07,1.686231578257313402e-07
7.720000000000000284e+01,1.469448372704018624e-06,1.482517434259200684e-06,1.491648989049298990e-06,1.480554431665392912e-06,1.484637598803129066e-06,1.481462881980366575e-06,1.480862513558722782e-06,1.478426162049295556e-06
7.730000000000001137e+01,2.724073347282196522e-06,2.733775199548205137e-06,2.742823033363706031e-06,2.731167222880248602e-06,2.736382981260998548e-06,2.732703735075503459e-06,2.732170229835517716e-06,2.729536623058415046e-06
7.740000000000000568e+01,3.869536407075102602e-06,3.875512089912547253e-06,3.884012194366182058e-06,3.872468366639125747e-06,3.878724455730342413e-06,3.874809784309984906e-06,3.874449513774358422e-06,3.871815716316451272e-06
7.750000000000000000e+01,4.860053957944643344e-06,4.861971913294738101e-06,4.869416415309579804e-06,4.858634505666703518e-06,4.865812017751380836e-06,4.861945819001345370e-06,4.861860833149656003e-06,4.859416865010679487e-06
7.760000000000000853e+01,5.656100657391860409e-06,5.653661656723762974e-06,5.659521106649023636e-06,5.650088730713154206e-06,5.658036512756758896e-06,5.654487518991224704e-06,5.654755470596573019e-06,5.652660710897539076e-06
7.770000000000000284e+01,6.225991468988834043e-06,6.218952093406393544e-06,6.222707310821196103e-06,6.215119234653787572e-06,6.223649347047999214e-06,6.220643596233088601e-06,6.221300119901851389e-06,6.219664100415300823e-06
7.780000000000001137e+01,6.547137173129602417e-06,6.535348755332126558e-06,6.536528981415656858e-06,6.531167053402953115e-06,6.540053031467429889e-06,6.537752765933824151e-06,6.538779785125736765e-06,6.537650728555277624e-06
7.790000000000000568e+01,6.606924369434441502e-06,6.590380896787095821e-06,6.588603851387375698e-06,6.585727890029424714e-06,6.594707257334686545e-06,6.593199289917084371e-06,6.594521860636692878e-06,6.593885054861914341e-06
7.800000000000000000e+01,6.403188114290081501e-06,6.382074437150109247e-06,6.377083509978564990e-06,6.376832259402664960e-06,6.385614145953955045e-06,6.384909198353660997e-06,6.386402016167469498e-06,6.386188333873388245e-06
7.810000000000000853e+01,5.944263218982115404e-06,5.918994303077962371e-06,5.910688469668023970e-06,5.913088620745909907e-06,5.921366548311546296e-06,5.921409220011053520e-06,5.922912096556487427e-06,5.923015039155377082e-06
7.820000000000000284e+01,5.248617866160376622e-06,5.219860763516770419e-06,5.208313736793090953e-06,5.213294288208825122e-06,5.220763320434862464e-06,5.221450532666427335e-06,5.222790389614040407e-06,5.223088383299323567e-06
7.830000000000001137e+01,4.344089729713118686e-06,4.312762158509286792e-06,4.298228527710445945e-06,4.305637482604485200e-06,4.312014150187337691e-06,4.313218495255455309e-06,4.314234114455306468e-06,4.314613797018473917e-06
7.840000000000000568e+01,3.266759554088061179e-06,3.234002056873297448e-06,3.216909516323696039e-06,3.226530072619748779e-06,3.231572907380630966e-06,3.233166594951430994e-06,3.233731815321938541e-06,3.234107955829568226e-06
7.850000000000000000e+01,2.059509768337353108e-06,2.026631880036600108e-06,2.007559972205807952e-06,2.019123914454024060e-06,2.022652165423188819e-06,2.024527334720804816e-06,2.024568715952579367e-06,2.024897212071774533e-06
7.860000000000000853e+01,7.703259913838245154e-07,7.387302414230134673e-07,7.183772491314854847e-07,7.315741109570339518e-07,7.334823193261286178e-07,7.355643497075625703e-07,7.350704395170382099e-07,7.353523417408247553e-07
7.870000000000000284e+01,-5.495927702381386837e-07,-5.785022686444207807e-07,-5.993615686539222054e-07,-5.848799486951605786e-07,-5.846133819265020293e-07,-5.823614840361202027e-07,-5.833405059552099203e-07,-5.830641561788141303e-07
7.880000000000001137e+01,-1.847843756452860475e-06,-1.872759214593955335e-06,-1.893321320611818237e-06,-1.877940115746490335e-06,-1.879251492586941907e-06,-1.876833827407775601e-06,-1.878195583504549404e-06,-1.877856561582902373e-06
7.890000000000000568e+01,-3.072874935394764861e-06,-3.092679224547811856e-06,-3.112160928131491033e-06,-3.096303773542086191e-06,-3.099050002175474106e-06,-3.096450169548514708e-06,-3.098056520378644763e-06,-3.097577034705256693e-06
7.900000000000000000e+01,-4.176007965095429597e-06,-4.189855304537193348e-06,-4.207539394007753231e-06,-4.191669505326789391e-06,-4.195640612325579610e-06,-4.192839013095195355e-06,-4.194536422308381418e-06,-4.193848074263151204e-06
7.910000000000000853e+01,-5.113354032915129466e-06,-5.120728179153211101e-06,-5.136001475114504444e-06,-5.120619673504300806e-06,-5.125556371166073433e-06,-5.122548942471105704e-06,-5.124189364380526968e-06,-5.123250075678154047e-06
7.920000000000000284e+01,-5.847549964854703575e-06,-5.848293442300978029e-06,-5.860673621349565821e-06,-5.846310738522042527e-06,-5.851924913813366658e-06,-5.848739737746022627e-06,-5.850198916745874556e-06,-5.849005121183470379e-06
7.930000000000001137e+01,-6.349247347547937181e-06,-6.343558616506150827e-06,-6.352707677570457179e-06,-6.339909598085391451e-06,-6.345905337712398619e-06,-6.342614061294327144e-06,-6.343804888897519589e-06,-6.342397301795088538e-06
7.940000000000000568e+01,-6.598295192117298313e-06,-6.586694597909836801e-06,-6.592418674011835122e-06,-6.581723509646586479e-06,-6.587816373970767359e-06,-6.584538310538956551e-06,-6.585417874682697459e-06,-6.583880266808339599e-06
7.950000000000000000e+01,-6.584566902501087782e-06,-6.567836264181892147e-06,-6.570073485756555698e-06,-6.561981876207489961e-06,-6.567914553112785825e-06,-6.564812519371798771e-06,-6.565382480394621467e-06,-6.563833875039559729e-06
7.960000000000000853e+01,-6.308394872422962152e-06,-6.287499025259268848e-06,-6.286298933122491661e-06,-6.281239960437279279e-06,-6.286793083121189341e-06,-6.284061265293683363e-06,-6.284362053077252597e-06,-6.282943533331142305e-06
7.970000000000000284e+01,-5.780590631276893987e-06,-5.756591544003875072e-06,-5.752090732780157367e-06,-5.750387134351164775e-06,-5.755384823502573965e-06,-5.753230101102069227e-06,-5.753330085900287827e-06,-5.752187917984485921e-06
7.980000000000001137e+01,-5.022044649638512936e-06,-4.996019416003694147e-06,-4.988418383700121694e-06,-4.990255404624388547e-06,-4.994565865001909799e-06,-4.993184937907013676e-06,-4.993166187627906538e-06,-4.992433289219277981e-06
7.990000000000000568e+01,-4.062917073166527615e-06,-4.035889933584613232e-06,-4.025435401011634440e-06,-4.030837586155300301e-06,-4.034369745442578647e-06,-4.033925024793383329e-06,-4.033867571640037397e-06,-4.033645523870976746e-06
8.000000000000000000e+01,-2.941448043025651771e-06,-2.914343749604864087e-06,-2.901319116344058813e-06,-2.910138583944732460e-06,-2.912836218227354834e-06,-2.913433707729673472e-06,-2.913400425408330108e-06,-2.913744273747020941e-06
8.010000000000000853e+01,-1.702433036210315720e-06,-1.676054804777837859e-06,-1.660779254009092654e-06,-1.672697629073738312e-06,-1.674532624729163643e-06,-1.676204904099698467e-06,-1.676229136271523146e-06,-1.677137103639481097e-06
8.020000000000000284e+01,-3.954239297665473885e-07,-3.704546712723910673e-07,-3.532891966750995039e-07,-3.678336428780681899e-07,-3.687999832191479754e-07,-3.714968973000942754e-07,-3.715748088106707314e-07,-3.729846853040008625e-07
8.030000000000001137e+01,9.272705994156638099e-07,9.502492543944640602e-07,9.688924449968716601e-07,9.523204836381360394e-07,9.522107285997449821e-07,9.486219539889262364e-07,9.485327805425214365e-07,9.467394718187804870e-07
8.040000000000000568e+01,2.212702007620137579e-06,2.233181364552638826e-06,2.252830608673317414e-06,2.234916952503773757e-06,2.235634864455882109e-06,2.231359556736922656e-06,2.231334530811146522e-06,2.229320480107155333e-06
8.050000000000000000e+01,3.409426908129731260e-06,3.426943257500703055e-06,3.447064857109438663e-06,3.428538554173243824e-06,3.430036704554773053e-06,3.425333587936396640e-06,3.425468843465395707e-06,3.423422119563923616e-06
8.060000000000000853e+01,4.469589323319311802e-06,4.483705370150747882e-06,4.503710123227033790e-06,4.485298468026588381e-06,4.487506897132842454e-06,4.482662089411171280e-06,4.483057070459040006e-06,4.481167867997903898e-06
8.070000000000000284e+01,5.350852123719995745e-06,5.361154300498327530e-06,5.380414815847611720e-06,5.362801886565904397e-06,5.365622860298291386e-06,5.360920423969073312e-06,5.361657986868717529e-06,5.360094339268428598e-06
8.080000000000001137e+01,6.018096767590463969e-06,6.024211235411414123e-06,6.042089599589406390e-06,6.025881999827120694e-06,6.029185096068090388e-06,6.024878239418995918e-06,6.026005707426840274e-06,6.024892053146935211e-06
8.090000000000000568e+01,6.444821508022613443e-06,6.446447502861385459e-06,6.462330898848733796e-06,6.448033173123146611e-06,6.451652399153129380e-06,6.447939478626540932e-06,6.449454255541553493e-06,6.448856536001024153e-06
8.100000000000000000e+01,6.614182457564954376e-06,6.611137854661830460e-06,6.624478272265754697e-06,6.612479028889062249e-06,6.616213511390078850e-06,6.613222325091427933e-06,6.615065118120710963e-06,6.614985100128478734e-06
8.110000000000000853e+01,6.519638388213788716e-06,6.511909603323928764e-06,6.522263048813758957e-06,6.512831400296015261e-06,6.516450727078737515e-06,6.514233281351700100e-06,6.516290731339857700e-06,6.516670638889721090e-06
8.120000000000000284e+01,6.165177825090406571e-06,6.152964879324596126e-06,6.160025521229073320e-06,6.153316238488582002e-06,6.156570831639118779e-06,6.155109015304471853e-06,6.157225811598276977e-06,6.157962423924967510e-06
8.130000000000001137e+01,5.565124850059888217e-06,5.548872704208562823e-06,5.552498055838572810e-06,5.548562971302573033e-06,5.551199043385413034e-06,5.550419786226612473e-06,5.552418507137613091e-06,5.553384054779453294e-06
8.140000000000000568e+01,4.743537106000061954e-06,4.723946068041495749e-06,4.724170394043714083e-06,4.722973156900955871e-06,4.724750989726356210e-06,4.724547864765060723e-06,4.726253242492983730e-06,4.727319128483564725e-06
8.150000000000000000e+01,3.733225059254774436e-06,3.711235816883373673e-06,3.708270239821676029e-06,3.709701535570264497e-06,3.710415158508784117e-06,3.710672348833377043e-06,3.711935765815521648e-06,3.712994653237711162e-06
8.160000000000000853e+01,2.574435124136353892e-06,2.551187295529722121e-06,2.545406394272031747e-06,2.549297155818308624e-06,2.548793113732461535e-06,2.549407395580072233e-06,2.550127379152833385e-06,2.551109632042969366e-06
8.170000000000000284e+01,1.313250516887798369e-06,1.290017073829474725e-06,1.281933010965907727e-06,1.288063898596814028e-06,1.286256752996983721e-06,1.287153699347509672e-06,1.287288994289426114e-06,1.288170714541791995e-06
8.180000000000001137e+01,-2.273831123389413733e-10,-2.212430239012519451e-08,-3.189795982905252458e-08,-2.379154667719873828e-08,-2.690902528579286468e-08,-2.576718372004904722e-08,-2.619392025504652111e-08,-2.539226051645471216e-08
8.190000000000000568e+01,-1.313847782291599486e-06,-1.333131636083173532e-06,-1.343923254182310956e-06,-1.334150281306900609e-06,-1.338503638648180782e-06,-1.337119407807119131e-06,-1.338027477038039592e-06,-1.337250960686819923e-06
8.200000000000000000e+01,-2.575455544939764252e-06,-2.590991080186899609e-06,-2.602117532390924026e-06,-2.591033147980592588e-06,-2.596470047799837033e-06,-2.594820507351158767e-06,-2.596085113049095838e-06,-2.595260481075278847e-06
8.210000000000000853e+01,-3.734936542487687916e-06,-3.745816256006673228e-06,-3.756628343065671061e-06,-3.744636167091197620e-06,-3.750937084878724903e-06,-3.748989879093223010e-06,-3.750461402107774234e-06,-3.749516025386423479e-06
8.220000000000000284e+01,-4.746187091009268499e-06,-4.751798991842193232e-06,-4.761721295709619994e-06,-4.749273470827652943e-06,-4.756168016040174251e-06,-4.753900231246888097e-06,-4.755425470126528609e-06,-4.754305674592451680e-06
8.230000000000001137e+01,-5.568933345023729942e-06,-5.569002448413407080e-06,-5.577563749914471458e-06,-5.565156072528942843e-06,-5.572342985760148082e-06,-5.569759295387388676e-06,-5.571201350584864542e-06,-5.569887032375042679e-06
8.240000000000000568e+01,-6.170330875299168127e-06,-6.164929828411658264e-06,-6.171781362307449115e-06,-6.159941386640888084e-06,-6.167109871446641023e-06,-6.164256597052109043e-06,-6.165510667011098178e-06,-6.164024041188653769e-06
8.250000000000000000e+01,-6.526281418284263225e-06,-6.515809396701044420e-06,-6.520729884162967949e-06,-6.509996969328302185e-06,-6.516846979442991739e-06,-6.513819492737216166e-06,-6.514822771641615162e-06,-6.513230204674425039e-06
8.260000000000000853e+01,-6.622413013079864186e-06,-6.607546067238789789e-06,-6.610434414022758887e-06,-6.601332111610958009e-06,-6.607591516882838079e-06,-6.604533518583810547e-06,-6.605268408232944921e-06,-6.603675351601889787e-06
8.270000000000000284e+01,-6.454681356682367976e-06,-6.436301137724420585e-06,-6.437159578209783461e-06,-6.430162291792829166e-06,-6.435599427145888285e-06,-6.432693883173801197e-06,-6.433184671972291824e-06,-6.431724588362719430e-06
8.280000000000001137e+01,-6.029564004139675859e-06,-6.008674639901290249e-06,-6.007586545064835803e-06,-6.003083749317461582e-06,-6.007514604555730386e-06,-6.004967329664712139e-06,-6.005271242726095693e-06,-6.004090042144305528e-06
8.290000000000000568e+01,-5.363834633620445658e-06,-5.341478914788755361e-06,-5.338586131720113315e-06,-5.336848346748634953e-06,-5.340138457265997118e-06,-5.338156365608526244e-06,-5.338350437922301239e-06,-5.337588342257948426e-06
8.300000000000000000e+01,-4.483921435316506887e-06,-4.461107088793436759e-06,-4.456591352286487506e-06,-4.457742329488922906e-06,-4.459804156864421998e-06,-4.458570956211715952e-06,-4.458736555357223352e-06,-4.458509541616084704e-06
8.310000000000000853e+01,-3.424871075408120191e-06,-3.402515728723187749e-06,-3.396587405668505255e-06,-3.400586515767134443e-06,-3.401373664502216343e-06,-3.401026193006195797e-06,-3.401233252597890555e-06,-3.401616325948708663e-06
8.320000000000000284e+01,-2.228956820282679274e-06,-2.207856635128013778e-06,-2.200752084402513020e-06,-2.207389759756317460e-06,-2.206889692102365075e-06,-2.207498142725583534e-06,-2.207791272357262358e-06,-2.208805776116040676e-06
8.330000000000001137e+01,-9.439854150583570913e-07,-9.248079280155252491e-07,-9.167945079768813343e-07,-9.257019686348400000e-07,-9.239289232576552990e-07,-9.254838510552865216e-07,-9.258724116278926886e-07,-9.274793324465235855e-07
8.340000000000000568e+01,3.786287007812028094e-07,3.953314097748794609e-07,4.039456712456868104e-07,3.932730222588887159e-07,3.962834260740066838e-07,3.938751605425672153e-07,3.934212555734006855e-07,3.913205614547443645e-07
8.350000000000000000e+01,1.685942118467842477e-06,1.699707354974044904e-06,1.708563739044599572e-06,1.696731615541402505e-06,1.700925062630975759e-06,1.697834351999105706e-06,1.697381993071012118e-06,1.694937082519221150e-06
8.360000000000000853e+01,2.925626844563211648e-06,2.936051739732548072e-06,2.944735112142549127e-06,2.932408087574778222e-06,2.937711135797549389e-06,2.934170964641324986e-06,2.933814204575391216e-06,2.931209410417245920e-06
8.370000000000000284e+01,4.048089618569061798e-06,4.054807561160167495e-06,4.062848884212044709e-06,4.050705126767972786e-06,4.057021952663664166e-06,4.053303718276612955e-06,4.053148158655872635e-06,4.050580872605458183e-06
8.380000000000001137e+01,5.008476408108197830e-06,5.011147126976478461e-06,5.018036575266116017e-06,5.006724252132332964e-06,5.013931527408921340e-06,5.010316336651055025e-06,5.010459769638764271e-06,5.008116141402840782e-06
8.390000000000000568e+01,5.768477716772135722e-06,5.766795380834910389e-06,5.772006363868875667e-06,5.762105865170230601e-06,5.770047238617959096e-06,5.766796092765424930e-06,5.767308582760310998e-06,5.765340382546391140e-06
8.400000000000000000e+01,6.297859837911534697e-06,6.291579478623354760e-06,6.294601779144315401e-06,6.286596857529858084e-06,6.295078791129782303e-06,6.292405908547848981e-06,6.293312944105622364e-06,6.291819443338120266e-06
8.410000000000000853e+01,6.575660201124655657e-06,6.564638738049133337e-06,6.565017270920847636e-06,6.559276815143455508e-06,6.568067490886342341e-06,6.566120649531548281e-06,6.567392744794009474e-06,6.566410806707612124e-06
8.420000000000000284e+01,6.591000622113707408e-06,6.575245538043006377e-06,6.572620211919844024e-06,6.569390898492066810e-06,6.578223558428852868e-06,6.577074274927152686e-06,6.578625418696137928e-06,6.578129618017847235e-06
8.430000000000001137e+01,6.343489582449901576e-06,6.323206384273305503e-06,6.317348308859660477e-06,6.316757028834718568e-06,6.325338480162034926e-06,6.324983231609238032e-06,6.326679018564540513e-06,6.326591774408196756e-06
8.440000000000000568e+01,5.843202571909067444e-06,5.818831831816417832e-06,5.809671584589004567e-06,5.811735491745295690e-06,5.819759691882975261e-06,5.820131521394600327e-06,5.821805962091808340e-06,5.822015752221521012e-06
8.450000000000000000e+01,5.110247028872194619e-06,5.082482970264479150e-06,5.070127628292731004e-06,5.074769003965418079e-06,5.081934784212371881e-06,5.082922861221472743e-06,5.084401154542561585e-06,5.084785316911144548e-06
8.460000000000000853e+01,4.173934683160407388e-06,4.143719664451150919e-06,4.128456578822436995e-06,4.135519513059904284e-06,4.141550735747845380e-06,4.143024124880767545e-06,4.144147481177640202e-06,4.144595256883043533e-06
8.470000000000000284e+01,3.071598538517683608e-06,3.040090962524999441e-06,3.022377608685733463e-06,3.031643726447708076e-06,3.036309644821599818e-06,3.038140928890431525e-06,3.038789127163266102e-06,3.039220659473151898e-06
8.480000000000001137e+01,1.847103962615559425e-06,1.815620618295099575e-06,1.796061160574957682e-06,1.807262234920781196e-06,1.810395622414695538e-06,1.812480246332626166e-06,1.812588079463939295e-06,1.812966023972961693e-06
8.490000000000000568e+01,5.491132408774745954e-07,5.190504218099967204e-07,4.983608214437218464e-07,5.111870164387077864e-07,5.126977992153669561e-07,5.149659740300016608e-07,5.145309682208498714e-07,5.148629583784369856e-07
8.500000000000000000e+01,-7.708294962327499888e-07,-7.980889309422423139e-07,-8.191243837663009231e-07,-8.050208225585109290e-07,-8.051381876761354306e-07,-8.027186587100665349e-07,-8.036381821674432047e-07,-8.033061161261123573e-07
8.510000000000000853e+01,-2.060320756613887028e-06,-2.083505206584845837e-06,-2.104082188703060297e-06,-2.089086875822765421e-06,-2.090753250860721835e-06,-2.088183130966037027e-06,-2.089478822464574392e-06,-2.089076084621499518e-06
8.520000000000000284e+01,-3.268152215407660321e-06,-3.286193900997602668e-06,-3.305536828590582843e-06,-3.290074921391550333e-06,-3.293133613913035163e-06,-3.290395663657630365e-06,-3.291926456205906959e-06,-3.291375970881915691e-06
8.530000000000001137e+01,-4.346320898851452341e-06,-4.358433214446399973e-06,-4.375839925074842540e-06,-4.360376994527737082e-06,-4.364607276541310199e-06,-4.361684041997992978e-06,-4.363296829179574843e-06,-4.362533885637898123e-06
8.540000000000000568e+01,-5.251919764748258501e-06,-5.257650898538024364e-06,-5.272528984412439002e-06,-5.257568311711757758e-06,-5.262703658470702095e-06,-5.259596083329043381e-06,-5.261146368173985621e-06,-5.260134922135950575e-06
8.550000000000000000e+01,-5.948836804103851961e-06,-5.948093670549159384e-06,-5.959985118542121540e-06,-5.946058982519986102e-06,-5.951807831583444397e-06,-5.948551178747152335e-06,-5.949920681647125065e-06,-5.948664564936478882e-06
8.560000000000000853e+01,-6.409196543988304740e-06,-6.402236558067375682e-06,-6.410828840397453376e-06,-6.398482234826197157e-06,-6.404548869964887814e-06,-6.401223021978985628e-06,-6.402332050625680893e-06,-6.400879587475927224e-06
8.570000000000000284e+01,-6.614486031675248512e-06,-6.601878250744874777e-06,-6.607001908909282406e-06,-6.596768425237709010e-06,-6.602871748695449128e-06,-6.599603945112164638e-06,-6.600417330637764479e-06,-6.598858966200271681e-06
8.580000000000001137e+01,-6.556318017769680040e-06,-6.538879139539321983e-06,-6.540493898754551338e-06,-6.532865030883794333e-06,-6.538753452800527555e-06,-6.535712727406828293e-06,-6.536239118615227994e-06,-6.534698622995271933e-06
8.590000000000000568e+01,-6.236796984804282573e-06,-6.215510992113593147e-06,-6.213684157319043777e-06,-6.209074749130572002e-06,-6.214536104165446773e-06,-6.211919918286401554e-06,-6.212205051758790120e-06,-6.210825589714197292e-06
8.600000000000000000e+01,-5.668468567310291917e-06,-5.644400866422483176e-06,-5.639282801062073247e-06,-5.637996480345464079e-06,-5.642862667465387005e-06,-5.640877341173133885e-06,-5.640992528976873643e-06,-5.639919366973167314e-06
8.610000000000000853e+01,-4.873849309861011392e-06,-4.848066588736266169e-06,-4.839868202322072932e-06,-4.842067192034615886e-06,-4.846213991660519582e-06,-4.845051404189781863e-06,-4.845078912629752210e-06,-4.844440829210316934e-06
8.620000000000000284e+01,-3.884550962285349129e-06,-3.858056545735788490e-06,-3.847032839954245276e-06,-3.852716374708187175e-06,-3.856059525741972749e-06,-3.855873117575292497e-06,-3.855890398640759997e-06,-3.855782013062469815e-06
8.630000000000001137e+01,-2.740030857428799038e-06,-2.713722247527083908e-06,-2.700164250191150472e-06,-2.709158954339319081e-06,-2.711647992592602918e-06,-2.712531303294962726e-06,-2.712596197440575452e-06,-2.713063454007347275e-06
8.640000000000000568e+01,-1.486016501295317482e-06,-1.460667583885744136e-06,-1.444902796077229823e-06,-1.456866935034550892e-06,-1.458478451676903376e-06,-1.460449249202078192e-06,-1.460588287094388704e-06,-1.461619177245410128e-06
8.650000000000000000e+01,-1.726674407342976281e-07,-1.489332921988939518e-07,-1.313325707630319528e-07,-1.457743079025242139e-07,-1.465061841843251500e-07,-1.494986647809781743e-07,-1.497003864203705348e-07,-1.512225841215908417e-07
8.660000000000000853e+01,1.147450106875336218e-06,1.169011904444960948e-06,1.188024811304977391e-06,1.171716830450364455e-06,1.171849007108871632e-06,1.167982408678547301e-06,1.167767702148214681e-06,1.165881336306906491e-06
8.670000000000000284e+01,2.421491249404716939e-06,2.440391600133651195e-06,2.460332473031012768e-06,2.442849435624339094e-06,2.443813106600689622e-06,2.439289998268368009e-06,2.439143472754423669e-06,2.437061598747902735e-06
8.680000000000001137e+01,3.598473222787834658e-06,3.614264537987743608e-06,3.634587450840331968e-06,3.616655856353290233e-06,3.618399363691793269e-06,3.613486866727022573e-06,3.613507878308386267e-06,3.611420916316276930e-06
8.690000000000000568e+01,4.631338299698750660e-06,4.643598222331402070e-06,4.663703845220190658e-06,4.646040809519469406e-06,4.648489056624516280e-06,4.643476928967160688e-06,4.643764975664765871e-06,4.641861434506733275e-06
8.700000000000000000e+01,5.478851669238338218e-06,5.487183439623066761e-06,5.506438208291442038e-06,5.489710968864525142e-06,5.492760094982784835e-06,5.487931064085405097e-06,5.488565791245125780e-06,5.487008195637077534e-06
8.710000000000000853e+01,6.107255007603562547e-06,6.111306573963748434e-06,6.129071940419450470e-06,6.113865078705149614e-06,6.117377747194563398e-06,6.112979208161561928e-06,6.114001977530758580e-06,6.112906300037579399e-06
8.720000000000000284e+01,6.491608094794099060e-06,6.491107934936124479e-06,6.506777008530306716e-06,6.493569631615958571e-06,6.497372633085252147e-06,6.493593802558983441e-06,6.494994391370578768e-06,6.494416550650861097e-06
8.730000000000001137e+01,6.616765513112188302e-06,6.611569478232048880e-06,6.624607018612671538e-06,6.613760696327908306e-06,6.617646352291561840e-06,6.614604190824380225e-06,6.616315502638858703e-06,6.616247388735452262e-06
8.740000000000000568e+01,6.477952220251825821e-06,6.468093189437862378e-06,6.478074310256598523e-06,6.469831157707162106e-06,6.473563503361923210e-06,6.471299317800660589e-06,6.473201638601544516e-06,6.473577436383326500e-06
8.750000000000000000e+01,6.080919576378907010e-06,6.066650681813001711e-06,6.073293773556365238e-06,6.067782905905261259e-06,6.071108897609533983e-06,6.069595744562228390e-06,6.071530308737749237e-06,6.072241951371459834e-06
8.760000000000000853e+01,5.441681187712266166e-06,5.423503913248861608e-06,5.426694042687252306e-06,5.423943833793298808e-06,5.426608992498138662e-06,5.425768158928701013e-06,5.427557975834496062e-06,5.428476795965586632e-06
8.770000000000000284e+01,4.585844798343785556e-06,4.564515158733684075e-06,4.564315341182290098e-06,4.564268556439543545e-06,4.566035659347988940e-06,4.565758958074983553e-06,4.567233395591507872e-06,4.568233856527825765e-06
8.780000000000001137e+01,3.547571716611130910e-06,3.524080612049562689e-06,3.520729651484977296e-06,3.523258605919732389e-06,3.523927415538530283e-06,3.524101112539756997e-06,3.525119975367196901e-06,3.526101038375806240e-06
8.790000000000000568e+01,2.368208437186769544e-06,2.343735671261892861e-06,2.337632576232540060e-06,2.342551944367610162e-06,2.341977628772529130e-06,2.342503690022645912e-06,2.342976642533134424e-06,2.343876918053933167e-06
8.800000000000000000e+01,1.094645989796472207e-06,1.070490879773178250e-06,1.062167088505816537e-06,1.069242788254154419e-06,1.067350702321778755e-06,1.068161729955718897e-06,1.068059852893377126e-06,1.068864052322648917e-06
8.810000000000000853e+01,-2.225289396640128814e-07,-2.450343553062062085e-07,-2.549526006978553028e-07,-2.459990145475821066e-07,-2.492041441537473645e-07,-2.481385942276759238e-07,-2.487807801432317945e-07,-2.480447759412029995e-07
8.820000000000000284e+01,-1.531020839606878070e-06,-1.550607611144894094e-06,-1.561443446818078229e-06,-1.550934349170418614e-06,-1.555366117345080568e-06,-1.554042454388060435e-06,-1.555134385045064960e-06,-1.554406702908295301e-06
8.830000000000001137e+01,-2.778875841047412365e-06,-2.794433111519278867e-06,-2.805505765146598662e-06,-2.793809428802696004e-06,-2.799304727407747606e-06,-2.797696395329118957e-06,-2.799106539830287232e-06,-2.798312152385573626e-06
8.840000000000000568e+01,-3.916519602187307214e-06,-3.927178670204423128e-06,-3.937848275070710002e-06,-3.925380896108165985e-06,-3.931711632876311313e-06,-3.929785837131216653e-06,-3.931361557685253416e-06,-3.930429389065182022e-06
8.850000000000000000e+01,-4.898706611689007673e-06,-4.903904816888626783e-06,-4.913610962109515867e-06,-4.900836001908714934e-06,-4.907726167679982154e-06,-4.905462887616618417e-06,-4.907051681490859352e-06,-4.905932499299492378e-06
8.860000000000000853e+01,-5.686307348207186863e-06,-5.685824638057557223e-06,-5.694114933119109878e-06,-5.681537154800242462e-06,-5.688683198890043258e-06,-5.686092870549330769e-06,-5.687561737466317879e-06,-5.686241896007970809e-06
8.870000000000000284e+01,-6.247864486330634293e-06,-6.241828652442382719e-06,-6.248374824546765183e-06,-6.236527066993957646e-06,-6.243619209089779076e-06,-6.240755825337451768e-06,-6.242006167389568816e-06,-6.240515226796361503e-06
8.880000000000001137e+01,-6.560856520898550315e-06,-6.549716918435866120e-06,-6.554317693974187620e-06,-6.543739574094153966e-06,-6.550481702005672702e-06,-6.547448923699406009e-06,-6.548425339703012327e-06,-6.546836699039548790e-06
8.890000000000000568e+01,-6.612616811618732271e-06,-6.597090414672823755e-06,-6.599662404183082032e-06,-6.590871600542502762e-06,-6.596997756791456169e-06,-6.593946775157455420e-06,-6.594639131107804531e-06,-6.593063857696090935e-06
8.900000000000000000e+01,-6.400868056422037711e-06,-6.381865343019210712e-06,-6.382424990292179245e-06,-6.375883284059913336e-06,-6.381169362856820015e-06,-6.378288504749196619e-06,-6.378727574363196595e-06,-6.377302444182664232e-06
8.910000000000000853e+01,-5.933846327688119260e-06,-5.912387121331796891e-06,-5.911028104321758292e-06,-5.907105653901734144e-06,-5.911375699330090328e-06,-5.908872951820853814e-06,-5.909120638747378251e-06,-5.907991988074456913e-06
8.920000000000000284e+01,-5.230004654632747219e-06,-5.207135154117192855e-06,-5.204006122583315630e-06,-5.202948252513994731e-06,-5.206075546326793813e-06,-5.204156169835716383e-06,-5.204291838145636007e-06,-5.203597194858300412e-06
8.930000000000001137e+01,-4.317303116285753362e-06,-4.294024655515649158e-06,-4.289311692717845403e-06,-4.291212622853368686e-06,-4.293116456388634816e-06,-4.291958556223995913e-06,-4.292063344513152856e-06,-4.291913015375126150e-06
8.940000000000000568e+01,-3.232109818396278200e-06,-3.209327446906939940e-06,-3.203244225702395198e-06,-3.208031574275516107e-06,-3.208671119803163663e-06,-3.208402410470601041e-06,-3.208543618682391241e-06,-3.209004488857747361e-06
8.950000000000000000e+01,-2.017754135552607408e-06,-1.996249293811924730e-06,-1.989035839811137407e-06,-1.996468503850934439e-06,-1.995835470169904369e-06,-1.996514445656849546e-06,-1.996732162001801925e-06,-1.997815887777587562e-06
8.960000000000000853e+01,-7.227893283334729801e-07,-7.032163936160351625e-07,-6.951451220760240801e-07,-7.048254544450571757e-07,-7.029372119937704610e-07,-7.045415186257564244e-07,-7.048395402331486537e-07,-7.064970262704584059e-07
8.970000000000000284e+01,6.009647872673440361e-07,6.180626399010513694e-07,6.266768778351305968e-07,6.152775194889770205e-07,6.183829264205797926e-07,6.159589217014094231e-07,6.156161995174436186e-07,6.134927340029072695e-07
8.980000000000001137e+01,1.900517856423533658e-06,1.914681360626335760e-06,1.923471661058329119e-06,1.910976626551263990e-06,1.915242649586090806e-06,1.912180245811079260e-06,1.911863995229801105e-06,1.909430968283221119e-06
8.990000000000000568e+01,3.123855530084984622e-06,3.134680168881409656e-06,3.143222987000982016e-06,3.130307230814199926e-06,3.135657880182218804e-06,3.132196898958383713e-06,3.132003113637260583e-06,3.129448330252415644e-06
9.000000000000000000e+01,4.222045660029483116e-06,4.229159944746374578e-06,4.236979262606244134e-06,4.224324043233806947e-06,4.230660248794038125e-06,4.227074296203614523e-06,4.227107365695204066e-06,4.224627619286991376e-06
9.010000000000000853e+01,5.151214991783170660e-06,5.154273379770479835e-06,5.160855672314834663e-06,5.149105679502774535e-06,5.156300004138802962e-06,5.152867316005060871e-06,5.153220335563091226e-06,5.150997019087721895e-06
9.020000000000000284e+01,5.874313312226320249e-06,5.873007487944281735e-06,5.877827430833537647e-06,5.867554338623293120e-06,5.875445580061366968e-06,5.872419463925915295e-06,5.873154581559347776e-06,5.871331126727774574e-06
9.030000000000001137e+01,6.362592148700940697e-06,6.356680281704996105e-06,6.359235086850212326e-06,6.350910406793808249e-06,6.359299851099731171e-06,6.356882962743615195e-06,6.358015404051009511e-06,6.356680347319176860e-06
9.040000000000000568e+01,6.596738641118093938e-06,6.586088292404035371e-06,6.585936954184301584e-06,6.579915652615841992e-06,6.588566654974759018e-06,6.586892857318726868e-06,6.588381892935757378e-06,6.587560574922157741e-06
9.050000000000000000e+01,6.567621221587049973e-06,6.552258526748566680e-06,6.549061368821273987e-06,6.545576245908790725e-06,6.554218411725099003e-06,6.553344792437076904e-06,6.555093817361967723e-06,6.554750251019925145e-06
9.060000000000000853e+01,6.276621226986023316e-06,6.256777328572660224e-06,6.250331127832797762e-06,6.249496651955510629e-06,6.257835218348439810e-06,6.257745168991579732e-06,6.259611429415556927e-06,6.259659991125765544e-06
9.070000000000000284e+01,5.735542473628285620e-06,5.711688092491229440e-06,5.701952634051821178e-06,5.703775935950172737e-06,5.711506126104826109e-06,5.712122507273154071e-06,5.713935162632299836e-06,5.714259875833072044e-06
9.080000000000001137e+01,4.966108170079142070e-06,4.938968604706328591e-06,4.926081573597418384e-06,4.930477735420879526e-06,4.937303003660353795e-06,4.938508707252875496e-06,4.940092264760220786e-06,4.940569979128284217e-06
9.090000000000000568e+01,3.999070541216287467e-06,3.969615935184300781e-06,3.953894350594566731e-06,3.960702999350473874e-06,3.966355356155304435e-06,3.968017361577480528e-06,3.969216442911704945e-06,3.969739506504144089e-06
9.100000000000000000e+01,2.872972617529168105e-06,2.842381590928422241e-06,2.824309341509234628e-06,2.833309862504407306e-06,2.837569991531729841e-06,2.839562542267248801e-06,2.840263681636034931e-06,2.840757918232128532e-06
9.110000000000000853e+01,1.632613485236245054e-06,1.602211709250678240e-06,1.582414038747703700e-06,1.593337389194093845e-06,1.596052127794678199e-06,1.598275008896088423e-06,1.598421798088001111e-06,1.598856675499860103e-06
9.120000000000000284e+01,3.272777848728480876e-07,2.984563545194163225e-07,2.776633135082029469e-07,2.901993594872642745e-07,2.912943407040735622e-07,2.936833251032666681e-07,2.932825490797874579e-07,2.936720844282092457e-07
9.130000000000001137e+01,-9.912025847325089956e-07,-1.017081422693966175e-06,-1.038079517678980324e-06,-1.024279130790173298e-06,-1.024793312487393138e-06,-1.022265202932359784e-06,-1.023147070122742974e-06,-1.022752262325177242e-06
9.140000000000000568e+01,-2.270481663957379936e-06,-2.292182022189948043e-06,-2.312583251506961091e-06,-2.297905591197579867e-06,-2.299934515004320446e-06,-2.297264548423161301e-06,-2.298513385123879260e-06,-2.298040862935835094e-06
9.150000000000000000e+01,-3.459751842960212542e-06,-3.476254753331797787e-06,-3.495293961208734146e-06,-3.480166630209780010e-06,-3.483540369775273149e-06,-3.480710495273875438e-06,-3.482182632241759279e-06,-3.481556583750933243e-06
9.160000000000000853e+01,-4.511739135126813238e-06,-4.522316366994960646e-06,-4.539308680828746390e-06,-4.524200343747342146e-06,-4.528687942151332635e-06,-4.525682968492539260e-06,-4.527226087458480208e-06,-4.526385964154222563e-06
9.170000000000000284e+01,-5.384566460875372940e-06,-5.388829433961017656e-06,-5.403204789256044194e-06,-5.388621654556224883e-06,-5.393949969956235435e-06,-5.390775958069582430e-06,-5.392249417979222414e-06,-5.391165537216302539e-06
9.180000000000001137e+01,-6.043413866618774222e-06,-6.041332233808205388e-06,-6.052657776811631862e-06,-6.039133709723198962e-06,-6.045008373700699877e-06,-6.041707791504258296e-06,-6.042999483923949811e-06,-6.041683211166493095e-06
9.190000000000000568e+01,-6.461910765198641826e-06,-6.453798842898095245e-06,-6.461787655953621368e-06,-6.449866553404071112e-06,-6.455992649423425433e-06,-6.452653500133020970e-06,-6.453691196728339463e-06,-6.452198395734409786e-06
9.200000000000000000e+01,-6.623203897715423949e-06,-6.609677151381276872e-06,-6.614183684139351982e-06,-6.604394096498822364e-06,-6.610494380332454512e-06,-6.607251556323134878e-06,-6.608007725339426486e-06,-6.606435253631026683e-06
9.210000000000000853e+01,-6.520655756347970566e-06,-6.502563442312148112e-06,-6.503568007465432288e-06,-6.496391524279943042e-06,-6.502220517790036070e-06,-6.499248853542027859e-06,-6.499738886389661019e-06,-6.498214840777727375e-06
9.220000000000000284e+01,-6.158141490408830521e-06,-6.136484685503873493e-06,-6.134071004526564508e-06,-6.129907347496299508e-06,-6.135260346651350005e-06,-6.132760065113984638e-06,-6.133034651745195021e-06,-6.131703747691563677e-06
9.230000000000001137e+01,-5.549927512560337561e-06,-5.525773560999258649e-06,-5.520104249367996374e-06,-5.519237059381509880e-06,-5.523953885921972784e-06,-5.522130206103703642e-06,-5.522263183288522725e-06,-5.521269102026771236e-06
9.240000000000000568e+01,-4.720131610402855671e-06,-4.694536089255851863e-06,-4.685830928496947934e-06,-4.688398665908533047e-06,-4.692362736868904705e-06,-4.691402232803731920e-06,-4.691475637086384154e-06,-4.690942439045109325e-06
9.250000000000000000e+01,-3.701781696896500051e-06,-3.675727254459637550e-06,-3.664248059642716271e-06,-3.670224153429213487e-06,-3.673358040801044666e-06,-3.673404843640426520e-06,-3.673493164935148769e-06,-3.673507997847824669e-06
9.260000000000000853e+01,-2.535507609480180946e-06,-2.509865710265124505e-06,-2.495909770416915308e-06,-2.505095168525706129e-06,-2.507354198044708937e-06,-2.508489275188097167e-06,-2.508645043086676907e-06,-2.509244369397478636e-06
9.270000000000000284e+01,-1.267916739933205861e-06,-1.243434027242695805e-06,-1.227335854503408541e-06,-1.239365610417042518e-06,-1.240731161145092187e-06,-1.242957657632270951e-06,-1.243200470291139226e-06,-1.244361848173891616e-06
9.280000000000001137e+01,5.028115440675051673e-08,7.297468418432373483e-08,9.083571067547424605e-08,7.647199168347995624e-08,7.599797124946405802e-08,7.276098201725034187e-08,7.245013045054093936e-08,7.080913616563933033e-08
9.290000000000000568e+01,1.366322687879062414e-06,1.386690360372089259e-06,1.405880449389940168e-06,1.389806265406079433e-06,1.390204398044048162e-06,1.386118407054048873e-06,1.385796201680555839e-06,1.383811174870963612e-06
9.300000000000000000e+01,2.627527356802161762e-06,2.645096445430539234e-06,2.665120595657377578e-06,2.648031746710355350e-06,2.649265461340810646e-06,2.644559188857975585e-06,2.644312053712294386e-06,2.642157228005537206e-06
9.310000000000000853e+01,3.783431546389159905e-06,3.797767526736439692e-06,3.818069725269879200e-06,3.800689437782889257e-06,3.802702398636448322e-06,3.797649969494720779e-06,3.797579828712649430e-06,3.795447468146750936e-06
9.320000000000000284e+01,4.787829621433203897e-06,4.798522366677993034e-06,4.818495700664726655e-06,4.801530340381443551e-06,4.804241830136390945e-06,4.799135132627085909e-06,4.799340806993512842e-06,4.797417210322674208e-06
9.330000000000001137e+01,5.600635998359582146e-06,5.607303258214901831e-06,5.626310914108589856e-06,5.610410561684986419e-06,5.613710126306514780e-06,5.608829054204456099e-06,5.609386267257931991e-06,5.607828016895854972e-06
9.340000000000000568e+01,6.189490625696514314e-06,6.191800188182217113e-06,6.209206204921269290e-06,6.194933425296422769e-06,6.198676420876569892e-06,6.194261193248618014e-06,6.195204756698213799e-06,6.194119112179485853e-06
9.350000000000000000e+01,6.531042508917117573e-06,6.528750333967270336e-06,6.543957143056999826e-06,6.531765961326208014e-06,6.535771692794956067e-06,6.532001262715692036e-06,6.533312941814362063e-06,6.532745805420958618e-06
9.360000000000000853e+01,6.611861015803910391e-06,6.604859129399898166e-06,6.617347684367835825e-06,6.607573323602622395e-06,6.611627197172786907e-06,6.608606866020938497e-06,6.610211622459782888e-06,6.610145286467528081e-06
9.370000000000000284e+01,6.428941703273682862e-06,6.417307351458401143e-06,6.426675179249663472e-06,6.419533737311855504e-06,6.423394296795059688e-06,6.421154163493980604e-06,6.422926031701692295e-06,6.423287158940915731e-06
9.380000000000001137e+01,5.989791260818666530e-06,5.973828067606934411e-06,5.979820836721216892e-06,5.975416969339342188e-06,5.978827925967600265e-06,5.977331976714239659e-06,5.979109024556450436e-06,5.979785373200208198e-06
9.390000000000000568e+01,5.312093857290367538e-06,5.292356522745844671e-06,5.294889557028170657e-06,5.293229504543806030e-06,5.295936030935699534e-06,5.295099854474294432e-06,5.296705899549003504e-06,5.297568611950520534e-06
9.400000000000000000e+01,4.422977814888540138e-06,4.400273995341930089e-06,4.399441339286713770e-06,4.400448349595187381e-06,4.402216127907809806e-06,4.401929790454062186e-06,4.403199184099815255e-06,4.404126404455865895e-06
9.410000000000000853e+01,3.357916467994215282e-06,3.333282484863087092e-06,3.329352440850641415e-06,3.332881788609132201e-06,3.333516722048290859e-06,3.333668536109613001e-06,3.334469712013010678e-06,3.335367125767429997e-06
9.420000000000000284e+01,2.159309857918678688e-06,2.133960321226702206e-06,2.127357678627372906e-06,2.133209014321124641e-06,2.132575231794664461e-06,2.133072168342131647e-06,2.133325908426630946e-06,2.134140537513040670e-06
9.430000000000001137e+01,8.748043926476434251e-07,8.500592268978479638e-07,8.413356131220517398e-07,8.492612185162506933e-07,8.472950772664411545e-07,8.480763727392037765e-07,8.477658086092354495e-07,8.484908627370835177e-07
9.440000000000000568e+01,-4.445842805567146172e-07,-4.673889370532258170e-07,-4.775940708467985019e-07,-4.678855105022527994e-07,-4.711672879631478850e-07,-4.701253696337559518e-07,-4.709543928727022433e-07,-4.702839741521636086e-07
9.450000000000000000e+01,-1.746474081021354152e-06,-1.766082396936763388e-06,-1.777086719667586578e-06,-1.765930118358127743e-06,-1.770429320757660463e-06,-1.769117895622507319e-06,-1.770365684550245788e-06,-1.769685583186131339e-06
9.460000000000000853e+01,-2.979170198924574464e-06,-2.994500626796181564e-06,-3.005625678786927324e-06,-2.993401621298463766e-06,-2.998944685250748421e-06,-2.997334474896806711e-06,-2.998863606606949617e-06,-2.998097600015459108e-06
9.470000000000000284e+01,-4.093693361961747712e-06,-4.103919996500948741e-06,-4.114535290478116281e-06,-4.101671732315015362e-06,-4.108022450155512928e-06,-4.106081143095963171e-06,-4.107736808423023689e-06,-4.106815907789496123e-06
9.480000000000001137e+01,-5.045706919393211365e-06,-5.050319268451453070e-06,-5.059879440050263355e-06,-5.046850280743253592e-06,-5.053727556603160309e-06,-5.051438848324707465e-06,-5.053069998484094327e-06,-5.051949824086410246e-06
9.490000000000000568e+01,-5.797269814866723436e-06,-5.796104303179561157e-06,-5.804175752244233877e-06,-5.791493734141894834e-06,-5.798592271843983070e-06,-5.795972988498210299e-06,-5.797451110289841836e-06,-5.796124707968530743e-06
9.500000000000000000e+01,-6.318347674283408821e-06,-6.311587472940249910e-06,-6.317862274729524330e-06,-6.306064413597045615e-06,-6.313075942898649373e-06,-6.310188109204251106e-06,-6.311421182625398529e-06,-6.309925490777246182e-06
9.510000000000000853e+01,-6.588021827791390450e-06,-6.576165507365949736e-06,-6.580462165339806546e-06,-6.570087132284907483e-06,-6.576719860595936495e-06,-6.573675482401952763e-06,-6.574615656118609763e-06,-6.573030947698565996e-06
9.520000000000000284e+01,-6.595346127680201676e-06,-6.579149647634174869e-06,-6.581402233418742753e-06,-6.572960599138255589e-06,-6.578954979574724860e-06,-6.575912489426016805e-06,-6.576557020687712196e-06,-6.574999660002855961e-06
9.530000000000001137e+01,-6.339813803046823182e-06,-6.320213866428670002e-06,-6.320452876906745843e-06,-6.314392633488541406e-06,-6.319532192600174625e-06,-6.316684756924040300e-06,-6.317070646022493463e-06,-6.315680292079406399e-06
9.540000000000000568e+01,-5.831411047763079836e-06,-5.809440256687725679e-06,-5.807769724142097800e-06,-5.804440732337656783e-06,-5.808557480779796833e-06,-5.806114529216532816e-06,-5.806307961486734115e-06,-5.805230892885759886e-06
9.550000000000000000e+01,-5.090250115136196740e-06,-5.066955179877652427e-06,-5.063530907845059659e-06,-5.063152621054278768e-06,-5.066127363617667356e-06,-5.064291646872387531e-06,-5.064373837071478590e-06,-5.063744413780213449e-06
9.560000000000000853e+01,-4.145791805021392662e-06,-4.122165058462190501e-06,-4.117178195206516733e-06,-4.119815030512175014e-06,-4.121573569049186148e-06,-4.120516703232102174e-06,-4.120568063370466660e-06,-4.120490523895625756e-06
9.570000000000000284e+01,-3.035684627061829843e-06,-3.012616379860499904e-06,-3.006284991446950272e-06,-3.011833011545839156e-06,-3.012339717334278077e-06,-3.012179470240905488e-06,-3.012264214286020092e-06,-3.012797063495220584e-06
9.580000000000001137e+01,-1.804264779803332885e-06,-1.782520065773951501e-06,-1.775089246980332547e-06,-1.783276491473806402e-06,-1.782526949822837992e-06,-1.783309440284153169e-06,-1.783462788340628435e-06,-1.784607927379777692e-06
9.590000000000000568e+01,-5.007765118691942519e-07,-4.809952382500704005e-07,-4.727440718332864833e-07,-4.831451471121184227e-07,-4.811595290532544311e-07,-4.828490269837004689e-07,-4.830690202850540516e-07,-4.847674318075867461e-07
9.600000000000000000e+01,8.226144484480002461e-07,8.398991478975048608e-07,8.486473053737064731e-07,8.365836111634550321e-07,8.397651007907569465e-07,8.372869526596105061e-07,8.370414452119057103e-07,8.349062822765596081e-07
9.610000000000000853e+01,2.112931699715936418e-06,2.127265205265072012e-06,2.136133648300564403e-06,2.123046610014167612e-06,2.127365378412626740e-06,2.124290287508490138e-06,2.124094546029908770e-06,2.121685301226250431e-06
9.620000000000000284e+01,3.318534292084951431e-06,3.329511993221956345e-06,3.338067325386884221e-06,3.324640471813467002e-06,3.330018101765919170e-06,3.326592550034757068e-06,3.326544188664293245e-06,3.324051380371173536e-06
9.630000000000001137e+01,4.391207268750196846e-06,4.398454890919278881e-06,4.406212907148709945e-06,4.393128819502045701e-06,4.399463072790599227e-06,4.395962603820358083e-06,4.396164403730473680e-06,4.393783413547680539e-06
9.640000000000000568e+01,5.288108199830166001e-06,5.291277660968152219e-06,5.297720163666141957e-06,5.285618439820893855e-06,5.292777846721552493e-06,5.289477567227418575e-06,5.290017550951819914e-06,5.287924261354604027e-06
9.650000000000000000e+01,5.973488099886292702e-06,5.972271961973696364e-06,5.976874094981710073e-06,5.966316311611929990e-06,5.974134937136721391e-06,5.971280331196204827e-06,5.972212481109018256e-06,5.970541404887175219e-06
9.660000000000000853e+01,6.420115889027577794e-06,6.414279326127925174e-06,6.416545006715512756e-06,6.407989323498064493e-06,6.416263480191197743e-06,6.414045739755458442e-06,6.415374991131095328e-06,6.414203613358537837e-06
9.670000000000000284e+01,6.610349559843520240e-06,6.599774930837742914e-06,6.599276460961256419e-06,6.593063076265615052e-06,6.601551610641021028e-06,6.600091077779701720e-06,6.601765715041896243e-06,6.601107849002474381e-06
9.680000000000001137e+01,6.536813554947062954e-06,6.521549828830686124e-06,6.517967005292835125e-06,6.514314221828243490e-06,6.522743547399123543e-06,6.522083590865257463e-06,6.523996972707113429e-06,6.523806367841888942e-06
9.690000000000000568e+01,6.202659488530049003e-06,6.182967371426428826e-06,6.176121428391745383e-06,6.175130827179575732e-06,6.183205172927142002e-06,6.183317089292206248e-06,6.185318931539729448e-06,6.185502459177261159e-06
9.700000000000000000e+01,5.621405221145625575e-06,5.597789014322174239e-06,5.587667402107143744e-06,5.589335702715914067e-06,5.596752202297050616e-06,5.597549858959993685e-06,5.599465460415231632e-06,5.599903359077007536e-06
9.710000000000000853e+01,4.816364466975198155e-06,4.789583301689770423e-06,4.776352415580831234e-06,4.780587107122702406e-06,4.787054512345179091e-06,4.788415794265699077e-06,4.790070013138691962e-06,4.790639316520906021e-06
9.720000000000000284e+01,3.819694819662267093e-06,3.790748615284389444e-06,3.774752907859113549e-06,3.781388687507103441e-06,3.786647795434028296e-06,3.788438819096739962e-06,3.789680653065730098e-06,3.790277367188288338e-06
9.730000000000001137e+01,2.671105804485929269e-06,2.641194621955111899e-06,2.622941880581208807e-06,2.631755307180849712e-06,2.635598766342894805e-06,2.637696489171670322e-06,2.638420003253649782e-06,2.638975968916046355e-06
9.740000000000000568e+01,1.416280011934389904e-06,1.386738951725252633e-06,1.366872794006379621e-06,1.377593286666645156e-06,1.379882367924523123e-06,1.382191712195890432e-06,1.382349807732552449e-06,1.382841380681565369e-06
9.750000000000000000e+01,1.050694682369623933e-07,7.728446288490786742e-08,5.654624940509833664e-08,6.886253434146283325e-08,6.953873904480545320e-08,7.200153734343572864e-08,7.161047910209106249e-08,7.205788382647071444e-08
9.760000000000000853e+01,-1.210463818734908159e-06,-1.235151390277522410e-06,-1.255968032742860174e-06,-1.242405821944014832e-06,-1.243315829624336288e-06,-1.240721130169042397e-06,-1.241586759126445116e-06,-1.241128697149207483e-06
9.770000000000000284e+01,-2.478089625390644812e-06,-2.498479890644667023e-06,-2.518577950971767621e-06,-2.504159239968828388e-06,-2.506546046054936028e-06,-2.503813251619746438e-06,-2.505033800503930763e-06,-2.504491275978626419e-06
9.780000000000001137e+01,-3.647457642308449266e-06,-3.662580551566652076e-06,-3.681207450034751361e-06,-3.666363093901559012e-06,-3.670044016579332435e-06,-3.667154452824394895e-06,-3.668584003746477862e-06,-3.667882960634027967e-06
9.790000000000000568e+01,-4.672075714973189520e-06,-4.681261123906654831e-06,-4.697750939808287285e-06,-4.682953310408688452e-06,-4.687687776894211567e-06,-4.684628759021869371e-06,-4.686116153562736031e-06,-4.685200616305618126e-06
9.800000000000000000e+01,-5.511143815695174197e-06,-5.514065557932212869e-06,-5.527871654364968634e-06,-5.513630227715893284e-06,-5.519139159637642678e-06,-5.515922069765366587e-06,-5.517330831428246540e-06,-5.516177739361971533e-06
9.810000000000000853e+01,-6.131173539480894163e-06,-6.127862620552981809e-06,-6.138577769154718311e-06,-6.125428013259437421e-06,-6.131414913734811734e-06,-6.128089511225898178e-06,-6.129313891212184728e-06,-6.127942215716775110e-06
9.820000000000000284e+01,-6.507329484206625381e-06,-6.498155234180291728e-06,-6.505517995747389648e-06,-6.494002395385223281e-06,-6.500173758083871434e-06,-6.496836088054624980e-06,-6.497811361527716656e-06,-6.496284381096728566e-06
9.830000000000001137e+01,-6.624437905888846956e-06,-6.610059976763782430e-06,-6.613948062395014205e-06,-6.604589519065839909e-06,-6.610672447893151116e-06,-6.607464798080719959e-06,-6.608170956767800419e-06,-6.606591639479741929e-06
9.840000000000000568e+01,-6.477619471589868283e-06,-6.458917372775818677e-06,-6.459330655073092231e-06,-6.452600036899180935e-06,-6.458355516825164955e-06,-6.455458106402467422e-06,-6.455917037462288732e-06,-6.454417363743747416e-06
9.850000000000000000e+01,-6.072516566535401950e-06,-6.050506374144504207e-06,-6.047543742893068952e-06,-6.043824740731285061e-06,-6.049055732482155889e-06,-6.046671021497918019e-06,-6.046938022419290348e-06,-6.045663725307015568e-06
9.860000000000000853e+01,-5.425101077705107855e-06,-5.400850481507291079e-06,-5.394685497039919397e-06,-5.394240896960944553e-06,-5.398795217603780117e-06,-5.397126764283832756e-06,-5.397277798357968948e-06,-5.396370407861894591e-06
9.870000000000000284e+01,-4.561065344743653327e-06,-4.535617958545401507e-06,-4.526478038002768045e-06,-4.529421838261882272e-06,-4.533190518296592586e-06,-4.532419082825533962e-06,-4.532535559209627252e-06,-4.532113880795218819e-06
9.880000000000001137e+01,-3.514816339866833061e-06,-3.489134164591511933e-06,-3.477286846020888333e-06,-3.483566239470547998e-06,-3.486478610481569262e-06,-3.486738648139642294e-06,-3.486891755777321578e-06,-3.487035020122153384e-06
9.890000000000000568e+01,-2.328110328519983341e-06,-2.303039719764310433e-06,-2.288787615878362658e-06,-2.298177771808962433e-06,-2.300194874182981408e-06,-2.301554637873515219e-06,-2.301791373227057846e-06,-2.302526265318682874e-06
9.900000000000000000e+01,-1.048381392476649410e-06,-1.024643470182162730e-06,-1.008327261575736600e-06,-1.020440253685084286e-06,-1.021548222512880244e-06,-1.023996380355995939e-06,-1.024329355114872442e-06,-1.025622899109013275e-06
9.910000000000000853e+01,2.731686225554419423e-07,2.949666482732204997e-07,3.129599157603024651e-07,2.986525180492805021e-07,2.984476233369726117e-07,2.950066519402660958e-07,2.946038385465143961e-07,2.928440668847898110e-07
9.920000000000000284e+01,1.583639776869816274e-06,1.602979551429406513e-06,1.622207042195622506e-06,1.606340157556118697e-06,1.607015034710279622e-06,1.602755875795836005e-06,1.602346527518339059e-06,1.600264221357505789e-06
9.930000000000001137e+01,2.830576499024406445e-06,2.846999075156730896e-06,2.866956267888465248e-06,2.850229503970069800e-06,2.851743346521384836e-06,2.846904763820212736e-06,2.846579998050380311e-06,2.844354454412112432e-06
9.940000000000000568e+01,3.964092230468452271e-06,3.977173801628097749e-06,3.997296205759948151e-06,3.980428758376675091e-06,3.982720265749417621e-06,3.977582122283163102e-06,3.977445724001604788e-06,3.975270440381706294e-06
9.950000000000000000e+01,4.938886254080010474e-06,4.948226977885550326e-06,4.967902081376429635e-06,4.951588976676024600e-06,4.954571501070148543e-06,4.949426465283845999e-06,4.949575812096540517e-06,4.947634266838640826e-06
9.960000000000000853e+01,5.716067756456055804e-06,5.721298387773021688e-06,5.739888451816721471e-06,5.724762288994433845e-06,5.728318501263540696e-06,5.723442324190308739e-06,5.723948495517383606e-06,5.722390825801948466e-06
9.970000000000000284e+01,6.264711363501707098e-06,6.265518388948176920e-06,6.282392614576082224e-06,6.268993943070455543e-06,6.272971691201334465e-06,6.268596269953796707e-06,6.269486947652058717e-06,6.268411400389695132e-06
9.980000000000001137e+01,6.563081148269755971e-06,6.559247054560568557e-06,6.573819893773702461e-06,6.562578002911045871e-06,6.566789031714481695e-06,6.563082168453693299e-06,6.564330746694491125e-06,6.563773172485465324e-06
9.990000000000000568e+01,6.599475601110071921e-06,6.590927579763761202e-06,6.602698856772448721e-06,6.593923293940484598e-06,6.598146176040042832e-06,6.595200936765355237e-06,6.596724333784997896e-06,6.596657667667926717e-06
1.000000000000000000e+02,6.372663274079037876e-06,6.359521620258323793e-06,6.368113788624008009e-06,6.361995578241241844e-06,6.365983611089642835e-06,6.363818622123762481e-06,6.365484761905459976e-06,6.365828617516111620e-06


==> Code/NL_MSD/Data/sin/Plot/GMG_POD_output_error.dat <==
6.000000000000000000e+00,2.919426148650626843e-02
8.000000000000000000e+00,1.344285412029683213e-02
1.000000000000000000e+01,1.037595895899911906e-02
1.200000000000000000e+01,5.973892736374520999e-03
1.400000000000000000e+01,3.474944752065044998e-03
1.600000000000000000e+01,2.176936548985813815e-03
1.800000000000000000e+01,1.391411982206911891e-03
2.000000000000000000e+01,8.762462908008957461e-04


==> Code/NL_MSD/Data/sin/Plot/GMG_POD_state_error.dat <==
6.000000000000000000e+00,6.000106528735768552e-02
8.000000000000000000e+00,4.010629760149147377e-02
1.000000000000000000e+01,2.745931991962172192e-02
1.200000000000000000e+01,1.820235009212165314e-02
1.400000000000000000e+01,1.202464739377473620e-02
1.600000000000000000e+01,8.009357622426981418e-03
1.800000000000000000e+01,5.348752896845840668e-03
2.000000000000000000e+01,3.581353739757616936e-03


==> Code/NL_MSD/Data/sin/Plot/Gugercin_energy_dif.dat <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,-8.240342250302206544e-08,-9.412098274964424931e-08,-1.031221125717719997e-07,-1.096026205048818399e-07,-1.139380506881981432e-07,-1.166538238010750572e-07,-1.183347012105111871e-07,-1.193258945132819865e-07
2.000000000000000111e-01,-3.162076879082714948e-07,-3.602857042397519206e-07,-3.937854130052596160e-07,-4.176878720395983006e-07,-4.335908673985988573e-07,-4.435511971645672510e-07,-4.497448622003594073e-07,-4.534171843525235143e-07
3.000000000000000444e-01,-6.758342886224844346e-07,-7.681163370835324559e-07,-8.374586284267897089e-07,-8.864598043722390993e-07,-9.188514382149685190e-07,-9.391020582968131421e-07,-9.517236763051836899e-07,-9.592302470395994156e-07
4.000000000000000222e-01,-1.128886377262593057e-06,-1.279670248084660172e-06,-1.391571677011717438e-06,-1.469815997990063566e-06,-1.521152075079223675e-06,-1.553142891390589604e-06,-1.573090979788374239e-06,-1.584968732136695173e-06
5.000000000000000000e-01,-1.638041054193882328e-06,-1.851695473026724294e-06,-2.008089179308378561e-06,-2.116176946780570269e-06,-2.186490038559780165e-06,-2.230111413457220596e-06,-2.257283034973529319e-06,-2.273454852029176517e-06
6.000000000000000888e-01,-2.163151602498823928e-06,-2.438101948640518135e-06,-2.636292374242859738e-06,-2.771506638553707344e-06,-2.858622351347003473e-06,-2.912368444120485929e-06,-2.945770561362611486e-06,-2.965615726679421760e-06
7.000000000000000666e-01,-2.663452720150153965e-06,-2.992521118158680073e-06,-3.225624237704066298e-06,-3.382365407790789523e-06,-3.482260987430077308e-06,-3.543490748737460701e-06,-3.581422470508790362e-06,-3.603896591874812603e-06
8.000000000000000444e-01,-3.099759157801663663e-06,-3.470825464664062734e-06,-3.728453860859589242e-06,-3.898840287819213817e-06,-4.006107063856771666e-06,-4.071369580319969951e-06,-4.111647216183291062e-06,-4.135430258652470859e-06
9.000000000000000222e-01,-3.436550830267221098e-06,-3.833484704703825309e-06,-4.102624388978369074e-06,-4.277209641175919457e-06,-4.385577567040844387e-06,-4.450967876031951959e-06,-4.491165184525395268e-06,-4.514816689169882024e-06
1.000000000000000000e+00,-3.643845161652948454e-06,-4.047646377498722832e-06,-4.313663453394149180e-06,-4.482216993736471604e-06,-4.585099476082642200e-06,-4.646613272987781427e-06,-4.684292475156802849e-06,-4.706395933726619505e-06
1.100000000000000089e+00,-3.698769607819615791e-06,-4.088844656507706387e-06,-4.336555102278942444e-06,-4.488852588298817854e-06,-4.579872559000284669e-06,-4.633732761089850646e-06,-4.666647009226671189e-06,-4.685929953030095949e-06
1.200000000000000178e+00,-3.586763212831505215e-06,-3.942261391516474695e-06,-4.156996513871670301e-06,-4.283568768255420402e-06,-4.357032029102595166e-06,-4.399966198647602220e-06,-4.426220356947588265e-06,-4.441642127058468984e-06
1.300000000000000044e+00,-3.302354782261813235e-06,-3.603486484103299043e-06,-3.772089830568849979e-06,-3.864885280665793319e-06,-3.916173933470946163e-06,-3.945628333336956631e-06,-3.963791280247761992e-06,-3.974595824181022079e-06
1.400000000000000133e+00,-2.849485803050591428e-06,-3.078749451843249864e-06,-3.190447783945151751e-06,-3.243371281486670879e-06,-3.269237876819884418e-06,-3.283520720445578904e-06,-3.292688180762059179e-06,-3.298423858584401472e-06
1.500000000000000000e+00,-2.241367611812079049e-06,-2.384619211005898232e-06,-2.431719941253318931e-06,-2.441020660175555190e-06,-2.439771882339100521e-06,-2.438124542423363884e-06,-2.437936152183107184e-06,-2.438447947451490364e-06
1.600000000000000089e+00,-1.499883573266927450e-06,-1.547193569676255914e-06,-1.525573102999352657e-06,-1.490064923149038260e-06,-1.461631555008287287e-06,-1.444231662092363387e-06,-1.434849241689585206e-06,-1.430250733165747828e-06
1.700000000000000178e+00,-6.545673366716714403e-07,-6.008226952841991264e-07,-5.101835569180446575e-07,-4.312922343601473946e-07,-3.771893005067748425e-07,-3.450935284784843737e-07,-3.271493018857946772e-07,-3.177822809306840579e-07
1.800000000000000044e+00,2.587931372283625714e-07,4.135688973115267397e-07,5.696802615471393411e-07,6.880384186315480211e-07,7.648514042904886595e-07,8.098145754709303035e-07,8.352907054198343423e-07,8.489017721319182946e-07
1.900000000000000133e+00,1.199859762246436277e-06,1.450480129473567803e-06,1.664889210439184433e-06,1.816583018967492594e-06,1.911927049799179434e-06,1.967303073736751187e-06,1.998968822233392756e-06,2.016161839016664126e-06
2.000000000000000000e+00,2.125677213125703145e-06,2.462055657101273887e-06,2.724390841019226628e-06,2.901482066249797681e-06,3.010250810618489772e-06,3.073131575462902804e-06,3.109423240223304838e-06,3.129439414269229516e-06
2.100000000000000089e+00,2.992744785840478067e-06,3.400427879695407801e-06,3.697736518884497947e-06,3.890991138155155613e-06,4.007489957800125166e-06,4.074701758210964517e-06,4.113925725087981891e-06,4.135944858475043562e-06
2.200000000000000178e+00,3.759130970007939707e-06,4.220068630902051518e-06,4.537578694694798659e-06,4.737048067763411849e-06,4.855358301775625912e-06,4.923654765102590189e-06,4.964076126980033685e-06,4.987246578959858220e-06
2.300000000000000266e+00,4.386531947848069934e-06,4.880039875051252890e-06,5.202020340211227153e-06,5.397655646883874059e-06,5.512002123236967727e-06,5.578252388226644098e-06,5.618178562224237366e-06,5.641643511651323745e-06
2.400000000000000355e+00,4.842176972061915455e-06,5.346036845905273102e-06,5.656705185844330963e-06,5.838967166696754085e-06,5.944067179023109632e-06,6.005430329589570015e-06,6.043288306313131936e-06,6.066210594567710002e-06
2.500000000000000000e+00,5.100489701429433351e-06,5.592125990165792981e-06,5.876549052834592612e-06,6.036975636994432876e-06,6.128348670198392051e-06,6.182426028741774132e-06,6.216832043790497531e-06,6.238419814095369498e-06
2.600000000000000089e+00,5.144425041337307922e-06,5.602093692033682792e-06,5.847029081490918295e-06,5.978726025301743519e-06,6.052945481473375605e-06,6.097903023318061028e-06,6.127723124125551701e-06,6.147257756028944031e-06
2.700000000000000178e+00,4.966415577313358642e-06,5.370339682559191474e-06,5.564968554840066250e-06,5.662992841849127240e-06,5.717864104136469866e-06,5.752518217812339213e-06,5.776917642196042341e-06,5.793784271316323314e-06
2.800000000000000266e+00,4.568879773813629142e-06,4.902270609476004626e-06,5.038779500214987661e-06,5.100391956136453991e-06,5.135045473529317728e-06,5.158906815452488082e-06,5.177385593725224860e-06,5.191105048658450211e-06
2.900000000000000355e+00,3.964264938532014587e-06,4.214173481293347068e-06,4.288152152775916853e-06,4.312924307878739094e-06,4.327817962772751575e-06,4.341090398448429338e-06,4.353502417350253728e-06,4.363761987569245854e-06
3.000000000000000000e+00,3.174620477112716915e-06,3.332574344541098382e-06,3.343208198820866311e-06,3.332978428268081050e-06,3.329809989519299379e-06,3.333344558834050453e-06,3.339897678317736707e-06,3.346577041366503857e-06
3.100000000000000089e+00,2.230719949648275746e-06,2.293113143668479292e-06,2.243161786618253634e-06,2.201846453649212304e-06,2.183383880739481891e-06,2.178591141420785360e-06,2.179826897547986614e-06,2.183015025422098410e-06
3.200000000000000178e+00,1.170772557818056114e-06,1.138989703971908518e-06,1.034556853771011198e-06,9.678326355487716637e-07,9.376766312383516544e-07,9.264042061460364685e-07,9.231570776203380790e-07,9.231561604577248614e-07
3.300000000000000266e+00,3.878462790773279378e-08,-8.094331525789616455e-08,-2.308302311420165620e-07,-3.159474680253411549e-07,-3.536487976968025193e-07,-3.692636358527956464e-07,-3.759256862745363748e-07,-3.786122932886507031e-07
3.400000000000000355e+00,-1.117351763757143401e-06,-1.314348101075831637e-06,-1.498318657417677807e-06,-1.593966105103289399e-06,-1.634827089361766406e-06,-1.652517913976019048e-06,-1.661368173044158736e-06,-1.666065365986055258e-06
3.500000000000000000e+00,-2.247953574884779121e-06,-2.507726346743718859e-06,-2.712768880073525291e-06,-2.810763822993361805e-06,-2.850471062267739830e-06,-2.868003246666445127e-06,-2.877741346099180197e-06,-2.883648414186458508e-06
3.600000000000000089e+00,-3.303728115453419961e-06,-3.608791774862250834e-06,-3.821030741758303650e-06,-3.913395320327174576e-06,-3.947994463868696735e-06,-3.963314643144928706e-06,-3.972656128489737704e-06,-3.978906837552934062e-06
3.700000000000000178e+00,-4.237941690920371540e-06,-4.568781780472756793e-06,-4.774282486180204954e-06,-4.853731617525218478e-06,-4.879871731561236103e-06,-4.891235742511372553e-06,-4.898999837676769331e-06,-4.904731715035803852e-06
3.800000000000000266e+00,-5.008478968195322761e-06,-5.344605258812695769e-06,-5.530158340079013857e-06,-5.590521386584709762e-06,-5.605642869051068178e-06,-5.611714907950531017e-06,-5.616904373883895019e-06,-5.621330967881497942e-06
3.900000000000000355e+00,-5.579703529657621675e-06,-5.900734164302791351e-06,-6.054575863457742346e-06,-6.091129648916338013e-06,-6.093587678543399555e-06,-6.093506508828352985e-06,-6.095374127155703259e-06,-6.097853205231339169e-06
4.000000000000000000e+00,-5.924040882578605893e-06,-6.210760498935076479e-06,-6.323190854057303412e-06,-6.332889490981256919e-06,-6.322010842963257660e-06,-6.315421778961376187e-06,-6.313518933163779490e-06,-6.313609566723464572e-06
4.100000000000000533e+00,-6.023218858042765633e-06,-6.258557139105121181e-06,-6.322425989501931354e-06,-6.304020741827905117e-06,-6.280096705905437171e-06,-6.267150405533418456e-06,-6.261354356970443014e-06,-6.258856639762902518e-06
4.200000000000000178e+00,-5.869115959112464198e-06,-6.038999097747119182e-06,-6.050038498042059620e-06,-6.004087804771691961e-06,-5.968309452865534770e-06,-5.949630100073564909e-06,-5.940147795182627866e-06,-5.935120487646217136e-06
4.299999999999999822e+00,-5.464184955484251149e-06,-5.558220537067032341e-06,-5.515211112297989382e-06,-5.443986497643930889e-06,-5.398330583312668796e-06,-5.374956895943389101e-06,-5.362304491006268659e-06,-5.355058032546940183e-06
4.400000000000000355e+00,-4.821436152596149383e-06,-4.833401355527899845e-06,-4.738168807368915714e-06,-4.645466608861961721e-06,-4.592541197484707738e-06,-4.565844112363118268e-06,-4.550802899554000358e-06,-4.541867776220072372e-06
4.500000000000000000e+00,-3.963981730753171617e-06,-3.892094955588662475e-06,-3.749341037982516223e-06,-3.640212907400977582e-06,-3.583071924123486240e-06,-3.554653131656627940e-06,-3.538204221963971163e-06,-3.528277357387962776e-06
4.600000000000000533e+00,-2.924158956404097898e-06,-2.771125540415239619e-06,-2.588105232423018598e-06,-2.468522607804515823e-06,-2.410458415560284839e-06,-2.382034450349249100e-06,-2.365276379984702915e-06,-2.355150734651215161e-06
4.700000000000000178e+00,-1.742265635983585026e-06,-1.515098806664783027e-06,-1.301162113070790383e-06,-1.177631768294572223e-06,-1.121955122579745834e-06,-1.095232632457136812e-06,-1.079287876903922694e-06,-1.069772483789852013e-06
4.800000000000000711e+00,-4.649556976151630883e-07,-1.745840650119873105e-07,5.939309887480204164e-08,1.802434125511981344e-07,2.304258988027052535e-07,2.538768236401423017e-07,2.679588523724768523e-07,2.761199050646187536e-07
4.900000000000000355e+00,8.566439779599671622e-07,1.195961541840782905e-06,1.438227591822431595e-06,1.550072381391147391e-06,1.592071848549592161e-06,1.610938048782727117e-06,1.622272877037540806e-06,1.628473700271762525e-06
5.000000000000000000e+00,2.169022690855053337e-06,2.540445220976066121e-06,2.779069969825569142e-06,2.876295130909908848e-06,2.908032321141673648e-06,2.921362351875414487e-06,2.929308292225554777e-06,2.933138645144078849e-06
5.100000000000000533e+00,3.418498541343448216e-06,3.803477004850688847e-06,4.027057824249058449e-06,4.105131233236858357e-06,4.125292732620050584e-06,4.132576456502765061e-06,4.136790298958289980e-06,4.138070993277981335e-06
5.200000000000000178e+00,4.553464848384633501e-06,4.932698595378620654e-06,5.131035996147267908e-06,5.186814787843871399e-06,5.194959857695094496e-06,5.196174055567548411e-06,5.196638321948096606e-06,5.195430968172112807e-06
5.300000000000000711e+00,5.526576546081331254e-06,5.881004249084706426e-06,6.045707178202811005e-06,6.077658328836055279e-06,6.074264139968588161e-06,6.069877462870632012e-06,6.066895740558866934e-06,6.063486323835964864e-06
5.400000000000000355e+00,6.296782270492559674e-06,6.608557003006179653e-06,6.733540472618135264e-06,6.741854933448032661e-06,6.728291500378638657e-06,6.719225451800106552e-06,6.713385747297156980e-06,6.708244665653423366e-06
5.500000000000000000e+00,6.831111555886601461e-06,7.084509672209901576e-06,7.166352262598721379e-06,7.152938940263933731e-06,7.131370340930295870e-06,7.118917274182359756e-06,7.111026926416574856e-06,7.104750865941436566e-06
5.600000000000000533e+00,7.106134749960968389e-06,7.288350904206125636e-06,7.326487245714469188e-06,7.294841403174268102e-06,7.268056527251140486e-06,7.253760337491352295e-06,7.244759298349889853e-06,7.238002278397645539e-06
5.700000000000000178e+00,7.109025949648614673e-06,7.210812018288229042e-06,7.207545272454318752e-06,7.162495810284982833e-06,7.133679143105781106e-06,7.119188773985901664e-06,7.110050533200296119e-06,7.103452380662067522e-06
5.800000000000000711e+00,6.838176115490576801e-06,6.854289845443367613e-06,6.814620865909851166e-06,6.761971459611632040e-06,6.734431311968339107e-06,6.721340725752630862e-06,6.712971487604635357e-06,6.707091817942031908e-06
5.900000000000000355e+00,6.303323823304146645e-06,6.232763366821256201e-06,6.164045737295370531e-06,6.110134752882606657e-06,6.087011883608786644e-06,6.076702218178395287e-06,6.069848969458141452e-06,6.065113564355378850e-06
6.000000000000000000e+00,5.525193785617041331e-06,5.371206326106048312e-06,5.282648774381989987e-06,5.233861028859643216e-06,5.217843912682859631e-06,5.211343834760767679e-06,5.206520717088158889e-06,5.203185244238850427e-06
6.100000000000000533e+00,4.534656978900583613e-06,4.304522630862311905e-06,4.206571283527082983e-06,4.168839995384587827e-06,4.161913494267130420e-06,4.159792182550567374e-06,4.157232318743528388e-06,4.155365978810235394e-06
6.200000000000000178e+00,3.371449450109351154e-06,3.076054642319608901e-06,2.979696192178735159e-06,2.958035160427474608e-06,2.961286890229564150e-06,2.963590839795415821e-06,2.963227811464061445e-06,2.962717084829466496e-06
6.300000000000000711e+00,2.082508149094455807e-06,1.735734848054906743e-06,1.651767166698306366e-06,1.649871065979163776e-06,1.663374563009786811e-06,1.669614912672146012e-06,1.671094853357771304e-06,1.671665376424061322e-06
6.400000000000000355e+00,7.200000891847968543e-07,3.379676248010249351e-07,2.762862098895646490e-07,2.962311268627643157e-07,3.190176359624957714e-07,3.282095523589323438e-07,3.309317061078731470e-07,3.321846649799453655e-07
6.500000000000000000e+00,-6.608652935221476232e-07,-1.060661094948525673e-06,-1.091714270635632533e-06,-1.049646630058020946e-06,-1.019524415687630969e-06,-1.008773986522701338e-06,-1.005593056857198575e-06,-1.004134651427790459e-06
6.600000000000000533e+00,-2.004142222494093017e-06,-2.403742914401651998e-06,-2.397926793913651711e-06,-2.335288426030465714e-06,-2.300606040093328142e-06,-2.289970638360422361e-06,-2.287215997735445039e-06,-2.286056191245014468e-06
6.700000000000000178e+00,-3.255471596101330856e-06,-3.637371546226855767e-06,-3.590956252363247669e-06,-3.511034303120552647e-06,-3.475171905882937229e-06,-3.466449925101228180e-06,-3.465018373349088021e-06,-3.464637203310846902e-06
6.800000000000000711e+00,-4.364321454739319983e-06,-4.712334812801213801e-06,-4.624351375121654728e-06,-4.531941321527996336e-06,-4.498606527727697091e-06,-4.493552165992995007e-06,-4.494261915790123685e-06,-4.495068760511367056e-06
6.900000000000000355e+00,-5.286052088243620162e-06,-5.586085615549504779e-06,-5.458402758177355318e-06,-5.359472554278613132e-06,-5.332393703228258119e-06,-5.332549946598930113e-06,-5.336057962908660746e-06,-5.338352868426016196e-06
7.000000000000000000e+00,-5.983723474205226989e-06,-6.224416384688000181e-06,-6.061643129353505577e-06,-5.962915040938834843e-06,-5.945530894760700513e-06,-5.952079538403681758e-06,-5.958813701679305241e-06,-5.962759338281470312e-06
7.100000000000000533e+00,-6.429576107908410720e-06,-6.602776759354403446e-06,-6.412000110835730515e-06,-6.320481895142476825e-06,-6.315653398657888884e-06,-6.329295406847651462e-06,-6.339407256573253990e-06,-6.345013216450118287e-06
7.200000000000000178e+00,-6.606131527234562761e-06,-6.707190695206047271e-06,-6.497566923334072153e-06,-6.420066253575579251e-06,-6.429833539000479048e-06,-6.450710299775452850e-06,-6.464052357837979379e-06,-6.471172588375095902e-06
7.300000000000000711e+00,-6.506875037845874510e-06,-6.534745939364844380e-06,-6.316971533446708031e-06,-6.259627255256194900e-06,-6.285030897234394898e-06,-6.312693402385494146e-06,-6.328823078240869426e-06,-6.337166366453955701e-06
7.400000000000000355e+00,-6.136499557095678736e-06,-6.093645158099236792e-06,-5.879339183976345362e-06,-5.847200443637179390e-06,-5.888180514102697716e-06,-5.921609465796284777e-06,-5.939819410445690284e-06,-5.948971988290613355e-06
7.500000000000000000e+00,-5.510705579398963994e-06,-5.402823505144122018e-06,-5.203856787823479824e-06,-5.200536723922594140e-06,-5.255916938402827032e-06,-5.293592530743185254e-06,-5.312965140547715182e-06,-5.322423666017511712e-06
7.600000000000000533e+00,-4.655567690805065273e-06,-4.491151858031922073e-06,-4.318960210560052193e-06,-4.346385226821486425e-06,-4.413942885746896527e-06,-4.453958822762255076e-06,-4.473440521238908341e-06,-4.482652922591090494e-06
7.700000000000000178e+00,-3.606492663874721893e-06,-3.396258275306651697e-06,-3.261177032459067204e-06,-3.319446133576153812e-06,-3.396062095706309236e-06,-3.436274585551235550e-06,-3.454763682683020809e-06,-3.463174677215824504e-06
7.800000000000000711e+00,-2.406807882243677810e-06,-2.163012469851011144e-06,-2.073668019533791984e-06,-2.161029713992207446e-06,-2.242906719185366882e-06,-2.281106034521251935e-06,-2.297546551250501112e-06,-2.304644136974509649e-06
7.900000000000000355e+00,-1.106031627135656281e-06,-8.417292724841041185e-07,-8.045202540864215823e-07,-9.174674724075904120e-07,-1.000400145969443377e-06,-1.034490157557355072e-06,-1.047963184588190932e-06,-1.053322138684642528e-06
8.000000000000000000e+00,2.421115147810404267e-07,5.138428990601739965e-07,4.951464220789847381e-07,3.616697684741265739e-07,2.819936083808816107e-07,2.538234830685992538e-07,2.440193972268189793e-07,2.407009156261963323e-07
8.099999999999999645e+00,1.581856444211188206e-06,1.848673876123779758e-06,1.773190559724302506e-06,1.625484077821121032e-06,1.553173359956222521e-06,1.532298933043518829e-06,1.526586110283528752e-06,1.525460311502940813e-06
8.200000000000001066e+00,2.857662168669061753e-06,3.108662277484519620e-06,2.978502973562807687e-06,2.823723631945052048e-06,2.762388239076207785e-06,2.749637352767592136e-06,2.748122183985485245e-06,2.749178384085088078e-06
8.300000000000000711e+00,4.016486462903728905e-06,4.242818537350534491e-06,4.063024829109584957e-06,3.908743064259811995e-06,3.861234060001383916e-06,3.856819562702423765e-06,3.859284420502928636e-06,3.862350235538797305e-06
8.400000000000000355e+00,5.009978310384355371e-06,5.205332516067945337e-06,4.983650510451131943e-06,4.837374994556831176e-06,4.805579725125630475e-06,4.809084595117085748e-06,4.815009496367261832e-06,4.819766591664803590e-06
8.500000000000000000e+00,5.796495981997412672e-06,5.957439600443731331e-06,5.703938093713084578e-06,5.572637707451644218e-06,5.557344356220406123e-06,5.567760147949518679e-06,5.576372204170454427e-06,5.582385255428756743e-06
8.599999999999999645e+00,6.342862853798286737e-06,6.469004974890557591e-06,6.195556046143663176e-06,6.085208262493480014e-06,6.086049147396854764e-06,6.101864026223507986e-06,6.112209885320019076e-06,6.118966077234971879e-06
8.700000000000001066e+00,6.625781755337234458e-06,6.719755690436091111e-06,6.439404218461231011e-06,6.354598180761950044e-06,6.370075238227440595e-06,6.389403377136254614e-06,6.400437534428982111e-06,6.407392864837824220e-06
8.800000000000000711e+00,6.632841765118885347e-06,6.700104157274927585e-06,6.426360119542173788e-06,6.369980151476467567e-06,6.397570127759238945e-06,6.418310645087133004e-06,6.428990969076925355e-06,6.435618970550976981e-06
8.900000000000000355e+00,6.363068542836886055e-06,6.411524250356237520e-06,6.157617363670292443e-06,6.130628522098974242e-06,6.166959855481712882e-06,6.186971139250652119e-06,6.196352397170451498e-06,6.202190703991083964e-06
9.000000000000000000e+00,5.826989731661652572e-06,5.866461495120101066e-06,5.644601265415022384e-06,5.645952975100176907e-06,5.687041591633662518e-06,5.704315983991181671e-06,5.711632608481481688e-06,5.716323091386338318e-06
9.099999999999999645e+00,5.046209557543063218e-06,5.087780632989646890e-06,4.908465788298205235e-06,4.935122816188824979e-06,4.976650369019341991e-06,4.989474784208858260e-06,4.994205503382892486e-06,4.997524409890152786e-06
9.200000000000001066e+00,4.052510121605595872e-06,4.107775891430687221e-06,3.979195245452926688e-06,4.026297616321200534e-06,4.063913247254191674e-06,4.071003203473533283e-06,4.072912248867521789e-06,4.074787817259090117e-06
9.300000000000000711e+00,2.886519534027465195e-06,2.966790066342289700e-06,2.894352085280882392e-06,2.955497435654097504e-06,2.985122987908539471e-06,2.985720436412403478e-06,2.984872553010026186e-06,2.985388779325193198e-06
9.400000000000000355e+00,1.596007506446395219e-06,1.711506704953763558e-06,1.697527646015578595e-06,1.765161454107821992e-06,1.783280181882895832e-06,1.777209019546144297e-06,1.773958101136674514e-06,1.773344591973063933e-06
9.500000000000000000e+00,2.338860165332357077e-07,3.929941058446184687e-07,4.365650087580219552e-07,5.024566619264703160e-07,5.063667593875609274e-07,4.940435943540100183e-07,4.889971489709099561e-07,4.876061659823960337e-07
9.600000000000001421e+00,-1.143994805441472806e-06,-9.354102908781802839e-07,-8.383686091011088859e-07,-7.825922995891021472e-07,-7.945757363007899254e-07,-8.121745122650902982e-07,-8.182109407194049222e-07,-8.199381383022785741e-07
9.700000000000001066e+00,-2.481157940898565117e-06,-2.220281692087017200e-06,-2.076778380814825464e-06,-2.039075331375372890e-06,-2.067483158004618238e-06,-2.088893943215375248e-06,-2.094986956659855570e-06,-2.096561592862533629e-06
9.800000000000000711e+00,-3.722818025277130349e-06,-3.410262629035404336e-06,-3.229825824575816018e-06,-3.217192286280451397e-06,-3.261338415865705498e-06,-3.284716243789204126e-06,-3.289883267729859506e-06,-3.290814953448017999e-06
9.900000000000000355e+00,-4.818110041909795527e-06,-4.458101985193446692e-06,-4.252222493030671790e-06,-4.270194236079272176e-06,-4.328192116036244652e-06,-4.351441792133786679e-06,-4.354732067762129288e-06,-4.354575451372133532e-06
1.000000000000000000e+01,-5.722138189070968828e-06,-5.322498487742716167e-06,-5.103962627737296254e-06,-5.156197685436680889e-06,-5.225056625604573846e-06,-5.245980248799742007e-06,-5.246552350651745300e-06,-5.244950796314679087e-06
1.010000000000000142e+01,-6.397765650978382013e-06,-5.969680406881644474e-06,-5.751833274548340258e-06,-5.839805669909797770e-06,-5.915602725180962862e-06,-5.932054323771335236e-06,-5.929245117001352705e-06,-5.925967863078251963e-06
1.020000000000000107e+01,-6.817079302251505268e-06,-6.374666809541573720e-06,-6.170651154421835649e-06,-6.293478302405591807e-06,-6.371596713437149839e-06,-6.381634787461926139e-06,-6.375015599531519417e-06,-6.369985226895719110e-06
1.030000000000000071e+01,-6.962478284865819544e-06,-6.522170316151931768e-06,-6.344187171974241535e-06,-6.498605177700234048e-06,-6.574025982197806428e-06,-6.576055103443834149e-06,-6.565471789517218770e-06,-6.558779410904130858e-06
1.040000000000000036e+01,-6.827351040347012789e-06,-6.407116079108071682e-06,-6.265751226194188339e-06,-6.446242663118995075e-06,-6.513872261353081949e-06,-6.506765453408863698e-06,-6.492359922349172363e-06,-6.484266290837648050e-06
1.050000000000000000e+01,-6.416321061117336022e-06,-6.034766017567333440e-06,-5.938421564002926978e-06,-6.137490199797229762e-06,-6.192503650529618264e-06,-6.175698025887715881e-06,-6.157909663191685201e-06,-6.148831382842001592e-06
1.060000000000000142e+01,-5.745056867980519177e-06,-5.420450820730476904e-06,-5.374914089254639871e-06,-5.583491159703163342e-06,-5.621669046673022363e-06,-5.595228145430231059e-06,-5.574774462811099562e-06,-5.565255640167798834e-06
1.070000000000000107e+01,-4.839656263300184946e-06,-4.588924708406882935e-06,-4.597097777999520352e-06,-4.805055505270605654e-06,-4.823091564413323207e-06,-4.787729091543235782e-06,-4.765565913149999444e-06,-4.756236855682494102e-06
1.080000000000000071e+01,-3.735628660159889813e-06,-3.573369416889210504e-06,-3.635172734755415247e-06,-3.831913483392374031e-06,-3.827670977396557817e-06,-3.784732262212403553e-06,-3.761994876994717574e-06,-3.753520728833753539e-06
1.090000000000000036e+01,-2.476512249448975522e-06,-2.414084451844017432e-06,-2.526537559298380753e-06,-2.701621834806655631e-06,-2.674318984600271287e-06,-2.625718560241713240e-06,-2.603646545046994776e-06,-2.596669923617123121e-06
1.100000000000000000e+01,-1.112174947234811917e-06,-1.156910405399058650e-06,-1.314382631706356719e-06,-1.458156402803223450e-06,-1.408465019881594005e-06,-1.356581266393624974e-06,-1.336431071218002753e-06,-1.331513683276719373e-06
1.110000000000000142e+01,3.031406100827138683e-07,1.485589250713181819e-07,-4.605559188186614250e-08,-1.502373265030443328e-07,-8.028400822618353416e-08,-2.781476652474745848e-08,-1.076554404996765690e-08,-8.334268736948091671e-09
1.120000000000000107e+01,1.712957507338241925e-06,1.450911898046719495e-06,1.228745551386939416e-06,1.170555223715952220e-06,1.257289616911350105e-06,1.307503323035030807e-06,1.320443935248771794e-06,1.320141026342480650e-06
1.130000000000000071e+01,3.060811140771779737e-06,2.698931439146928790e-06,2.459888013367494963e-06,2.451806160874703266e-06,2.550685897773075084e-06,2.595857652130939552e-06,2.603940230348766871e-06,2.600863060565894447e-06
1.140000000000000036e+01,4.292515936969720780e-06,3.843609098341110863e-06,3.598758117361045006e-06,3.642354032419581333e-06,3.747876499107793968e-06,3.785480503101790184e-06,3.788285168664085045e-06,3.782612402788987360e-06
1.150000000000000000e+01,5.358362160586688239e-06,4.840082673270018621e-06,4.600178458186165997e-06,4.694359411298865137e-06,4.800514267280786562e-06,4.828484088864604118e-06,4.825969086692805110e-06,4.818088502729633849e-06
1.160000000000000142e+01,6.215152151191338792e-06,5.649419521400189659e-06,5.424211526980360354e-06,5.565266719395611794e-06,5.665942532165346712e-06,5.682846049299972169e-06,5.675367489389737674e-06,5.665846093606818901e-06
1.170000000000000107e+01,6.827988699085324464e-06,6.240171254709436788e-06,6.037774522155148205e-06,6.219574247262604771e-06,6.308984166904230140e-06,6.314158556106064246e-06,6.302457355951418538e-06,6.291993515747384969e-06
1.180000000000000071e+01,7.171736002800632725e-06,6.589632752448948416e-06,6.415995324672574274e-06,6.630332669579908078e-06,6.703428023085988841e-06,6.697060700069923378e-06,6.682215568105942527e-06,6.671577431109632084e-06
1.190000000000000036e+01,7.232085807690191714e-06,6.684749371772824578e-06,6.543248674113766317e-06,6.780302324656262147e-06,6.833142804793523872e-06,6.816287951572075343e-06,6.799636474062731306e-06,6.789592511505238015e-06
1.200000000000000000e+01,7.006177589169437780e-06,6.522630590179157029e-06,6.413824219599073562e-06,6.662713638187767184e-06,6.692765229909802827e-06,6.667290719165885893e-06,6.650323902936128295e-06,6.641572347261537335e-06
1.210000000000000142e+01,6.502741307014281436e-06,6.110645450703444670e-06,6.032193788786666122e-06,6.281592673580693731e-06,6.287929523729474113e-06,6.256395224703281688e-06,6.240633806574302778e-06,6.233737920462167903e-06
1.220000000000000107e+01,5.741753257418324985e-06,5.466094177140889965e-06,5.412863076127705231e-06,5.651633899574071140e-06,5.635027622977184514e-06,5.600502596112000298e-06,5.587365672979349718e-06,5.582701167239356721e-06
1.230000000000000071e+01,4.753618557173933112e-06,4.615470034302626701e-06,4.579811936952782325e-06,4.797623653858551496e-06,4.760512432970542829e-06,4.726344635684609496e-06,4.717022384886915276e-06,4.714741988764981073e-06
1.240000000000000036e+01,3.577916339189690653e-06,3.593344669781950440e-06,3.565546400338681643e-06,3.753439089280996566e-06,3.699778506741080442e-06,3.669335581407695557e-06,3.664677843726038553e-06,3.664696208605100480e-06
1.250000000000000000e+01,2.261764354763440288e-06,2.440927543916060483e-06,2.409803193784143538e-06,2.560667256290560800e-06,2.495674139728343288e-06,2.472076996669347881e-06,2.472508256717853570e-06,2.474508291987198572e-06
1.260000000000000142e+01,8.578770508693711605e-07,1.204364531742774247e-06,1.157962928960420967e-06,1.266906181192350989e-06,1.196714897386264020e-06,1.182586730472112713e-06,1.188055687446898379e-06,1.191515351252336874e-06
1.270000000000000107e+01,-5.775957122311492498e-07,-6.714848466843337249e-08,-1.407597312319541771e-07,-7.617662969167104947e-08,-1.449197985781136566e-07,-1.476678307063550299e-07,-1.376990762178009753e-07,-1.334623384030564353e-07
1.280000000000000071e+01,-1.987353976558303703e-06,-1.323354743176796688e-06,-1.435272191194214564e-06,-1.414943528857404154e-06,-1.475518579964474331e-06,-1.465847300229083938e-06,-1.452373035948362201e-06,-1.448144417090513336e-06
1.290000000000000036e+01,-3.315258721874048131e-06,-2.514944099210603135e-06,-2.674625186778467612e-06,-2.695954410977807747e-06,-2.742007997276474374e-06,-2.719843238366270732e-06,-2.704245155776829890e-06,-2.700846276175450367e-06
1.300000000000000000e+01,-4.508572317395154183e-06,-3.595496696595645858e-06,-3.810017582928093560e-06,-3.868112906424414632e-06,-3.894071992686931605e-06,-3.860324277987770003e-06,-3.844269274751177523e-06,-3.842489089536660352e-06
1.310000000000000142e+01,-5.520038553176453977e-06,-4.523286465066278517e-06,-4.796706206004752726e-06,-4.884704934614292338e-06,-4.886138414990359724e-06,-4.842649185876624074e-06,-4.827962178099998170e-06,-4.828490346824032553e-06
1.320000000000000107e+01,-6.309722525556227257e-06,-5.262876921631465255e-06,-5.595748360717744951e-06,-5.705250534997208245e-06,-5.679158553158203393e-06,-5.628578667253580914e-06,-5.617100456219159543e-06,-5.620468041603321474e-06
1.330000000000000071e+01,-6.846543442150243575e-06,-5.786452710571099445e-06,-6.175513202567872728e-06,-6.297099592079968833e-06,-6.242116137845921120e-06,-6.187727162355882715e-06,-6.181168313926233004e-06,-6.187699952663050507e-06
1.340000000000000036e+01,-7.109447886594066901e-06,-6.074842568690175248e-06,-6.512908349867729818e-06,-6.636713634530777561e-06,-6.553213940767299572e-06,-6.498706214559668570e-06,-6.498507954845467172e-06,-6.508288775394777126e-06
1.350000000000000000e+01,-7.088186331501156179e-06,-6.118202201740863266e-06,-6.594279410125636343e-06,-6.710588632170833012e-06,-6.600698445428931915e-06,-6.549921899266786252e-06,-6.557134320323010357e-06,-6.569993940025442569e-06
1.360000000000000142e+01,-6.783670970636479503e-06,-5.916338323967706980e-06,-6.415951972003897108e-06,-6.515787095345837443e-06,-6.383295728204507746e-06,-6.340000151414115770e-06,-6.355186702923509845e-06,-6.370701650972032670e-06
1.370000000000000107e+01,-6.207907741723195372e-06,-5.478667459639374737e-06,-5.984397738294233715e-06,-6.060061427157203973e-06,-5.910244517792762053e-06,-5.877825591291130358e-06,-5.901001051661358687e-06,-5.918515935350587842e-06
1.380000000000000071e+01,-5.383509441646283644e-06,-4.823814842368212563e-06,-5.316018653910015157e-06,-5.361564176208089005e-06,-5.200925368438469309e-06,-5.182191646697920095e-06,-5.212798633962012484e-06,-5.231465278351943304e-06
1.390000000000000036e+01,-4.342810000938779336e-06,-3.978869833540232825e-06,-4.436555034778577600e-06,-4.448154488682909413e-06,-4.284098009406378527e-06,-4.281072394973772788e-06,-4.317999078219669773e-06,-4.336831717577371847e-06
1.400000000000000000e+01,-3.126612314385823765e-06,-2.978324764188466922e-06,-3.380135801422934350e-06,-3.356323612598022255e-06,-3.196772207912645936e-06,-3.210539502945808366e-06,-3.252178569577990341e-06,-3.270121973160400319e-06
1.410000000000000142e+01,-1.782613585299408498e-06,-1.862734038841906692e-06,-2.188000922130617365e-06,-2.129775682986612129e-06,-1.982750770776475768e-06,-2.013360683200682288e-06,-2.057706872886366778e-06,-2.073713112976660611e-06
1.420000000000000107e+01,-3.635629430565057163e-07,-6.771397178459426236e-07,-9.069379542578359654e-07,-8.177130316408542932e-07,-6.908963034527038083e-07,-7.373288061149341210e-07,-7.821095379251241653e-07,-7.952180594988922380e-07
1.430000000000000071e+01,1.074783981078186734e-06,5.306815182501423145e-07,4.125141138400234553e-07,5.271124225089685034e-07,6.268144664492436569e-07,5.666173568119603488e-07,5.237864114798762571e-07,5.143715395283798841e-07
1.440000000000000036e+01,2.475840081520019886e-06,1.712087408178852854e-06,1.718030079381205333e-06,1.850509052214732719e-06,1.917374303987695594e-06,1.846409523179048939e-06,1.807854423580002035e-06,1.802696556335581235e-06
1.450000000000000000e+01,3.784410860518949704e-06,2.819486239966084717e-06,2.957560150847193814e-06,3.099034820680524049e-06,3.128884146871846461e-06,3.050924258750364881e-06,3.018740619961657323e-06,3.018118171202455180e-06
1.460000000000000142e+01,4.948882163034740156e-06,3.808226813090120899e-06,4.081408418364629309e-06,4.222177624850498301e-06,4.212658759918108675e-06,4.132031278678005570e-06,4.107923181354000697e-06,4.111798302765257151e-06
1.470000000000000107e+01,5.923284239102433180e-06,4.638387165634139109e-06,5.044244483186355321e-06,5.174435239778396589e-06,5.125209965685384450e-06,5.046530491707723609e-06,5.031673627364785517e-06,5.039685914406955014e-06
1.480000000000000071e+01,6.669146446258711336e-06,5.276388259020659000e-06,5.806963885919558255e-06,5.917204491973082625e-06,5.830021192317069723e-06,5.757895522998102145e-06,5.752836455187593234e-06,5.764323622266254166e-06
1.490000000000000036e+01,7.157062574938977129e-06,5.696363530774406492e-06,6.338316247002373505e-06,6.420394956054009672e-06,6.299034880030696115e-06,6.237748625528838353e-06,6.242349597097851532e-06,6.256394635945072835e-06
1.500000000000000000e+01,7.367896692110631474e-06,5.881223562993753706e-06,6.616227517498851629e-06,6.663692857414305060e-06,6.513786568684842848e-06,6.467003105727064938e-06,6.480438341491256971e-06,6.495940106689135352e-06
1.510000000000000142e+01,7.293573419137056035e-06,5.823366944816832369e-06,6.628754385271107274e-06,6.637415706250981984e-06,6.466135659299876437e-06,6.436624105411736796e-06,6.457429346760912292e-06,6.473191096444119719e-06
1.520000000000000107e+01,6.937414179557233052e-06,5.525003291387275972e-06,6.374624294376574074e-06,6.342916798754427710e-06,6.158561933894413087e-06,6.147975956771745132e-06,6.174148432416814991e-06,6.188976887387676040e-06
1.530000000000000071e+01,6.314001298676763518e-06,4.998071579928597963e-06,5.863332971846324515e-06,5.792520036518311599e-06,5.604017684776585462e-06,5.612743287947141724e-06,5.641884948795472532e-06,5.654691176124049257e-06
1.540000000000000036e+01,5.448573735099271342e-06,4.263755490514775648e-06,5.114791779642358094e-06,5.008988184396212517e-06,4.825346351801373945e-06,4.852432415304586133e-06,4.881925508105899869e-06,4.891818558956650964e-06
1.550000000000000000e+01,4.375980309646865241e-06,3.351616153807190912e-06,4.158538372732445421e-06,4.024550208175936561e-06,3.854298509291254060e-06,3.897478127741493825e-06,3.924679445599377203e-06,3.931044242677650402e-06
1.560000000000000142e+01,3.139237139751505090e-06,2.298380421171530852e-06,3.032544708750362084e-06,2.879534209951351009e-06,2.730193653599499726e-06,2.785997685460228634e-06,2.808436372951639282e-06,2.810988788681800798e-06
1.570000000000000107e+01,1.787754243830208534e-06,1.146438369223345966e-06,1.781675119064130008e-06,1.620670379530453342e-06,1.498290564463933272e-06,1.562247874391242686e-06,1.577811579833721112e-06,1.576625794370845046e-06
1.580000000000000071e+01,3.753108212961597800e-07,-5.788370329579128892e-08,4.558627820158700494e-07,2.991422714399005756e-07,2.079394475010265531e-07,2.748517094891544943e-07,2.819470976828108988e-07,2.774529161975181069e-07
1.590000000000000036e+01,-1.042131264582246697e-06,-1.266199696585423862e-06,-8.919153289543846341e-07,-1.031526046406383568e-06,-1.089404620617517860e-06,-1.025131402890289145e-06,-1.027455448519842829e-06,-1.034504913531575365e-06
1.600000000000000000e+01,-2.408681185797623137e-06,-2.430009681760048057e-06,-2.207777632552698766e-06,-2.317655062089585272e-06,-2.342225112118845320e-06,-2.286214543213704875e-06,-2.298189594664157287e-06,-2.306776906407792538e-06
1.610000000000000142e+01,-3.670745268885555745e-06,-3.502634841376361940e-06,-3.439101121625876001e-06,-3.507575517446015478e-06,-3.500963810271207066e-06,-3.458493296380760196e-06,-3.479604949022108151e-06,-3.488528873968332888e-06
1.619999999999999929e+01,-4.779135195420725069e-06,-4.441063842661185923e-06,-4.536620006163893937e-06,-4.553687627945057770e-06,-4.519940747307882312e-06,-4.495581500577050527e-06,-4.524595193636238299e-06,-4.532566086706824038e-06
1.630000000000000071e+01,-5.690976262205660330e-06,-5.207639375816308647e-06,-5.456376752317748657e-06,-5.414334608037918439e-06,-5.359104910833412116e-06,-5.356402227929546456e-06,-5.391439184938839890e-06,-5.397181641782211603e-06
1.640000000000000213e+01,-6.371345016506491099e-06,-5.771522387079675021e-06,-6.161451079261803798e-06,-6.055421718990927626e-06,-5.985554830750805522e-06,-6.006770332064870210e-06,-6.045428366061034176e-06,-6.047783304846676700e-06
1.650000000000000000e+01,-6.794578978529253188e-06,-6.109882111852982245e-06,-6.623403461240850998e-06,-6.451724177514162051e-06,-6.374777883420834623e-06,-6.420711213879493062e-06,-6.460222510565327703e-06,-6.458241180173907026e-06
1.660000000000000142e+01,-6.945215696413375994e-06,-6.208771660728973352e-06,-6.823382233775432404e-06,-6.587840328739491547e-06,-6.511567648727345503e-06,-6.581469895357294764e-06,-6.618885804623997338e-06,-6.611909022125050939e-06
1.669999999999999929e+01,-6.818533253197256450e-06,-6.063661031396883061e-06,-6.752856821626296302e-06,-6.458759923763657262e-06,-6.390589640470345500e-06,-6.482174794868178491e-06,-6.514566142805378046e-06,-6.502283218766391482e-06
1.680000000000000071e+01,-6.420678960131209756e-06,-5.679611574688214759e-06,-6.413953347030043606e-06,-6.070030780493118616e-06,-6.016577043264914604e-06,-6.126131607525620026e-06,-6.150792087961098886e-06,-6.133275297408313786e-06
1.690000000000000213e+01,-5.768386946623793587e-06,-5.071087865043955034e-06,-5.819382573934994696e-06,-5.437520360196401725e-06,-5.404149667188884454e-06,-5.526734328527294071e-06,-5.541374150763722639e-06,-5.519086166042019848e-06
1.700000000000000000e+01,-4.888298515609568184e-06,-4.261414492133519527e-06,-4.991963591570447445e-06,-4.586781811387330432e-06,-4.577261157406864456e-06,-4.706992667552478693e-06,-4.709909847730453514e-06,-4.683683209792677271e-06
1.710000000000000142e+01,-3.815911448518116700e-06,-3.281896477934365119e-06,-3.963759755858109468e-06,-3.552046823632193373e-06,-3.568291535284429106e-06,-3.698687824953139636e-06,-3.688905351462157256e-06,-3.659894773355709674e-06
1.719999999999999929e+01,-2.594195963649681413e-06,-2.170632839117170310e-06,-2.774856152791549402e-06,-2.374880182294536457e-06,-2.416814294602109836e-06,-2.541181700899119988e-06,-2.518540322501983120e-06,-2.488150351788454007e-06
1.730000000000000071e+01,-1.271925792523109777e-06,-9.710632261766827256e-07,-1.471820167596449291e-06,-1.102543100164887768e-06,-1.168079302789337692e-06,-1.279917831692456431e-06,-1.245116440874716179e-06,-1.214908697894090395e-06
1.740000000000000213e+01,9.821721619340806342e-08,2.697025543729747454e-07,-1.058984820945241268e-07,2.138760551093077389e-07,1.287357126594779189e-07,3.533471655547959500e-08,8.075621372310992641e-08,1.091704383768266062e-07
1.750000000000000000e+01,1.461697623772462151e-06,1.502713259118881872e-06,1.268985312830039902e-06,1.521494577695625683e-06,1.422441801977869513e-06,1.352431188199332279e-06,1.406168082668246555e-06,1.431242755534078981e-06
1.760000000000000142e+01,2.764265174058644359e-06,2.679096448854334511e-06,2.598358769818898129e-06,2.767754009758149891e-06,2.661851416348171018e-06,2.618920897680399040e-06,2.678036524352001013e-06,2.698405237588907823e-06
1.769999999999999929e+01,3.954097285603641598e-06,3.751997451846567078e-06,3.829372979907708086e-06,3.902540463021630934e-06,3.797808394739865534e-06,3.784154958261232160e-06,3.845263496088380251e-06,3.859844727886752036e-06
1.780000000000000071e+01,4.983861615355522634e-06,4.678460539378481720e-06,4.912932997210017749e-06,4.880219578916322742e-06,4.785153253632212778e-06,4.801345065960638259e-06,4.860833466228953181e-06,4.868918340804329059e-06
1.790000000000000213e+01,5.812615060614423346e-06,5.421175057307436873e-06,5.805698296786065971e-06,5.661499809919701143e-06,5.584541894795846950e-06,5.629485339969653168e-06,5.683759895153128738e-06,5.685074908737264288e-06
1.800000000000000000e+01,6.407459236086598953e-06,5.950011959778012116e-06,6.471867473989423303e-06,6.215042756170519045e-06,6.164039995835979280e-06,6.235052509150074140e-06,6.280792795673728612e-06,6.275531547375590158e-06
1.810000000000000142e+01,6.744880105269412951e-06,6.243282635660929447e-06,6.884667873206795630e-06,6.518748741850266537e-06,6.500423559339940649e-06,6.593407598988465512e-06,6.627809002048012932e-06,6.616629185517142187e-06
1.819999999999999929e+01,6.811711086546212712e-06,6.288662126520405682e-06,7.027481672125523993e-06,6.560659420638825789e-06,6.580128131476736808e-06,6.689834547039807955e-06,6.710820586564025803e-06,6.694805201747089374e-06
1.830000000000000071e+01,6.605674279659690118e-06,6.083732517168927156e-06,6.894554873466962608e-06,6.339436333539782975e-06,6.399804496251548791e-06,6.520167306921231809e-06,6.526554665590988957e-06,6.507139364807235093e-06
1.840000000000000213e+01,6.135472798741992140e-06,5.636118825806668564e-06,6.491254026110004904e-06,5.864394037720377373e-06,5.966456356913674153e-06,6.090976080327936693e-06,6.082578540490823915e-06,6.061449940017449300e-06
1.850000000000000000e+01,5.420427572080943612e-06,4.963208237521166133e-06,5.833856321996178096e-06,5.155087455736839797e-06,5.297154564758155271e-06,5.419304150364179229e-06,5.396966326370877809e-06,5.375938689336501319e-06
1.860000000000000142e+01,4.489673159725759977e-06,4.091462904670661871e-06,4.948880742143557665e-06,4.240474099082014448e-06,4.418341672009218346e-06,4.531968021748156161e-06,4.497525395330548292e-06,4.478405045513222937e-06
1.869999999999999929e+01,3.380947809147882843e-06,3.055355565009798546e-06,3.871989752927962325e-06,3.157691445057619894e-06,3.364758799667688649e-06,3.464453825346991422e-06,3.420621586841532391e-06,3.405069534348492688e-06
1.880000000000000071e+01,2.139031793552126359e-06,1.895974696075608534e-06,2.646511270590345966e-06,1.950506778966576427e-06,2.178042972117433251e-06,2.259460960774006821e-06,2.209659901303284713e-06,2.199063340632689822e-06
1.890000000000000213e+01,8.139038735061054908e-07,6.593607508945109608e-07,1.321647937327363742e-06,6.675103030734375054e-07,9.050563404278122448e-07,9.651587230263825035e-07,9.132913181969515293e-07,9.086538989566683711e-07
1.900000000000000000e+01,-5.413024300321422899e-07,-6.053536404093673440e-07,-4.954583299188186629e-08,-6.398683503466839895e-07,-4.039814655715234792e-07,-3.667674841889567716e-07,-4.165740860179178995e-07,-4.147148998795424646e-07
1.910000000000000142e+01,-1.872453747789326606e-06,-1.847919311695478406e-06,-1.412329749941876322e-06,-1.919435124647650426e-06,-1.697480509890714195e-06,-1.683197106139289190e-06,-1.726862518591776308e-06,-1.718484891680138738e-06
1.920000000000000284e+01,-3.126591371138687236e-06,-3.018978778301928401e-06,-2.712493213333222464e-06,-3.120312320775697756e-06,-2.924507475091098208e-06,-2.931696843622155768e-06,-2.965454350398188943e-06,-2.951064788606072575e-06
1.930000000000000071e+01,-4.254035743472828202e-06,-4.072024787998840267e-06,-3.898528033716153196e-06,-4.194942601884465994e-06,-4.036773547128058581e-06,-4.062600108725722414e-06,-4.083241362126677210e-06,-4.063849848121026120e-06
1.940000000000000213e+01,-5.210337353817040551e-06,-4.965231662795721590e-06,-4.923670802625679244e-06,-5.100940074456716822e-06,-4.990508407187732587e-06,-5.030963700344837086e-06,-5.036046025627682887e-06,-5.013105296089448437e-06
1.950000000000000000e+01,-5.957999811942449320e-06,-5.663089630125739404e-06,-5.747735963373967749e-06,-5.802721173939207056e-06,-5.748151828952052789e-06,-5.798329023559700701e-06,-5.786333471258231498e-06,-5.761646431692857284e-06
1.960000000000000142e+01,-6.467912698690514439e-06,-6.137782376389178118e-06,-6.338671863878597712e-06,-6.272858666694913765e-06,-6.279802588396443674e-06,-6.334224261994592098e-06,-6.304656279765286087e-06,-6.280257442980996530e-06
1.970000000000000284e+01,-6.720445168251210077e-06,-6.370259618318496742e-06,-6.673785090033357292e-06,-6.493113696201535667e-06,-6.564373956061131388e-06,-6.617354356946991700e-06,-6.570782716083800601e-06,-6.548801020411776364e-06
1.980000000000000071e+01,-6.706165416717202454e-06,-6.350968887167129928e-06,-6.740592367493469794e-06,-6.455112912959193316e-06,-6.590415556312345657e-06,-6.636437018273100286e-06,-6.574470161654910605e-06,-6.556981585165155835e-06
1.990000000000000213e+01,-6.426165371886671807e-06,-6.080223404050788538e-06,-6.537273626608386401e-06,-6.160649979755628003e-06,-6.356572567478568914e-06,-6.390655012122881118e-06,-6.315857146915737630e-06,-6.304736210147043884e-06
2.000000000000000000e+01,-5.891983838504644133e-06,-5.568195507399398281e-06,-6.072713987489986032e-06,-5.621602941471848247e-06,-5.871664937998066769e-06,-5.889707497874763220e-06,-5.805459507957078102e-06,-5.802239062907554867e-06
2.010000000000000142e+01,-5.125134590361346554e-06,-4.834537360234869574e-06,-5.366136173828861544e-06,-4.859471037246820835e-06,-5.154381427688314865e-06,-5.153456170525760882e-06,-5.063768816301883469e-06,-5.069517436812054356e-06
2.020000000000000284e+01,-4.156258432072568176e-06,-3.907642529638044593e-06,-4.446338096680824137e-06,-3.904546518954110645e-06,-4.232595802455829670e-06,-4.211175380783305222e-06,-4.120464362558640126e-06,-4.135690130635527595e-06
2.030000000000000071e+01,-3.023930057868828847e-06,-2.823573482399477363e-06,-3.350563045081966784e-06,-2.794748929002555116e-06,-3.142325336935591906e-06,-3.100429179378472178e-06,-3.013263520465492284e-06,-3.037851968770710620e-06
2.040000000000000213e+01,-1.773161631732356192e-06,-1.624691069526673637e-06,-2.123042071103253825e-06,-1.574161006129282114e-06,-1.926364745899467046e-06,-1.865612174453690209e-06,-1.786449026361380810e-06,-1.819641382558301324e-06
2.050000000000000000e+01,-4.536553674522325608e-07,-3.580325994151367652e-07,-8.132596882870490873e-07,-2.913167128637539349e-07,-6.326414656865342323e-07,-5.562048425583610012e-07,-4.891251451227818237e-07,-5.295407925071105026e-07
2.060000000000000142e+01,8.821331572983481806e-07,9.265050708445743410e-07,5.259952929326239257e-07,1.002697564297938548e-06,6.876496209812232863e-07,7.751930520549787929e-07,8.267327696320769803e-07,7.810285110182446644e-07
2.070000000000000284e+01,2.181050965388564578e-06,2.178112214812344405e-06,1.840722462523314285e-06,2.256258356037044166e-06,1.982063001657041745e-06,2.074975727656136471e-06,2.108359953151284216e-06,2.059744885721248586e-06
2.080000000000000071e+01,3.391346345166246223e-06,3.347070227477377813e-06,3.077866927589378854e-06,3.419259453782408364e-06,3.198992931663369177e-06,3.290706908784524209e-06,3.304331455872278056e-06,3.255478058697414134e-06
2.090000000000000213e+01,4.464729274927803360e-06,4.386735350941917133e-06,4.187456322579663492e-06,4.445123170798703782e-06,4.289753263095330560e-06,4.373267139728964636e-06,4.366650292242368891e-06,4.320348836628351563e-06
2.100000000000000000e+01,5.358311142941718508e-06,5.255422194760939192e-06,5.124630821584652551e-06,5.292685258187490582e-06,5.210559846660633987e-06,5.278880411463404698e-06,5.252705053332418217e-06,5.211670310839577880e-06
2.110000000000000142e+01,6.036343165330415594e-06,5.918108072461292224e-06,5.851480557803045990e-06,5.927872920724608363e-06,5.924329995035670926e-06,5.970930241072647249e-06,5.927011265283166352e-06,5.893686983976520466e-06
2.120000000000000284e+01,6.471678562519622702e-06,6.347883880666871370e-06,6.338610256298449208e-06,6.325102235679724849e-06,6.402219228582306521e-06,6.421482880547557670e-06,6.362659227057698708e-06,6.339035555844030334e-06
2.130000000000000071e+01,6.646893154535482573e-06,6.527085872273796774e-06,6.566360559387418583e-06,6.468332229073170403e-06,6.624825649184651333e-06,6.612447679840705028e-06,6.542403948234243316e-06,6.529862636092675920e-06
2.140000000000000213e+01,6.555012418682504283e-06,6.448055094282478805e-06,6.525629301090685175e-06,6.351727503753346049e-06,6.583006446875261375e-06,6.536321241826237305e-06,6.459349456797158773e-06,6.458549879795327797e-06
2.150000000000000000e+01,6.199809716597726172e-06,6.113487015624308185e-06,6.218253325404599074e-06,5.979898892435886459e-06,6.278268525478081230e-06,6.196481908124495952e-06,6.117199112740112632e-06,6.128015095932526357e-06
2.160000000000000142e+01,5.595659519547213634e-06,5.536352178453496364e-06,5.656931449507518472e-06,5.367711097006844234e-06,5.722715011743928493e-06,5.607023003673106132e-06,5.530064349903995868e-06,5.551577636278559602e-06
2.170000000000000284e+01,4.766949945722576132e-06,4.739388523564147526e-06,4.864690671693705504e-06,4.539666453126645074e-06,4.938550251840090333e-06,4.792135637476935273e-06,4.721845058730522737e-06,4.752396552842874655e-06
2.180000000000000071e+01,3.747079515795115334e-06,3.754186144275251102e-06,3.873919359562161269e-06,3.528893543547351186e-06,3.957166468490647127e-06,3.785073173195874219e-06,3.725214250002717442e-06,3.762509331636798571e-06
2.190000000000000213e+01,2.577082422336451906e-06,2.619904336614853335e-06,2.725011529050580528e-06,2.375787149497265993e-06,2.817854262024410694e-06,2.626748356937547157e-06,2.580256527606739070e-06,2.621516303966120454e-06
2.200000000000000000e+01,1.303943571090426801e-06,1.381677723205632091e-06,1.464684139418359621e-06,1.126360938311088411e-06,1.566195473340359356e-06,1.364029424397172896e-06,1.332823388544568388e-06,1.374970181017287629e-06
2.210000000000000142e+01,-2.132183637981732716e-08,8.878191433414617251e-08,1.440435133392981015e-07,-1.696144300150637108e-07,2.522097398843792249e-07,4.781260613817561733e-08,3.267797704653574442e-08,7.254094293307478125e-08
2.220000000000000284e+01,-1.345740077443591254e-06,-1.207361112517957302e-06,-1.183513204078279202e-06,-1.460607866946017630e-06,-1.071665143778655072e-06,-1.269044959062437528e-06,-1.268492461500847490e-06,-1.233966726771340561e-06
2.230000000000000071e+01,-2.616513154488075976e-06,-2.455252376437622175e-06,-2.464470560709086655e-06,-2.695376094902224295e-06,-2.352674355832196085e-06,-2.533845665148026782e-06,-2.519116322263759145e-06,-2.492663083733526186e-06
2.240000000000000213e+01,-3.783126395415226106e-06,-3.605373508450138154e-06,-3.647349931912291510e-06,-3.824981398420357337e-06,-3.539843394267938592e-06,-3.696140667974745497e-06,-3.669750918755543267e-06,-3.653609939924251648e-06
2.250000000000000000e+01,-4.799344272110595000e-06,-4.612149277063992692e-06,-4.684759861817155979e-06,-4.804700985919230227e-06,-4.585989397787315625e-06,-4.709708234379439418e-06,-4.674994791398212612e-06,-4.670767408274101307e-06
2.260000000000000142e+01,-5.625016885099642927e-06,-5.435738375220156016e-06,-5.535261792685708393e-06,-5.595757111426236108e-06,-5.449570234752898479e-06,-5.534348908556308011e-06,-5.495230795085626063e-06,-5.503779602580860519e-06
2.270000000000000284e+01,-6.227629963398428892e-06,-6.043585315571031735e-06,-6.164981781922596049e-06,-6.166806235219368659e-06,-6.096303540883973859e-06,-6.137434313990830503e-06,-6.098139519836176525e-06,-6.119535668647202442e-06
2.280000000000000071e+01,-6.583543586638485046e-06,-6.411677767159673635e-06,-6.548911162224113625e-06,-6.495136025977399363e-06,-6.500497977679486894e-06,-6.495156681704528090e-06,-6.459931525218398640e-06,-6.493451466443866948e-06
2.290000000000000213e+01,-6.678878328961190824e-06,-6.525466363482834709e-06,-6.671852575620973447e-06,-6.567530355744422010e-06,-6.646050238673373300e-06,-6.593437199539642357e-06,-6.566256632062339449e-06,-6.610427204456481576e-06
2.300000000000000000e+01,-6.510021440683799732e-06,-6.380417248777470185e-06,-6.528981714437609440e-06,-6.380774183953330514e-06,-6.527073332082689028e-06,-6.428462764329623269e-06,-6.412758954063568773e-06,-6.465447107917299263e-06
2.310000000000000142e+01,-6.083739490583828236e-06,-5.982180901753508806e-06,-6.126008940524063640e-06,-5.941782113674798360e-06,-6.148134152922368756e-06,-6.006832593677402521e-06,-6.005257409125164259e-06,-6.063798653435648056e-06
2.320000000000000284e+01,-5.416897243218365965e-06,-5.346373761705436323e-06,-5.478938424563484233e-06,-5.267346318879595479e-06,-5.524091175088119421e-06,-5.345308421236816265e-06,-5.359543116922882433e-06,-5.420900965225072810e-06
2.330000000000000071e+01,-4.535795270640963217e-06,-4.497981720030796993e-06,-4.613435425640521892e-06,-4.383511467573319997e-06,-4.679536175292153821e-06,-4.470174682677519051e-06,-4.500797346956852962e-06,-4.561744607362028248e-06
2.340000000000000213e+01,-3.475150847462304959e-06,-3.470406585118213094e-06,-3.563824793079151121e-06,-3.324596213424846347e-06,-3.647857182195735071e-06,-3.416228176719715570e-06,-3.462646454205353663e-06,-3.519958145722923426e-06
2.350000000000000000e+01,-2.276758058167294152e-06,-2.304188178800514741e-06,-2.371755730659619310e-06,-2.131892759910103408e-06,-2.469953206227226694e-06,-2.225430014698992487e-06,-2.285883337421745765e-06,-2.336530328286845482e-06
2.360000000000000142e+01,-9.878737411428417658e-07,-1.045445745459505638e-06,-1.084579280746789109e-06,-8.520877673307003519e-07,-1.192644512787444100e-06,-9.452659420067233143e-07,-1.016898042063840713e-06,-1.058230237896418124e-06
2.370000000000000284e+01,3.406142042722271057e-07,2.559072778407500692e-07,2.465042969190811561e-07,4.645408333281419999e-07,1.331651413999379585e-07,3.731261743605829295e-07,2.941272889411816749e-07,2.642191637286517292e-07
2.380000000000000071e+01,1.656170752498131726e-06,1.548111640173321923e-06,1.568461371281859584e-06,1.766086212426354329e-06,1.454506338843808422e-06,1.676991422797091680e-06,1.595192484313279202e-06,1.578146691300075233e-06
2.390000000000000213e+01,2.906677092656684280e-06,2.779602222904853370e-06,2.828528915005401601e-06,3.001060527280108303e-06,2.718464184425783969e-06,2.914075787494030401e-06,2.834546280416905262e-06,2.831040230688586234e-06
2.400000000000000000e+01,4.042495048789396250e-06,3.901061785965831419e-06,3.976325398030722269e-06,4.120448181738067817e-06,3.874315963922625450e-06,4.034740716030160712e-06,3.962763155049287001e-06,3.972670637189534837e-06
2.410000000000000142e+01,5.018451301658233277e-06,4.867407095529574512e-06,4.965884041682744332e-06,5.079680876540759726e-06,4.875597588396840543e-06,4.993985232737419011e-06,4.934743725162893391e-06,4.957143207015568542e-06
2.420000000000000284e+01,5.795660309435013424e-06,5.639625518458202258e-06,5.757523935182029540e-06,5.840451082345099465e-06,5.682010324581376892e-06,5.753287980456156525e-06,5.711553059936647081e-06,5.744787851744148632e-06
2.430000000000000071e+01,6.343108594750179741e-06,6.186383337714040920e-06,6.319478475708129039e-06,6.372284873060185539e-06,6.261083930647615148e-06,6.282187674483408202e-06,6.262016338215437017e-06,6.303803850665756769e-06
2.440000000000000213e+01,6.638930704461198928e-06,6.485334182654289847e-06,6.629208711819711830e-06,6.653803608494546218e-06,6.589521484259841522e-06,6.559531155123088375e-06,6.564000770092892623e-06,6.611584479898624522e-06
2.450000000000000000e+01,6.671318643555745886e-06,6.524067097807284554e-06,6.674341386334048387e-06,6.673616558997008674e-06,6.654164646874294320e-06,6.574333079462091334e-06,6.605326252129284370e-06,6.655660620330516863e-06
2.460000000000000142e+01,6.439021598358962706e-06,6.300648575624512304e-06,6.453187368152257797e-06,6.430802671639201940e-06,6.452535216083798986e-06,6.326209460422171915e-06,6.384264117115234782e-06,6.434219929934981153e-06
2.470000000000000284e+01,5.951410629090325699e-06,5.823730694451412226e-06,5.974814965531427546e-06,5.934958411848989535e-06,5.992928592421509215e-06,5.825367580175599969e-06,5.909602543555103615e-06,5.956178272287226960e-06
2.480000000000000071e+01,5.228102764459618967e-06,5.112217366126659002e-06,5.258673250629897211e-06,5.205808838906755831e-06,5.294055983665058029e-06,5.092155912392315464e-06,5.200277468558889282e-06,5.240801511652293243e-06
2.490000000000000213e+01,4.298159395718648135e-06,4.194501411855511286e-06,4.333781720683438365e-06,4.272399509550051100e-06,4.384253415937178211e-06,4.156198172053371387e-06,4.284587881417389887e-06,4.316897080455794899e-06
2.500000000000000000e+01,3.198893763059484918e-06,3.107305440883112446e-06,3.237523013260856786e-06,3.171906145765790441e-06,3.300295548333553874e-06,3.055154163655871002e-06,3.199032906436860557e-06,3.221614503085001857e-06
2.510000000000000142e+01,1.974340392216222817e-06,1.894178003655766496e-06,2.014093676505623876e-06,1.948116062452931452e-06,2.085869689208430522e-06,1.833165653775115089e-06,1.986824047672808291e-06,1.998911110037693284e-06
2.520000000000000284e+01,6.734544550496268656e-07,6.037120704877052546e-07,7.126830476461565311e-07,6.496491550128657977e-07,7.897793360828186948e-07,5.390573251246033593e-07,6.961385877746195661e-07,6.977525991574973219e-07
2.530000000000000071e+01,-6.518796685506256239e-07,-7.124353540305383703e-07,-6.145387135420010694e-07,-6.720038586427445892e-07,-5.360435820500608628e-07,-7.756293704114236576e-07,-6.218110256833719873e-07,-6.298726251408037768e-07
2.540000000000000213e+01,-1.948944402030416967e-06,-2.001636301873777057e-06,-1.914535923769333792e-06,-1.964542576129990614e-06,-1.838633027537173170e-06,-2.058687929726299437e-06,-1.914812004566446291e-06,-1.931041403890887409e-06
2.550000000000000000e+01,-3.166300913681752149e-06,-3.212408637917607557e-06,-3.135536639109481882e-06,-3.176932577189650608e-06,-3.066103627547001054e-06,-3.259302570737809823e-06,-3.131709154030604125e-06,-3.154001185584620615e-06
2.560000000000000142e+01,-4.255830284710659939e-06,-4.296469259118529394e-06,-4.229088991253293628e-06,-4.261413124331814295e-06,-4.169702171971656490e-06,-4.330029740207130828e-06,-4.224406762856625086e-06,-4.250210522846464833e-06
2.570000000000000284e+01,-5.174623019063573359e-06,-5.210641950331718064e-06,-5.151963950691951233e-06,-5.175360042547483275e-06,-5.105717666167852720e-06,-5.228632787804277093e-06,-5.149739953191900810e-06,-5.176237950640927288e-06
2.580000000000000071e+01,-5.886645009792190741e-06,-5.918546953823100587e-06,-5.867833112974119025e-06,-5.882935145903878116e-06,-5.837179805706638192e-06,-5.919704894705168918e-06,-5.871147783165220346e-06,-5.895450242654476369e-06
2.590000000000000213e+01,-6.364119436663706608e-06,-6.392010509864709533e-06,-6.348661497929120046e-06,-6.356463669199285960e-06,-6.335285580874594480e-06,-6.376024355422837964e-06,-6.360088808013419914e-06,-6.379430401298735731e-06
2.600000000000000000e+01,-6.588576956442770971e-06,-6.612145375242683976e-06,-6.575768070365972662e-06,-6.577492458970102263e-06,-6.580504772493722676e-06,-6.579596249639552141e-06,-6.597149422721271250e-06,-6.609076203062391741e-06
2.610000000000000142e+01,-6.551540201224503868e-06,-6.570066862540691055e-06,-6.540520023454177156e-06,-6.537493650288217495e-06,-6.563326913247569117e-06,-6.522345134110651976e-06,-6.572805845192486451e-06,-6.575341355480324168e-06
2.620000000000000284e+01,-6.254822407555926667e-06,-6.267222657299620359e-06,-6.244640276334423312e-06,-6.238190834756407455e-06,-6.284624565117136186e-06,-6.206434502525892682e-06,-6.287811890909322798e-06,-6.279593136232497486e-06
2.630000000000000071e+01,-5.710433529440561706e-06,-5.715328139518915940e-06,-5.700120786239493142e-06,-5.691497101403819592e-06,-5.755620338956934923e-06,-5.644200372328933568e-06,-5.753196653107695013e-06,-5.733572699895272962e-06
2.640000000000000213e+01,-4.940100186007212457e-06,-4.935911929029868084e-06,-4.928746997409638730e-06,-4.919066721106868378e-06,-4.997457888511469548e-06,-4.857698478077931981e-06,-4.989868802471320031e-06,-4.958957036574340727e-06
2.650000000000000000e+01,-3.974418154126246883e-06,-3.959488800636679073e-06,-3.961251010473065826e-06,-3.951474630281559541e-06,-4.040390111356706448e-06,-3.877877172528410021e-06,-4.027837391437638637e-06,-3.986534815994535741e-06
2.660000000000000142e+01,-2.851667814190994577e-06,-2.824388975558589365e-06,-2.836122877269975362e-06,-2.827050224973870485e-06,-2.922610904898537143e-06,-2.743401167792924866e-06,-2.905072651798734640e-06,-2.855021938030777306e-06
2.670000000000000284e+01,-1.616333985307583099e-06,-1.575284090643558343e-06,-1.598120798737556747e-06,-1.590404202000961220e-06,-1.688769875635154349e-06,-1.499164450760592793e-06,-1.666044038062253207e-06,-1.609556291415348284e-06
2.680000000000000071e+01,-3.173818761137425781e-07,-2.614608136802809568e-07,-2.965318266490157839e-07,-2.906990408807486048e-07,-3.882220570294858675e-07,-1.945436681888290664e-07,-3.599862602732262218e-07,-2.999245774237824236e-07
2.690000000000000213e+01,9.936497518681086660e-07,1.065097081504040588e-06,1.016755311430972419e-06,1.020275194094089066e-06,9.269235460851454889e-07,1.118544594586046159e-06,9.610433309020782744e-07,1.021413508731083830e-06
2.700000000000000000e+01,2.264668985646478561e-06,2.351748692841493238e-06,2.289294847981904191e-06,2.290148303649153227e-06,2.203882548887370341e-06,2.387708669837618203e-06,2.244241640039779107e-06,2.301427676154599311e-06
2.710000000000000142e+01,3.445089084314068018e-06,3.547281528543111406e-06,3.470168646074744956e-06,3.468061505071395878e-06,3.391318951481703259e-06,3.562186690300728209e-06,3.438188071969161541e-06,3.488661682982119316e-06
2.720000000000000284e+01,4.487844931011508720e-06,4.603961390708954937e-06,4.512028912079246723e-06,4.506718979960244731e-06,4.441427260887254036e-06,4.594904499458096758e-06,4.494935895466012354e-06,4.535330962229799923e-06
2.730000000000000071e+01,5.351286520266507196e-06,5.479463581217758339e-06,5.373015490459098764e-06,5.364313816827448456e-06,5.311885056549781048e-06,5.444398655254922836e-06,5.371977176843456547e-06,5.399283092413775798e-06
2.740000000000000213e+01,6.000870468619856624e-06,6.138604097663535875e-06,6.018466477478168208e-06,6.006245255332776090e-06,5.967591249503301221e-06,6.076520110906424854e-06,6.033994903162365198e-06,6.045734672582847580e-06
2.750000000000000000e+01,6.410576356988273439e-06,6.554795081881170660e-06,6.422347110277004667e-06,6.406550943763300587e-06,6.382112920977345283e-06,6.465842289693490841e-06,6.454323758453561766e-06,6.448706596426379001e-06
2.760000000000000142e+01,6.563984397189859266e-06,6.711158436700781493e-06,6.568332206954852204e-06,6.548988990426329870e-06,6.538775594880363862e-06,6.596709805350986500e-06,6.616053348201811346e-06,6.592092679391647891e-06
2.770000000000000284e+01,6.454964275259822415e-06,6.601245065102068210e-06,6.450491587553508488e-06,6.427719528898090395e-06,6.431347581978275052e-06,6.463880398654975323e-06,6.512723902160622025e-06,6.470313443224240402e-06
2.780000000000000071e+01,6.087941544496988655e-06,6.229324085726961613e-06,6.073545276250036373e-06,6.047553574001218735e-06,6.064287755971897731e-06,6.072731788417384813e-06,6.148583667237028649e-06,6.088526591271903321e-06
2.790000000000000213e+01,5.477726799874016450e-06,5.610225783339584105e-06,5.452674932848733391e-06,5.423757067260503995e-06,5.452546632533916693e-06,5.439025827752574926e-06,5.538398096402441517e-06,5.462387021301640111e-06
2.800000000000000000e+01,4.648912981811137435e-06,4.768742832034211787e-06,4.612898704903223290e-06,4.581418936930314878e-06,4.620931600959887753e-06,4.588243230990718402e-06,4.706822153574541368e-06,4.617370671061715726e-06
2.810000000000000142e+01,3.634866301990835602e-06,3.738615187390270655e-06,3.588037216950556996e-06,3.554412388764860431e-06,3.603067254012715104e-06,3.554521828361134617e-06,3.687367194929458414e-06,3.587696645809823615e-06
2.820000000000000284e+01,2.476355185451750707e-06,2.561143636253815359e-06,2.419317401511356103e-06,2.383997208227350839e-06,2.439999738548803698e-06,2.379248604023054270e-06,2.521011707584674966e-06,2.414899672439907441e-06
2.830000000000000071e+01,1.219878098077109563e-06,1.283494070941637588e-06,1.153677142956555102e-06,1.117126486510633399e-06,1.178508898469488031e-06,1.109369752894107108e-06,1.254519717538982171e-06,1.146119006797952089e-06
2.840000000000000213e+01,-8.423580520611206879e-08,-4.323191954425098515e-08,-1.581536923644932813e-07,-1.954669423681609786e-07,-1.307969854091872719e-07,-2.045069190381720858e-07,-6.145869445306484380e-08,-1.678200858834522080e-07
2.850000000000000000e+01,-1.383870308971357765e-06,-1.366075299574776025e-06,-1.463711939445055954e-06,-1.501321429786539596e-06,-1.435522170592506974e-06,-1.510136929228078628e-06,-1.374423837532945392e-06,-1.474450418786910078e-06
2.860000000000000142e+01,-2.627222616027879987e-06,-2.632357216605929473e-06,-2.710911820080763590e-06,-2.748348594858174287e-06,-2.683575701378781986e-06,-2.755709012355889165e-06,-2.632116401585227194e-06,-2.721748999512385581e-06
2.870000000000000284e+01,-3.764873158867976244e-06,-3.791786533438590290e-06,-3.850120500081821717e-06,-3.886901191185732074e-06,-3.825231554982488902e-06,-3.891879079551130438e-06,-3.784578711876762647e-06,-3.860183536097405721e-06
2.880000000000000071e+01,-4.751741228964379005e-06,-4.798451999646347055e-06,-4.836115918421812765e-06,-4.871725865746023842e-06,-4.815077660966227135e-06,-4.873691782272815409e-06,-4.786109132792759624e-06,-4.844642534904131104e-06
2.890000000000000213e+01,-5.548850412068206950e-06,-5.612621597733680190e-06,-5.629852095886955787e-06,-5.663727359356274249e-06,-5.613781764654546258e-06,-5.662319963364859099e-06,-5.597038078439253717e-06,-5.636179287629716761e-06
2.900000000000000000e+01,-6.124838057952608494e-06,-6.202282166842265632e-06,-6.199967414133311649e-06,-6.231480361509889043e-06,-6.189611072793255175e-06,-6.226560720801188609e-06,-6.185262456201434667e-06,-6.203508760072029560e-06
2.910000000000000142e+01,-6.457155164993344520e-06,-6.544364867355767501e-06,-6.523983293330037903e-06,-6.552436395954042148e-06,-6.519652958308919111e-06,-6.544036445205181352e-06,-6.527485035781599443e-06,-6.524206222185968684e-06
2.920000000000000284e+01,-6.532916335802441132e-06,-6.625615576946741747e-06,-6.589153549660387021e-06,-6.613785164213958900e-06,-6.590695227737253248e-06,-6.602059657898062817e-06,-6.610115837371588476e-06,-6.585567049285923069e-06
2.930000000000000071e+01,-6.349373179309614201e-06,-6.443083206589261813e-06,-6.392937886609550979e-06,-6.412942248124053890e-06,-6.399736233189678991e-06,-6.398131557033837069e-06,-6.429803949048462641e-06,-6.385098278757772583e-06
2.940000000000000213e+01,-5.913998189652214243e-06,-6.004212681320897360e-06,-5.943086061874214288e-06,-5.957647680923661149e-06,-5.954107250974449705e-06,-5.940055786538001037e-06,-5.993580106222751169e-06,-5.930624154312780227e-06
2.950000000000000000e+01,-5.244179386271197174e-06,-5.326542633396491588e-06,-5.257332049077301228e-06,-5.265672492926753989e-06,-5.271201966181027210e-06,-5.245661062705520017e-06,-5.318602854909038058e-06,-5.240000020209634179e-06
2.960000000000000142e+01,-4.366538682062937049e-06,-4.437020562242377508e-06,-4.362709900909700345e-06,-4.364142878937604664e-06,-4.377820568793322487e-06,-4.342138926305416646e-06,-4.431514135552760969e-06,-4.340441544112283445e-06
2.970000000000000284e+01,-3.315898994896149254e-06,-3.370960302506720296e-06,-3.294515018542609752e-06,-3.288504105025680246e-06,-3.309148836450059861e-06,-3.265015976153251565e-06,-3.367423569503036340e-06,-3.267489281158497683e-06
2.980000000000000071e+01,-2.133936514311929322e-06,-2.170678128979308674e-06,-2.094946147571108419e-06,-2.081158612318723122e-06,-2.107405527543293466e-06,-2.056793311430715754e-06,-2.168554397483091201e-06,-2.063641868846333161e-06
2.990000000000000213e+01,-8.675652352491125541e-07,-8.838546949191394830e-07,-8.114745826681701857e-07,-7.898248143983765956e-07,-8.202041739541199306e-07,-7.652992236317768260e-07,-8.825975452292356138e-07,-7.767043210815671728e-07
3.000000000000000000e+01,4.328892629079650334e-07,4.383198759089212970e-07,5.050024250857765296e-07,5.343255025103132994e-07,5.013124836777960169e-07,5.581860845482733424e-07,4.391668513153978992e-07,5.420895401453407203e-07
3.010000000000000142e+01,1.715661046716721039e-06,1.743151314417823450e-06,1.802157566191397997e-06,1.838682973362426587e-06,1.804496224305784935e-06,1.860963505795343309e-06,1.743909621446104730e-06,1.840110189915700190e-06
3.020000000000000284e+01,2.929587066630157111e-06,2.978522865113020224e-06,3.028304218138933024e-06,3.071292901904443262e-06,3.037297022973062255e-06,3.091026121490592082e-06,2.979374230063780438e-06,3.065441504246368964e-06
3.030000000000000071e+01,4.026144174412715770e-06,4.094973554510938918e-06,4.134461780824771893e-06,4.182941160543740544e-06,4.150362143670593973e-06,4.199162277243595476e-06,4.095993329816804973e-06,4.168980015081813484e-06
3.040000000000000213e+01,4.961399082778483738e-06,5.047690356418943480e-06,5.076332385667292613e-06,5.129148074475842201e-06,5.099043255921142936e-06,5.140961782751363174e-06,5.048910892632707537e-06,5.106435834081879399e-06
3.050000000000000000e+01,5.697790991299189756e-06,5.798331817269408717e-06,5.816106263364928530e-06,5.871985561123338471e-06,5.845225374973006538e-06,5.878637941408859646e-06,5.799822224136774729e-06,5.840148401131672884e-06
3.060000000000000142e+01,6.205670775347171819e-06,6.316604732090058683e-06,6.324017472580933941e-06,6.381637938659978637e-06,6.358897027686216674e-06,6.382584312722427988e-06,6.318550372530484793e-06,6.340636442767055847e-06
3.070000000000000284e+01,6.464528647970313457e-06,6.581523512239062512e-06,6.579580235199777860e-06,6.637636268055913114e-06,6.619391084247694401e-06,6.632595900404880673e-06,6.584288202590715677e-06,6.587812309361007479e-06
3.080000000000000071e+01,6.463854004712388246e-06,6.582293920837090084e-06,6.572448670416619620e-06,6.629709600664002167e-06,6.616239820927960480e-06,6.618699384647319661e-06,6.586450270046340094e-06,6.571805755278825600e-06
3.090000000000000213e+01,6.203586376679615100e-06,6.318778494246446442e-06,6.302858803486355299e-06,6.358213452906102958e-06,6.349605273181513354e-06,6.341555247479924162e-06,6.325096779682959358e-06,6.293360405931758272e-06
3.100000000000000000e+01,5.694134348518953281e-06,5.801519489867512647e-06,5.781630531498382908e-06,5.834115281030949340e-06,5.830265763423492231e-06,5.812415014155858373e-06,5.810912200435169872e-06,5.763786469770160181e-06
3.110000000000000142e+01,4.955958973415497404e-06,5.051315573836867578e-06,5.029727667985040007e-06,5.078537491584600438e-06,5.079160384308112342e-06,5.052637997868258957e-06,5.064742204310967999e-06,5.004474347494736186e-06
3.120000000000000284e+01,4.018738458927417767e-06,4.098369442526172968e-06,4.077394985604887445e-06,4.121879272719897180e-06,4.126513832664047143e-06,4.092792479482021406e-06,4.116713097621071960e-06,4.045994252716011985e-06
3.130000000000000071e+01,2.920150444105096277e-06,2.981043821306816888e-06,2.962910996939793762e-06,3.002557949036144258e-06,3.010583018672741140e-06,2.971384869321358480e-06,3.004976526471692111e-06,2.926825477533867570e-06
3.140000000000000213e+01,1.704325806817230671e-06,1.744281497018107530e-06,1.731012800681996922e-06,1.765427452143919496e-06,1.776083192003841127e-06,1.733276014284634847e-06,1.774137897675442943e-06,1.691774439496751548e-06
3.150000000000000000e+01,4.200425537809193699e-07,4.377600819754912109e-07,4.310636115972821258e-07,4.599449214687245657e-07,4.723640908699255903e-07,4.278556907932884457e-07,4.734389302402108868e-07,3.901523999289002731e-07
3.160000000000000142e+01,-8.812608667113641658e-07,-8.861367797596830798e-07,-8.849561709961539790e-07,-8.618342168947856763e-07,-8.485846610256642109e-07,-8.929458929357592112e-07,-8.452273158182643797e-07,-9.262085973182898613e-07
3.170000000000000284e+01,-2.147567025032048882e-06,-2.174443578861762205e-06,-2.164547726002385986e-06,-2.147347356817874697e-06,-2.134215151952667533e-06,-2.176727066954819989e-06,-2.129386693777712836e-06,-2.205019432474641938e-06
3.180000000000000071e+01,-3.328367939287035782e-06,-3.375742476899312727e-06,-3.356794485778746839e-06,-3.345615926450551392e-06,-3.333505472463693664e-06,-3.372681699129187471e-06,-3.328057102777726151e-06,-3.395595276442509025e-06
3.190000000000000213e+01,-4.376674930806068176e-06,-4.442210809946223193e-06,-4.414379694200887272e-06,-4.409253745799035507e-06,-4.398965399818322020e-06,-4.433585096941250470e-06,-4.393745141079152816e-06,-4.450835973196509698e-06
3.200000000000000000e+01,-5.250870399403639865e-06,-5.331505625649768376e-06,-5.295442297839625390e-06,-5.296315917058258549e-06,-5.288488114429945597e-06,-5.317625604225884040e-06,-5.284292569684989616e-06,-5.329052681093959798e-06
3.210000000000000142e+01,-5.916331120833784318e-06,-6.008413892200081818e-06,-5.965201934299280140e-06,-5.971920502834127120e-06,-5.966980785823694511e-06,-5.990016567217204546e-06,-5.964506501462962795e-06,-5.995575810630038305e-06
3.220000000000000284e+01,-6.346764047870934178e-06,-6.446208831722977095e-06,-6.397295105042832830e-06,-6.409585886754665118e-06,-6.407716684864173118e-06,-6.424332629997864252e-06,-6.407516308454264120e-06,-6.424088452625098533e-06
3.230000000000000426e+01,-6.525208434138285440e-06,-6.627666023772960102e-06,-6.574777168366630065e-06,-6.592238452840515350e-06,-6.593362378612410701e-06,-6.603524575168884247e-06,-6.595810355142228687e-06,-6.597639594860260637e-06
3.239999999999999858e+01,-6.444671664745937889e-06,-6.545706741772905346e-06,-6.490757899671462106e-06,-6.512857540996730421e-06,-6.516645142978783056e-06,-6.520577876645283766e-06,-6.521916558213658455e-06,-6.509302223484114691e-06
3.250000000000000000e+01,-6.108379889471771129e-06,-6.203649837999147820e-06,-6.148651549853223486e-06,-6.174737171307786987e-06,-6.180637743088968072e-06,-6.178791631117341865e-06,-6.188702302525883603e-06,-6.162452773794679928e-06
3.260000000000000142e+01,-5.529638001308678774e-06,-5.615066989428374455e-06,-5.562035289993771947e-06,-5.591356583109496903e-06,-5.598650058266652074e-06,-5.591666539891959609e-06,-5.609281352764172723e-06,-5.570660300990848413e-06
3.270000000000000284e+01,-4.731306450303507383e-06,-4.803249053442204541e-06,-4.754122521169468207e-06,-4.785864127609951169e-06,-4.793729631982768247e-06,-4.782403115952127415e-06,-4.806528069986604201e-06,-4.757186187892559204e-06
3.280000000000000426e+01,-3.744914725753445417e-06,-3.800303600365317891e-06,-3.756869727616907184e-06,-3.790191470606774082e-06,-3.797786079118292690e-06,-3.783024256520661766e-06,-3.812212410234105953e-06,-3.754108157394409062e-06
3.289999999999999858e+01,-2.609443046530657284e-06,-2.645915399807075019e-06,-2.609747367501857873e-06,-2.643827375317653328e-06,-2.650367300016664984e-06,-2.633149622358055275e-06,-2.665782702068741905e-06,-2.601095684270915420e-06
3.300000000000000000e+01,-1.369814844429106948e-06,-1.385812748860848487e-06,-1.358216698527092703e-06,-1.392292432358943621e-06,-1.397128433361372046e-06,-1.378462630124976940e-06,-1.412836783329374235e-06,-1.343877328710552099e-06
3.310000000000000142e+01,-7.515290906257021675e-08,-6.999296736642790506e-08,-5.196528274353795496e-08,-8.536773188350110786e-08,-8.804706119747152115e-08,-6.892384862844380677e-08,-1.033352672041853992e-07,-3.245359071757381031e-08
3.320000000000000284e+01,1.223138620901065288e-06,1.249230060576533852e-06,1.257036083210372190e-06,1.224858782511439870e-06,1.224550173845040391e-06,1.243203423317851275e-06,1.210377114119198794e-06,1.280879009218915954e-06
3.330000000000000426e+01,2.473396244581649306e-06,2.519285122168368751e-06,2.516583570394415048e-06,2.486055255254693286e-06,2.488074359818792658e-06,2.505439388247876487e-06,2.475665730958254152e-06,2.543616550373939411e-06
3.339999999999999858e+01,3.625746702692889123e-06,3.689431987793923007e-06,3.676319409645634195e-06,3.647737994577626708e-06,3.651791723138786416e-06,3.667202132670577264e-06,3.641731674317028045e-06,3.705165168246815632e-06
3.350000000000000000e+01,4.634104024819896139e-06,4.712796966177545954e-06,4.689757396328375627e-06,4.663308254035380962e-06,4.668884443087550906e-06,4.681862242283951758e-06,4.661680192766248787e-06,4.718899087624572886e-06
3.360000000000000142e+01,5.458032989236194510e-06,5.548272765318329469e-06,5.516171313960094302e-06,5.491948557714843027e-06,5.498367127168557467e-06,5.508649534316512053e-06,5.494443048703612220e-06,5.544070669952216868e-06
3.370000000000000284e+01,6.064400560695792919e-06,6.162202193751853407e-06,6.122265523322845127e-06,6.100296703226426587e-06,6.106775019956711681e-06,6.114328090167653329e-06,6.106470099548344521e-06,6.147488149005342351e-06
3.380000000000000426e+01,6.428743251629676081e-06,6.529771657673433261e-06,6.483553782979378788e-06,6.463823140984148452e-06,6.469548362711408096e-06,6.474564667652282779e-06,6.473114264826662634e-06,6.504885630725931733e-06
3.389999999999999858e+01,6.536288588293581725e-06,6.636050870242882205e-06,6.585383286961121740e-06,6.567849166527750526e-06,6.572049992409345620e-06,6.574928783642519647e-06,6.579647265303467663e-06,6.601923218191307896e-06
3.400000000000000000e+01,6.382582717956442053e-06,6.476629451787618841e-06,6.423555607260045264e-06,6.408158820525589050e-06,6.410169681975164124e-06,6.411479605700209916e-06,6.421860453603711605e-06,6.434772119090492737e-06
3.410000000000000142e+01,5.973693105260080571e-06,6.057818573892981284e-06,6.004514035734542787e-06,5.991175771852264020e-06,5.990487941753830370e-06,5.990914255682433520e-06,6.006224665761061843e-06,6.010259260946781978e-06
3.420000000000000284e+01,5.325974362924146277e-06,5.396405566918116570e-06,5.345086749514171842e-06,5.333696676185217811e-06,5.329992819935736037e-06,5.330272944442659977e-06,5.349604033200172637e-06,5.345566988168570788e-06
3.430000000000000426e+01,4.465405447240389236e-06,4.518970301264912948e-06,4.471796063054700454e-06,4.462193291643323789e-06,4.455364298355801722e-06,4.456217136378226584e-06,4.478539696983752094e-06,4.467504422539514408e-06
3.439999999999999858e+01,3.426526471006496877e-06,3.460792848311577963e-06,3.419764450257600785e-06,3.411715664619618948e-06,3.401860823482039109e-06,3.403916352534563927e-06,3.428138990096973870e-06,3.411386658574988573e-06
3.450000000000000000e+01,2.251021990196111489e-06,2.264401093576839941e-06,2.231266716890001334e-06,2.224446724208295478e-06,2.211860108319863016e-06,2.215596088456228685e-06,2.240622711702222603e-06,2.219574939066326635e-06
3.460000000000000142e+01,9.860136422068510598e-07,9.778233942547842616e-07,9.539935140190358709e-07,9.479735837147895694e-07,9.331206216323106872e-07,9.388127825693537432e-07,9.635967147536561583e-07,9.397444231951102012e-07
3.470000000000000284e+01,-3.178624835842303042e-07,-3.473759345451465919e-07,-3.608965871426672578e-07,-3.666480148656336979e-07,-3.831594901082535642e-07,-3.754686935808493331e-07,-3.518763487253551148e-07,-3.770443888218011352e-07
3.480000000000000426e+01,-1.608510024897480406e-06,-1.658192207681929986e-06,-1.660851550261410736e-06,-1.666952785112085778e-06,-1.684403196006156733e-06,-1.674914089144774465e-06,-1.653323780159698941e-06,-1.678389210918451724e-06
3.489999999999999858e+01,-2.834470472612427017e-06,-2.902317278841159975e-06,-2.894038791112496511e-06,-2.901162584112437770e-06,-2.918750265867853244e-06,-2.907892861808702989e-06,-2.888945153989297410e-06,-2.912621767464651512e-06
3.500000000000000000e+01,-3.946978151064817197e-06,-4.030228912127453711e-06,-4.011409679621769087e-06,-4.020236216512040883e-06,-4.037104818305214948e-06,-4.025504668658808072e-06,-4.009649156283545679e-06,-4.030835175639069234e-06
3.510000000000000142e+01,-4.901889487651800437e-06,-4.997148771640480547e-06,-4.968633814578238272e-06,-4.979792815190675626e-06,-4.995056686663001955e-06,-4.983483382209330514e-06,-4.970968638051687094e-06,-4.988787180970621904e-06
3.520000000000000284e+01,-5.661411925539372447e-06,-5.764793618162622479e-06,-5.727829496315894886e-06,-5.741837039413555388e-06,-5.754606055341504600e-06,-5.743909744254649397e-06,-5.734784544936255557e-06,-5.748610612810178822e-06
3.530000000000000426e+01,-6.195568374778304133e-06,-6.302855324241685153e-06,-6.259027424349028479e-06,-6.276224201795521651e-06,-6.285630158697763648e-06,-6.276672415123085713e-06,-6.270797988594534189e-06,-6.280271117209412779e-06
3.539999999999999858e+01,-6.483345435404075374e-06,-6.590158048352945386e-06,-6.541316800307006574e-06,-6.561814700684065471e-06,-6.567041423044539528e-06,-6.560626987256457099e-06,-6.557699491038793127e-06,-6.562722023539802052e-06
3.550000000000000000e+01,-6.513486985798566664e-06,-6.615454538366760673e-06,-6.563635997797190313e-06,-6.587279199637974259e-06,-6.587597808721534776e-06,-6.584413168697622609e-06,-6.583995040804202503e-06,-6.584716791158129467e-06
3.560000000000000142e+01,-6.284908462522720285e-06,-6.377837405063813137e-06,-6.325183203897966067e-06,-6.351528434783704213e-06,-6.346337975832172518e-06,-6.346901599285637019e-06,-6.348459863997346631e-06,-6.345250681355496525e-06
3.570000000000000284e+01,-5.806720773965379223e-06,-5.886754844836028511e-06,-5.835435561762913892e-06,-5.863754073687221791e-06,-5.852626090097068356e-06,-5.857253550511920537e-06,-5.860202659829782945e-06,-5.853615041739868019e-06
3.580000000000000426e+01,-5.097865984543537010e-06,-5.161633424677347648e-06,-5.113778146048630902e-06,-5.143079573555198181e-06,-5.125803548999829928e-06,-5.134589054267557628e-06,-5.138335461007947913e-06,-5.129059860414786343e-06
3.589999999999999858e+01,-4.186379526316397204e-06,-4.231123064607489326e-06,-4.188756517947700431e-06,-4.217832456493431081e-06,-4.194457626255365668e-06,-4.207271783018828870e-06,-4.211257228853293455e-06,-4.200073028398643160e-06
3.600000000000000000e+01,-3.108305681009948529e-06,-3.131991257454558308e-06,-3.096978632655122965e-06,-3.124461813996948223e-06,-3.095329955737913252e-06,-3.111832180907603274e-06,-3.115572683370926299e-06,-3.103297951528860565e-06
3.610000000000000142e+01,-1.906304414434067951e-06,-1.907704877845972646e-06,-1.881703504513776437e-06,-1.906137103213634276e-06,-1.871900758176892055e-06,-1.891563717604238803e-06,-1.894681478653570394e-06,-1.882124562091469500e-06
3.620000000000000284e+01,-6.279982731061117818e-07,-6.067486190974857863e-07,-5.911651801415729324e-07,-6.110762119371226930e-07,-5.726974625919201145e-07,-5.948403433153615083e-07,-5.970862755888539652e-07,-5.850020237951891744e-07
3.630000000000000426e+01,6.758821874952580799e-07,7.192609846329300893e-07,7.233089985292373569e-07,7.093380008094118949e-07,7.506115823896486461e-07,7.267842779545841125e-07,7.255190251909127142e-07,7.364660499498132396e-07
3.639999999999999858e+01,1.953487372780005060e-06,2.017598152076471862e-06,2.009317539408694842e-06,2.002583446125694167e-06,2.045266907335641093e-06,2.020624078030719417e-06,2.020308359829137146e-06,2.029571932432583381e-06
3.650000000000000000e+01,3.153897935759264470e-06,3.236511956328236295e-06,3.215465380707049903e-06,3.217089394103034294e-06,3.259531218796629659e-06,3.234973858262657487e-06,3.235448360200399165e-06,3.242618853621648256e-06
3.660000000000000142e+01,4.229155421919816860e-06,4.327291639294461589e-06,4.293424568035941746e-06,4.304308848068760796e-06,4.344780461545960648e-06,4.321202072471441724e-06,4.322201573064843316e-06,4.327014139493545741e-06
3.670000000000000284e+01,5.136193146570988688e-06,5.246230413841201923e-06,5.199891295881720055e-06,5.220687279067215414e-06,5.257484815973656467e-06,5.235734557240689924e-06,5.236918583062522004e-06,5.239251707839231997e-06
3.680000000000000426e+01,5.838587277900986194e-06,5.956405960405586342e-06,5.898356762845669010e-06,5.929443784247201421e-06,5.960993899517541550e-06,5.941842867729363320e-06,5.942831965310979569e-06,5.942697509780936471e-06
3.689999999999999858e+01,6.308052869385960548e-06,6.429200567231729835e-06,6.360614464545610858e-06,6.402086429602160678e-06,6.427047025692189663e-06,6.411157685431989606e-06,6.411572047615443637e-06,6.409098419007941416e-06
3.700000000000000000e+01,6.525618217456674586e-06,6.645492641205175133e-06,6.567935869616903233e-06,6.619593501483445053e-06,6.636940392296120095e-06,6.624839066243781716e-06,6.624336069960268247e-06,6.619746497377176908e-06
3.710000000000000142e+01,6.482423315773422345e-06,6.596464029118287442e-06,6.511859708874245811e-06,6.573206328824854339e-06,6.582298084617521639e-06,6.574350596644240596e-06,6.572657970049800014e-06,6.566245996819652930e-06
3.720000000000000284e+01,6.180103904157574490e-06,6.283983795374314951e-06,6.194556822464170054e-06,6.264796589189325360e-06,6.265411979927693054e-06,6.261802957291395799e-06,6.258744787407399812e-06,6.250849020367210684e-06
3.730000000000000426e+01,5.630740927631272541e-06,5.720548012233539481e-06,5.628751779229723695e-06,5.706790613707601878e-06,5.699135912334840626e-06,5.699852792750981223e-06,5.695366363661635845e-06,5.686346272931741552e-06
3.739999999999999858e+01,4.856375109052457617e-06,4.928775662271789315e-06,4.837203171376147637e-06,4.921653948275483970e-06,4.906340497989880589e-06,4.911163807269636195e-06,4.905306231178796494e-06,4.895520418823906539e-06
3.750000000000000000e+01,3.888106601207530488e-06,3.940481655057004318e-06,3.851765293716447047e-06,3.940959995618609213e-06,3.918955454235151237e-06,3.927457266850176154e-06,3.920401918794391705e-06,3.910189835060196017e-06
3.760000000000000142e+01,2.764819049011491003e-06,2.795367884556032578e-06,2.712073501359713035e-06,2.804085649343868170e-06,2.776644790369875437e-06,2.788197323189134380e-06,2.780221077802735863e-06,2.769888718084922985e-06
3.770000000000000284e+01,1.531584642555650078e-06,1.539390918486871485e-06,1.463912669058542448e-06,1.556593279994356038e-06,1.525175831823544215e-06,1.538971754977414008e-06,1.530434829227766969e-06,1.520244551994620608e-06
3.780000000000000426e+01,2.378208310005458515e-07,2.228792260472456377e-07,1.573418277056592984e-07,2.483713381351559946e-07,2.145548929077811806e-07,2.296401563350869424e-07,2.209608872816293257e-07,2.111251885539289219e-07
3.789999999999999858e+01,-1.064720480892233923e-06,-1.101516979185035439e-06,-1.155342472164422318e-06,-1.068385366592705665e-06,-1.102989861501146862e-06,-1.087671032518056080e-06,-1.096043947629299353e-06,-1.105365066422780984e-06
3.800000000000000000e+01,-2.324044659579582728e-06,-2.380954610942120908e-06,-2.421716559675157754e-06,-2.341270190941990847e-06,-2.375094278861400454e-06,-2.360643930637840171e-06,-2.368259327284460980e-06,-2.376957858041262028e-06
3.810000000000000142e+01,-3.489999091998985392e-06,-3.564515666576451025e-06,-3.591325815066603866e-06,-3.519748201646910601e-06,-3.551329080198062371e-06,-3.538832721111662138e-06,-3.545262972803886470e-06,-3.553279742579684708e-06
3.820000000000000284e+01,-4.516265963122600979e-06,-4.605227997944716378e-06,-4.617682247604060208e-06,-4.557146462774719353e-06,-4.585175757465531632e-06,-4.575636484788203617e-06,-4.580500149592436898e-06,-4.587819450924124354e-06
3.830000000000000426e+01,-5.362184659324364944e-06,-5.461909719395308116e-06,-5.460086221181770227e-06,-5.412475454463772095e-06,-5.435834067507583356e-06,-5.430108719894910507e-06,-5.433088958256560019e-06,-5.439731367656852612e-06
3.840000000000000568e+01,-5.994334944248169705e-06,-6.100768103506348794e-06,-6.085204869388238791e-06,-6.052015098401142268e-06,-6.069796290919526882e-06,-6.068538961151448419e-06,-6.069397401220477661e-06,-6.075411156825083481e-06
3.850000000000000000e+01,-6.387823751785592918e-06,-6.496695911129002354e-06,-6.468351411242911908e-06,-6.450609644909066631e-06,-6.462133487400434362e-06,-6.465751358597504606e-06,-6.464337498152117334e-06,-6.469788814883470351e-06
3.860000000000000142e+01,-6.527231474956485258e-06,-6.634221418666541581e-06,-6.594422339301075908e-06,-6.592627504631298763e-06,-6.597449992040704814e-06,-6.606075492493479473e-06,-6.602331965671615066e-06,-6.607294716520772937e-06
3.870000000000000284e+01,-6.407187292611915552e-06,-6.508082217304700379e-06,-6.458462669695075320e-06,-6.472554475084324466e-06,-6.470473997488568330e-06,-6.483955816677378081e-06,-6.477919925446107285e-06,-6.482465203211384974e-06
3.880000000000000426e+01,-6.032556806118138937e-06,-6.123406610325510258e-06,-6.065842654362496589e-06,-6.095201384365145358e-06,-6.086264050075840260e-06,-6.104177798393894960e-06,-6.095979648651494998e-06,-6.100165824363124045e-06
3.890000000000000568e+01,-5.418238675780617797e-06,-5.495499781016377483e-06,-5.432042295944183863e-06,-5.475519765318903609e-06,-5.460023560749371896e-06,-5.481701007614692145e-06,-5.471558462005754464e-06,-5.475422444334299144e-06
3.900000000000000000e+01,-4.588579834208239561e-06,-4.649244665921870023e-06,-4.582052555962556895e-06,-4.638031715881174577e-06,-4.616527972955974946e-06,-4.641102085284343204e-06,-4.629312615439529210e-06,-4.632863058739999929e-06
3.910000000000000142e+01,-3.576431126195434018e-06,-3.618139618521976075e-06,-3.549414296311059758e-06,-3.615892577912838135e-06,-3.589182012320168980e-06,-3.615643637933096954e-06,-3.602573084959814764e-06,-3.605786262045329593e-06
3.920000000000000284e+01,-2.421876852037874173e-06,-2.443006496433142161e-06,-2.374927752513134038e-06,-2.449617433231132679e-06,-2.418737369391799064e-06,-2.445998517536240868e-06,-2.432066790097886511e-06,-2.434885719659884984e-06
3.930000000000000426e+01,-1.170682640938558450e-06,-1.170413763684763353e-06,-1.105076656904291355e-06,-1.185514540535947958e-06,-1.151714008967852365e-06,-1.178672356633159168e-06,-1.164336224324102886e-06,-1.166673414376706575e-06
3.940000000000000568e+01,1.274837605202971957e-07,1.491305356704497598e-07,2.097781488519245841e-07,1.261195619606247931e-07,1.614193405607977638e-07,1.358198277179312186e-07,1.500864648673605473e-07,1.483426123882747305e-07
3.950000000000000000e+01,1.420995064421726184e-06,1.463151731051492987e-06,1.517370978476595411e-06,1.432977926207890107e-06,1.468238652102549224e-06,1.444955309876094773e-06,1.458683006327898823e-06,1.457658462683530942e-06
3.960000000000000142e+01,2.658298924845814426e-06,2.719275187079706058e-06,2.765596418985438731e-06,2.682819601640407114e-06,2.716455601431411182e-06,2.696305996974235342e-06,2.709052224741936854e-06,2.708874998397226008e-06
3.970000000000000284e+01,3.789967036788022270e-06,3.867308297433869058e-06,3.904587912995083343e-06,3.825563335363435513e-06,3.856022681936188690e-06,3.839656565890470219e-06,3.851027805423790085e-06,3.851814082744819956e-06
3.980000000000000426e+01,4.770678193738442374e-06,4.861255768734418226e-06,4.888726741841820100e-06,4.815313495554196521e-06,4.841165320706997122e-06,4.829049776000626792e-06,4.838721792882472172e-06,4.840561895425032901e-06
3.990000000000000568e+01,5.561054337660520375e-06,5.661185606214980126e-06,5.678498012695598618e-06,5.612232961194063563e-06,5.632254160753413785e-06,5.624670743720194821e-06,5.632405544464536007e-06,5.635351162019963667e-06
4.000000000000000000e+01,6.129271846178063754e-06,6.234866313264975091e-06,6.242113759130640815e-06,6.184181631840868221e-06,6.197435334615031266e-06,6.194486926652809089e-06,6.200144978263377737e-06,6.204199084425265909e-06
4.010000000000000142e+01,6.452377336374492955e-06,6.559102891462442741e-06,6.556830886544906534e-06,6.508047419057083616e-06,6.513945692870892756e-06,6.515570137366477610e-06,6.519116694803095413e-06,6.524227320031661392e-06
4.020000000000000284e+01,6.517248140908149523e-06,6.620710320703881990e-06,6.609903393267613225e-06,6.570708941222580535e-06,6.569053297905691480e-06,6.575040754852601310e-06,6.576545559799917839e-06,6.582604205801478869e-06
4.030000000000000426e+01,6.321152042243483038e-06,6.417078010911847485e-06,6.399123681249951900e-06,6.369585146187572988e-06,6.360580391384651477e-06,6.370591696280847316e-06,6.370221858398306125e-06,6.377066831764199861e-06
4.040000000000000568e+01,5.871878215213399699e-06,5.956296601578037198e-06,5.932926101959168363e-06,5.912745888181358822e-06,5.896985506514962339e-06,5.910569586209390991e-06,5.908576079460825525e-06,5.916000468703108695e-06
4.050000000000000000e+01,5.187430716452334778e-06,5.256838480044434547e-06,5.230046120435760670e-06,5.218577962512460644e-06,5.197002188428445635e-06,5.213611613513746690e-06,5.210310444925259077e-06,5.218073939078360368e-06
4.060000000000000142e+01,4.295296132189596605e-06,4.346804293231532057e-06,4.318749381115871699e-06,4.315021961909248915e-06,4.288852557904343499e-06,4.307857397772840713e-06,4.303607054029212620e-06,4.311450376048853173e-06
4.070000000000000284e+01,3.231316899166003509e-06,3.262768212497491049e-06,3.235665176570812207e-06,3.238415234280145327e-06,3.209073373644510951e-06,3.229774456853240494e-06,3.224951624802852024e-06,3.232612090703357310e-06
4.080000000000000426e+01,2.038220090178066712e-06,2.048273460675265056e-06,2.024277074880176386e-06,2.031993948353738588e-06,2.001009148183685582e-06,2.022652428906868138e-06,2.017628158129669558e-06,2.024854803939213355e-06
4.090000000000000568e+01,7.638669755338778344e-07,7.520454353426853089e-07,7.331386182862775769e-07,7.441217942105726735e-07,7.130403505972715550e-07,7.348342185020673156e-07,7.299526095239095014e-07,7.365194603092817260e-07
4.100000000000000000e+01,-5.406994647294549594e-07,-5.739982595898140971e-07,-5.861067624846061364e-07,-5.736765700536938795e-07,-6.033757717627263872e-07,-5.822387629250691532e-07,-5.866776015550634327e-07,-5.809612420581977688e-07
4.110000000000000142e+01,-1.823324281974292305e-06,-1.876854024612795158e-06,-1.880815661853274534e-06,-1.868792923187534427e-06,-1.895768898863003926e-06,-1.876085209073785620e-06,-1.879836743934326648e-06,-1.875119680305736836e-06
4.120000000000000284e+01,-3.032839611422089021e-06,-3.104564981926127842e-06,-3.099456207827921972e-06,-3.089637354680707659e-06,-3.112739735217084913e-06,-3.095263334806919175e-06,-3.098144232327459946e-06,-3.094530656222449494e-06
4.130000000000000426e+01,-4.121106308013766650e-06,-4.208292065516205938e-06,-4.193654940753965832e-06,-4.187680235884227997e-06,-4.205982706645405855e-06,-4.191390472418898838e-06,-4.193278496295027580e-06,-4.190828904598875582e-06
4.140000000000000568e+01,-5.044916584512337820e-06,-5.144240957238865875e-06,-5.120098608368817139e-06,-5.119355374783030044e-06,-5.132170847799155666e-06,-5.121027462751115422e-06,-5.121856536394187032e-06,-5.120591640900284958e-06
4.150000000000000000e+01,-5.767684498281244743e-06,-5.875371231756076895e-06,-5.842219212709442999e-06,-5.847753637988617470e-06,-5.854634226420962761e-06,-5.847359858590639448e-06,-5.847111688106476635e-06,-5.847018392290959099e-06
4.160000000000000142e+01,-6.260862046414406024e-06,-6.372825397893411292e-06,-6.331601637987738229e-06,-6.344046521306045960e-06,-6.344772717797875217e-06,-6.341616943739136758e-06,-6.340310871905119328e-06,-6.341349256283601576e-06
4.170000000000000284e+01,-6.505031211800904600e-06,-6.617028412120307124e-06,-6.569065571782051194e-06,-6.588590652639725320e-06,-6.583154572803451288e-06,-6.584179659901989723e-06,-6.581862447369024594e-06,-6.583972718632313814e-06
4.180000000000000426e+01,-6.490635788558574149e-06,-6.598421911002683160e-06,-6.545386509460016100e-06,-6.571676447131302723e-06,-6.560263580451808352e-06,-6.565339398439951069e-06,-6.562076417276907492e-06,-6.565184923618128110e-06
4.190000000000000568e+01,-6.218330582868913936e-06,-6.317811231698611252e-06,-6.261633868187566065e-06,-6.293896693848610724e-06,-6.276869449955979618e-06,-6.285681070222759459e-06,-6.281549994824331407e-06,-6.285573660835819254e-06
4.200000000000000000e+01,-5.698939172127381880e-06,-5.786316827849358191e-06,-5.729117284331008975e-06,-5.766123489125973833e-06,-5.744008188507399026e-06,-5.756075830420925854e-06,-5.751163396378045078e-06,-5.756012248336883630e-06
4.210000000000000142e+01,-4.953024536791250654e-06,-5.024934704833672328e-06,-4.968944859129464930e-06,-5.009094535574076801e-06,-4.982571683936898310e-06,-4.997281291746480392e-06,-4.991683143412695145e-06,-4.997260933420344386e-06
4.220000000000000284e+01,-4.010089417777473741e-06,-4.063722902875044340e-06,-4.011209405879734291e-06,-4.052622364858482484e-06,-4.022518399954266854e-06,-4.039159977042849903e-06,-4.032983116325494777e-06,-4.039186367793545784e-06
4.230000000000000426e+01,-2.907435155186099962e-06,-2.940642858106912172e-06,-2.893830648803552563e-06,-2.934452493663641803e-06,-2.901729993676216424e-06,-2.919540043722079758e-06,-2.912906989421815140e-06,-2.919623036556906470e-06
4.240000000000000568e+01,-1.688719011294637085e-06,-1.700095688617064837e-06,-1.661092813853848327e-06,-1.698808797745421373e-06,-1.664551602026387300e-06,-1.682755726872819935e-06,-1.675809236378889011e-06,-1.682913985140421786e-06
4.250000000000000000e+01,-4.022604946640750967e-07,-3.912040356657264795e-07,-3.619280339317576534e-07,-3.946762717199625570e-07,-3.600661888647493925e-07,-3.779181042828927417e-07,-3.708252200584905012e-07,-3.781813988357196621e-07
4.260000000000000142e+01,9.008431911539105386e-07,9.341001287743733172e-07,9.519937975710490718e-07,9.261175414609912337e-07,9.598347942008089717e-07,9.430208866845202209e-07,9.500666264539159300e-07,9.426100314735563757e-07
4.270000000000000284e+01,2.168724072881822451e-06,2.223112674365479435e-06,2.228299060713645474e-06,2.210951358827539792e-06,2.242511768585364607e-06,2.227337472376911265e-06,2.234116590615897735e-06,2.226723198800462100e-06
4.280000000000000426e+01,3.350797505990987801e-06,3.424443388050368853e-06,3.415991389449368754e-06,3.408510273084086606e-06,3.436687542018868058e-06,3.423655979689632645e-06,3.429926969805707770e-06,3.422769902367006623e-06
4.290000000000000568e+01,4.399783782221833306e-06,4.490070079465890984e-06,4.467497788318564034e-06,4.470853110505323968e-06,4.494521905928916539e-06,4.484032326501630195e-06,4.489539074226112092e-06,4.482795906396441765e-06
4.300000000000000000e+01,5.273615936329800746e-06,5.377277905727062546e-06,5.340596285097198859e-06,5.355361221065502164e-06,5.373562766142203628e-06,5.365912371352310473e-06,5.370394797310495960e-06,5.364240871580383541e-06
4.310000000000000142e+01,5.937154149204815212e-06,6.050402616614158902e-06,6.000143377454802973e-06,6.026485094678957211e-06,6.038489018950210507e-06,6.033879507844064349e-06,6.037086713456263354e-06,6.031687352553438686e-06
4.320000000000000284e+01,6.363632581524170106e-06,6.482301803278911478e-06,6.419525424683492076e-06,6.457211664950834873e-06,6.462567638809701975e-06,6.461113580741306706e-06,6.462818434638251119e-06,6.458320745222900783e-06
4.330000000000000426e+01,6.535773783483689314e-06,6.655487655493619314e-06,6.581768152796874105e-06,6.630185890338369248e-06,6.628759073423751147e-06,6.630495333059815977e-06,6.630509215593827221e-06,6.627034224077066327e-06
4.340000000000000568e+01,6.446518857228245025e-06,6.562868046761094476e-06,6.480252351143134248e-06,6.538434837194406768e-06,6.530420556538629739e-06,6.535306593807854725e-06,6.533492956373176952e-06,6.531128764558635780e-06
4.350000000000000000e+01,6.099337810733240772e-06,6.208059468437721051e-06,6.119001031590354245e-06,6.185660307855833651e-06,6.171575488100877749e-06,6.179495352393038488e-06,6.175780858069801482e-06,6.174577362100253097e-06
4.360000000000000142e+01,5.508103240459139016e-06,5.605254586815711093e-06,5.512522887246573688e-06,5.586086040426652133e-06,5.566737454276715624e-06,5.577495520880937363e-06,5.571877801119340390e-06,5.571843312290880590e-06
4.370000000000000284e+01,4.696530556874689566e-06,4.778647886588549554e-06,4.685217646044348427e-06,4.763866410989470168e-06,4.740298442357238073e-06,4.753612193597600566e-06,4.746163639879341645e-06,4.747263518956046369e-06
4.380000000000000426e+01,3.697208198677470747e-06,3.761443701483235813e-06,3.670369552316588013e-06,3.752084063529670388e-06,3.725510989399660744e-06,3.741003196860992475e-06,3.731870649614776880e-06,3.734027856888699759e-06
4.390000000000000568e+01,2.550260396638748261e-06,2.594490576962593664e-06,2.508774405274305508e-06,2.591382675387610135e-06,2.563112131759304191e-06,2.580305450555764324e-06,2.569706073901611987e-06,2.572803380535004791e-06
4.400000000000000000e+01,1.301701846423419795e-06,1.324603102620391937e-06,1.247062126258358106e-06,1.328297016711665890e-06,1.299652066161227637e-06,1.317969168496135879e-06,1.306183138621852535e-06,1.310066661375230979e-06
4.410000000000000142e+01,1.557126205753434078e-09,2.646048491428132365e-09,-6.421024467684333104e-08,1.335471930263842921e-08,-1.439831981420169882e-08,4.373587270123380222e-09,-8.265580747623957336e-09,-3.781860824503269214e-09
4.420000000000000284e+01,-1.298172877972625372e-06,-1.318534906397106354e-06,-1.372611547173496760e-06,-1.300967774731098814e-06,-1.326679791746609993e-06,-1.308195518912036448e-06,-1.321312151358888798e-06,-1.316441158610848206e-06
4.430000000000000426e+01,-2.545610275767051789e-06,-2.586246718977447401e-06,-2.625947768258862780e-06,-2.562348913798251360e-06,-2.585032776725171288e-06,-2.567623702015575660e-06,-2.580811927499482294e-06,-2.575787706654564246e-06
4.440000000000000568e+01,-3.691077394840647230e-06,-3.750057426393782478e-06,-3.774344127460693699e-06,-3.720699683656958356e-06,-3.739557712628682751e-06,-3.724019290191060705e-06,-3.736855298558383609e-06,-3.731926699113152779e-06
4.450000000000000000e+01,-4.689067713142813787e-06,-4.763794118844977277e-06,-4.772214802106766740e-06,-4.730133655594936926e-06,-4.744568612824462406e-06,-4.731660731005504772e-06,-4.743715136534820687e-06,-4.739138875803350359e-06
4.460000000000000142e+01,-5.500033467775722329e-06,-5.587352684938151626e-06,-5.580044733888289699e-06,-5.550755094396730982e-06,-5.560367579870995058e-06,-5.550768662487826077e-06,-5.561619037419696099e-06,-5.557651980014899351e-06
4.470000000000000284e+01,-6.091922908652014357e-06,-6.188251990946191938e-06,-6.165918115641488839e-06,-6.150200283300266690e-06,-6.154776851619025990e-06,-6.149039883884821478e-06,-6.158283689217114443e-06,-6.155174177985278661e-06
4.480000000000000426e+01,-6.441412170460347753e-06,-6.542877497017762778e-06,-6.506740034634139747e-06,-6.504878293234206410e-06,-6.504375190508060456e-06,-6.502890024795426882e-06,-6.510158183870018433e-06,-6.508136331434544175e-06
4.490000000000000568e+01,-6.534789949386166086e-06,-6.637372753665049530e-06,-6.589110593813174432e-06,-6.600869434769673916e-06,-6.595396549763377081e-06,-6.598362241649891047e-06,-6.603333465665661706e-06,-6.602600465144270458e-06
4.500000000000000000e+01,-6.368466896861102455e-06,-6.468151054234150266e-06,-6.409824032577171593e-06,-6.434452100606558034e-06,-6.424260629106504084e-06,-6.431670458911797894e-06,-6.434086164103236527e-06,-6.434802890836754941e-06
4.510000000000000142e+01,-5.949095358920297727e-06,-6.042013226875697640e-06,-5.975978509126234073e-06,-6.012241324737654935e-06,-5.997716980676859322e-06,-6.009357403136128539e-06,-6.009036709164750079e-06,-6.011312132403467956e-06
4.520000000000000284e+01,-5.293298434433379995e-06,-5.375870811563654428e-06,-5.304695040619922253e-06,-5.350934989711841894e-06,-5.332596666851596723e-06,-5.348059911952640633e-06,-5.344913846405674462e-06,-5.348794016729607748e-06
4.530000000000000426e+01,-4.427020122321767559e-06,-4.496086539101940005e-06,-4.422456542946262559e-06,-4.476676155246162025e-06,-4.455178083895283692e-06,-4.473886719646991139e-06,-4.467930445950507590e-06,-4.473389030534846711e-06
4.540000000000000568e+01,-3.384520494392750933e-06,-3.437456084498524689e-06,-3.364089961016558661e-06,-3.424052440109681683e-06,-3.400186414315164996e-06,-3.421427062305637534e-06,-3.412788762563456757e-06,-3.419720220720900983e-06
4.550000000000000000e+01,-2.207051350205935236e-06,-2.241866533442271603e-06,-2.171426141700516510e-06,-2.234765719366649250e-06,-2.209459140284364409e-06,-2.232421838221920751e-06,-2.221346861619455382e-06,-2.229563355105046440e-06
4.560000000000000142e+01,-9.412586413348744685e-07,-9.566778614578108630e-07,-8.916833153793657374e-07,-9.560174412115429732e-07,-9.303228829804499611e-07,-9.541423823533623505e-07,-9.409914372149330575e-07,-9.502244275316762412e-07
4.570000000000000284e+01,3.626320387029036141e-07,3.671161267482236923e-07,4.243693759453659453e-07,3.613336780894371714e-07,3.862608942140077772e-07,3.624653316103287892e-07,3.772248131361788381e-07,3.673176172669379014e-07
4.580000000000000426e+01,1.652781667360603279e-06,1.676881783235772971e-06,1.724402277775149983e-06,1.664774429588344873e-06,1.687712668035912245e-06,1.664801720674402574e-06,1.680611406762455573e-06,1.670433509459723354e-06
4.590000000000000568e+01,2.877783021687507770e-06,2.920421146357377040e-06,2.956595438280418264e-06,2.902224491091454084e-06,2.921936244432155050e-06,2.900720997234262910e-06,2.916954411930072766e-06,2.906952667691697911e-06
4.600000000000000000e+01,3.988706771540506679e-06,4.048049829619149165e-06,4.071708567782161836e-06,4.024126219470680610e-06,4.039420331891641069e-06,4.020639416624227636e-06,4.036630700948729000e-06,4.027272948847748779e-06
4.610000000000000142e+01,4.941067402564058852e-06,5.014594874785949230e-06,5.025067513125813790e-06,4.985451445754796040e-06,4.995252773642988586e-06,4.979555773609867231e-06,4.994632884891547775e-06,4.986382414917667205e-06
4.620000000000000284e+01,5.696628192913832933e-06,5.781230181189922490e-06,5.778384290278104629e-06,5.747540375716786443e-06,5.750960874351118690e-06,5.738896720314246025e-06,5.752416958632045052e-06,5.745705561305269882e-06
4.630000000000000426e+01,6.224968324475277370e-06,6.317070845140992930e-06,6.301331889113637175e-06,6.279692367161526789e-06,6.276096652740870141e-06,6.268105209455976379e-06,6.279490590177516651e-06,6.274692193747322122e-06
4.640000000000000568e+01,6.504742917662342805e-06,6.600455472016708569e-06,6.572803364246482261e-06,6.560437319974576909e-06,6.549495724955667342e-06,6.545900659321590709e-06,6.554670508585047628e-06,6.552077457727678578e-06
4.650000000000000000e+01,6.524578310851403273e-06,6.619857245093729858e-06,6.581797052235272005e-06,6.578429469022983866e-06,6.560152535445284983e-06,6.561153884088177790e-06,6.566952155923067025e-06,6.566756013959285099e-06
4.660000000000000142e+01,6.283559912972913608e-06,6.374379899337645483e-06,6.327885664264565335e-06,6.332921941104574515e-06,6.307672091476757004e-06,6.313337649582750899e-06,6.315952851609907270e-06,6.318231235424853764e-06
4.670000000000000284e+01,5.791287770867681317e-06,5.873813051532339458e-06,5.821245698783839018e-06,5.833799627569247193e-06,5.802278181421538505e-06,5.812533794252727759e-06,5.811910032460509967e-06,5.816620453957810355e-06
4.680000000000000426e+01,5.067494647847947675e-06,5.138241573360291525e-06,5.082244022819315532e-06,5.101168569110470230e-06,5.064379001329388785e-06,5.078998875501783417e-06,5.075237320212311332e-06,5.082218381663450302e-06
4.690000000000000568e+01,4.141241743610413195e-06,4.197224631297125086e-06,4.140599314250703600e-06,4.164520841898333714e-06,4.123711813658337277e-06,4.142310877669475033e-06,4.135661815951596765e-06,4.144641467890286535e-06
4.700000000000000000e+01,3.049726926329654475e-06,3.088580323856726650e-06,3.034156003611787611e-06,3.061513550728367505e-06,3.018107398777836181e-06,3.040138335963504801e-06,3.030984799395897156e-06,3.041594799108038316e-06
4.710000000000000142e+01,1.836758253132009244e-06,1.856830209839843704e-06,1.807326132502451443e-06,1.836417762801634268e-06,1.791931495576104538e-06,1.816689202516208468e-06,1.805523838549483173e-06,1.817319106756087876e-06
4.720000000000000284e+01,5.509605210674006770e-07,5.513732963813300358e-07,5.092690785746256665e-07,5.383070804665379683e-07,4.942733097534901532e-07,5.209091291924483613e-07,5.083064262834113833e-07,5.207877376012248760e-07
4.730000000000000426e+01,-7.562062296351257373e-07,-7.755296391465105188e-07,-8.081103964330260681e-07,-7.809346084242108077e-07,-8.230400006525862011e-07,-7.954928406828098986e-07,-8.089066994010352118e-07,-7.962683344908683125e-07
4.740000000000000568e+01,-2.032530476869798264e-06,-2.070873716342180870e-06,-2.092259269309559855e-06,-2.068701149271490181e-06,-2.107519320948547659e-06,-2.080108935625935018e-06,-2.093686436194230893e-06,-2.081425242217438409e-06
4.750000000000000000e+01,-3.227147087531134773e-06,-3.283039779505836364e-06,-3.292080498124017041e-06,-3.273761616268133778e-06,-3.308095880338868255e-06,-3.281905001595308846e-06,-3.295006082065787822e-06,-3.283638155576751316e-06
4.760000000000000142e+01,-4.292563082208822323e-06,-4.363848837923844926e-06,-4.359958999583524175e-06,-4.348283663718754966e-06,-4.377128602572888383e-06,-4.353220734415463866e-06,-4.365238695208661923e-06,-4.355240808162630373e-06
4.770000000000000284e+01,-5.186530862288929455e-06,-5.270459759260104349e-06,-5.253630282392451889e-06,-5.249705112064795287e-06,-5.272261111105569498e-06,-5.251623582502862320e-06,-5.262007390649525718e-06,-5.253798622872896118e-06
4.780000000000000426e+01,-5.873697402292155090e-06,-5.967038198662066861e-06,-5.937821846463409159e-06,-5.942384755652785344e-06,-5.958061114252899415e-06,-5.941549748811336684e-06,-5.949822506984281389e-06,-5.943749059489356057e-06
4.790000000000000568e+01,-6.326969195419307468e-06,-6.426136386211700469e-06,-6.385608708359136187e-06,-6.398973854349065959e-06,-6.407384636392121635e-06,-6.395674868597822638e-06,-6.401448593262859532e-06,-6.397771892291403972e-06
4.800000000000000000e+01,-6.528545551665043689e-06,-6.629736470142866267e-06,-6.579436929055049177e-06,-6.601461438132671944e-06,-6.602418372636531529e-06,-6.595967135342162280e-06,-6.598954186920469311e-06,-6.597842235889217477e-06
4.810000000000000142e+01,-6.470586444623505074e-06,-6.569923856919457350e-06,-6.511782129042797962e-06,-6.541858863007288249e-06,-6.535364930781994985e-06,-6.534386594064800491e-06,-6.534408119790446889e-06,-6.535929998829903553e-06
4.820000000000000284e+01,-6.155494882115197797e-06,-6.249170807021142693e-06,-6.185423176791049471e-06,-6.222501630043231202e-06,-6.208747638902778476e-06,-6.213205845678748673e-06,-6.210197466549605139e-06,-6.214320904279757585e-06
4.830000000000000426e+01,-5.595807312464007310e-06,-5.680224027082569904e-06,-5.613324213310511013e-06,-5.655959097572438310e-06,-5.635323819447313198e-06,-5.644939446131091998e-06,-5.638954200914980674e-06,-5.645546220872654786e-06
4.840000000000000568e+01,-4.813698618738593282e-06,-4.885602936405275543e-06,-4.818130786371499497e-06,-4.864555287836802577e-06,-4.837607931379439563e-06,-4.851881818701553328e-06,-4.843090139622363566e-06,-4.851920876763893276e-06
4.850000000000000000e+01,-3.840120686771086866e-06,-3.896727608532213338e-06,-3.831298081402589872e-06,-3.879516492777401737e-06,-3.847018735125828925e-06,-3.865266488850549464e-06,-3.853952793314574521e-06,-3.864702644934547848e-06
4.860000000000000142e+01,-2.713605323556578242e-06,-2.752707110836860593e-06,-2.691881060334910813e-06,-2.739773787147070649e-06,-2.702677570382006067e-06,-2.724072783344411164e-06,-2.710628175611740076e-06,-2.722898455709277243e-06
4.870000000000000284e+01,-1.478773427043833522e-06,-1.498830096452463678e-06,-1.445027736635129401e-06,-1.490460761532919065e-06,-1.449897760796847734e-06,-1.473519548489399256e-06,-1.458430167050606130e-06,-1.471757351406699499e-06
4.880000000000000426e+01,-1.846026807250655821e-07,-1.848099829837579477e-07,-1.402276895712262217e-07,-1.811585473299182070e-07,-1.384177178154200050e-07,-1.632985179023105360e-07,-1.471292495613951701e-07,-1.610027160481308783e-07
4.890000000000000568e+01,1.117484536183876997e-06,1.137153320424078018e-06,1.170622028007217708e-06,1.136048877525830392e-06,1.179558014846593395e-06,1.154387899798825501e-06,1.171014308160023276e-06,1.157131409107448050e-06
4.900000000000000000e+01,2.375643206431465870e-06,2.414424755903255004e-06,2.435262648481373304e-06,2.408636605000236131e-06,2.451435442168969914e-06,2.426909178954161916e-06,2.443337174723447802e-06,2.429984614360503059e-06
4.910000000000000142e+01,3.539661526580362150e-06,3.596021446533592680e-06,3.603153245823609296e-06,3.585738018951900585e-06,3.626343443502433317e-06,3.603326378637250471e-06,3.618895934476284992e-06,3.606591704480299754e-06
4.920000000000000284e+01,4.562970355753703799e-06,4.634654557605921710e-06,4.627501810849921071e-06,4.620196803778453543e-06,4.657195055768337255e-06,4.636461125556712304e-06,4.650538017542116265e-06,4.639753575230720628e-06
4.930000000000000426e+01,5.404524954816247728e-06,5.488642828566092646e-06,5.467164335831720123e-06,5.470486109299121935e-06,5.502610248897532585e-06,5.484825356921740891e-06,5.496831688850400965e-06,5.487968699480205714e-06
4.940000000000000568e+01,6.030480031504747984e-06,6.123617041775553105e-06,6.088330897519034224e-06,6.102412145631008755e-06,6.128616263506581063e-06,6.114327112671791298e-06,6.123770143695583812e-06,6.117140333883330783e-06
4.950000000000000000e+01,6.415585203006779480e-06,6.513940739333312635e-06,6.465924291043645411e-06,6.490526664737483742e-06,6.510049620850333341e-06,6.499676088844719146e-06,6.506173355708133599e-06,6.501982982937137834e-06
4.960000000000000142e+01,6.544237957678555873e-06,6.643782585996627077e-06,6.584647442103852555e-06,6.619184190398419432e-06,6.631596276701623438e-06,6.625425463785417080e-06,6.628724327717439024e-06,6.627064486647293862e-06
4.970000000000000284e+01,6.411144827356274334e-06,6.507789696297283655e-06,6.439630310189903284e-06,6.483195065770663845e-06,6.488422515660285939e-06,6.486603054828288251e-06,6.486593154719777488e-06,6.487436698815463032e-06
4.980000000000000426e+01,6.021558232760515494e-06,6.111328438418439646e-06,6.036644637497090571e-06,6.088043624841166235e-06,6.086368156993371414e-06,6.088904166756670122e-06,6.085621798879170541e-06,6.088827108924332876e-06
4.990000000000000568e+01,5.391075490274177540e-06,5.470278806513073633e-06,5.391874728782886095e-06,5.449660996803551427e-06,5.441694278102149340e-06,5.448439310995478735e-06,5.442063428479082532e-06,5.447384672646604642e-06
5.000000000000000000e+01,4.545006671602402903e-06,4.610389267772907473e-06,4.531253265355195126e-06,4.593762955418245753e-06,4.580398620723791225e-06,4.591050920543793268e-06,4.581891177468655485e-06,4.588994154702819017e-06
5.010000000000000142e+01,3.517338152930760131e-06,3.566219733519560009e-06,3.489391632915950225e-06,3.554783495812730010e-06,3.537131770703361155e-06,3.551232902604395392e-06,3.539710859701283852e-06,3.548193072383520885e-06
5.020000000000000284e+01,2.349337502344228668e-06,2.379719635459132121e-06,2.308153070257334960e-06,2.374453183212610341e-06,2.353764870427488276e-06,2.370704155235658916e-06,2.357329326491131027e-06,2.366742645643071796e-06
5.030000000000000426e+01,1.087861662918410133e-06,1.098504783053622091e-06,1.034932948257294427e-06,1.100086685523748997e-06,1.077674053995281156e-06,1.096701113451059584e-06,1.082043885158867624e-06,1.091918077178455349e-06
5.040000000000000568e+01,-2.165567772327570140e-07,-2.260902738082659624e-07,-2.792772484661032451e-07,-2.173445260711392990e-07,-2.401826643960713881e-07,-2.199355853271800498e-07,-2.352720357146065311e-07,-2.254065522011572398e-07
5.050000000000000000e+01,-1.511761739486638945e-06,-1.541098932078543982e-06,-1.581957722152083079e-06,-1.525270998697925151e-06,-1.547313953048634616e-06,-1.526799302403736291e-06,-1.542206127636003288e-06,-1.532797661962792546e-06
5.060000000000000142e+01,-2.746076513682194076e-06,-2.794058743982308357e-06,-2.821172013417472257e-06,-2.771629346753901046e-06,-2.791784831285282209e-06,-2.771997485440103048e-06,-2.786884758188001854e-06,-2.778342853698712034e-06
5.070000000000000284e+01,-3.870369793185224339e-06,-3.935108105146412072e-06,-3.947635529577553370e-06,-3.906926344526828743e-06,-3.924264612653605155e-06,-3.906192237917993637e-06,-3.920009974595073388e-06,-3.912691594776251947e-06
5.080000000000000426e+01,-4.840001620487477396e-06,-4.918959025851377120e-06,-4.916658835507625724e-06,-4.886182584679099605e-06,-4.899955009018963636e-06,-4.884524507975385177e-06,-4.896779677882046045e-06,-4.890979199922984577e-06
5.090000000000000568e+01,-5.616573699879223724e-06,-5.706669725380475455e-06,-5.689891670074276320e-06,-5.670682845820840257e-06,-5.680327544416163832e-06,-5.668351905546709091e-06,-5.678621510130099637e-06,-5.674564290208961026e-06
5.100000000000000000e+01,-6.169418945017879352e-06,-6.267151586553110221e-06,-6.236804133946671769e-06,-6.229470106811074714e-06,-6.234608562166732426e-06,-6.226738752168614610e-06,-6.234679456845748646e-06,-6.232518469567738251e-06
5.110000000000000142e+01,-6.476777405450828695e-06,-6.578357593017836180e-06,-6.535853567884997162e-06,-6.540531396370674599e-06,-6.540960527795514068e-06,-6.537646781268335872e-06,-6.543001790704217058e-06,-6.542816711085919223e-06
5.120000000000000284e+01,-6.526619069663341932e-06,-6.628112927092866258e-06,-6.575298570732357462e-06,-6.591635768993242550e-06,-6.587319569151262044e-06,-6.588785579075828736e-06,-6.591389453719509461e-06,-6.593187543757483837e-06
5.130000000000000426e+01,-6.317087809903920714e-06,-6.414562261303213830e-06,-6.353634818961895192e-06,-6.380797197363952122e-06,-6.371860942822049623e-06,-6.378093158898590076e-06,-6.377875101409857805e-06,-6.381593370685667566e-06
5.140000000000000568e+01,-5.856554410876846362e-06,-5.946221939168161441e-06,-5.879640448291922894e-06,-5.916347786905085115e-06,-5.903076212981916981e-06,-5.913828898695960845e-06,-5.910814748044668221e-06,-5.916323050136895745e-06
5.150000000000000000e+01,-5.163279892556049688e-06,-5.241638425135253243e-06,-5.172031538103194492e-06,-5.216619309189596265e-06,-5.199458303850601482e-06,-5.214273407050384890e-06,-5.208586239646706417e-06,-5.215691199933480959e-06
5.160000000000000142e+01,-4.264703031053862503e-06,-4.328666986130880190e-06,-4.258740624651924378e-06,-4.309243577277355186e-06,-4.288803233581939267e-06,-4.307042697632157413e-06,-4.298901622734607741e-06,-4.307351522264690757e-06
5.170000000000000284e+01,-3.196378039582725705e-06,-3.243396536983800260e-06,-3.175843164782143901e-06,-3.230094629436131015e-06,-3.207150200551511787e-06,-3.228037267738459448e-06,-3.217753781759036258e-06,-3.227244702863618642e-06
5.180000000000000426e+01,-2.000599780893619339e-06,-2.028757962818650284e-06,-1.966168478834129374e-06,-2.021907986232696075e-06,-1.997394649927430876e-06,-2.020060099694465094e-06,-2.008031280226196813e-06,-2.018214908749982328e-06
5.190000000000000568e+01,-7.247645825159132471e-07,-7.328639970993755526e-07,-6.776428360111275140e-07,-7.326242201233235107e-07,-7.076217031498632792e-07,-7.311508830321056251e-07,-7.178487760051144306e-07,-7.283422351900270542e-07
5.200000000000000000e+01,5.804754242832999012e-07,5.928612515082587464e-07,6.385772046979543148e-07,5.864846053249550550e-07,6.107805555211065496e-07,5.873036343917448221e-07,6.013468503429653111e-07,5.909489007860369014e-07
5.210000000000000142e+01,1.863197808538163969e-06,1.895696053383355562e-06,1.930113698894730945e-06,1.882836903832618702e-06,1.905157605147644873e-06,1.882612003289985125e-06,1.896823129066138591e-06,1.886934140521434600e-06
5.220000000000000284e+01,3.072261396008801881e-06,3.123703540108824228e-06,3.145443181973295310e-06,3.104634848871690167e-06,3.123695675510962388e-06,3.102892874556895109e-06,3.116680679565719814e-06,3.107705936894467058e-06
5.230000000000000426e+01,4.159345021764737638e-06,4.227802940848235380e-06,4.235958663278971414e-06,4.202946015330333296e-06,4.217514433801916596e-06,4.199175857449999327e-06,4.211957057603799015e-06,4.204276145142182841e-06
5.240000000000000568e+01,5.080892235748146746e-06,5.163746886888143095e-06,5.157934287430832043e-06,5.133687785346952026e-06,5.142657556050922452e-06,5.127399662713250095e-06,5.138626539002988380e-06,5.132575526228810858e-06
5.250000000000000000e+01,5.799881561324715662e-06,5.893922696259545901e-06,5.874310092190970778e-06,5.859430103311025206e-06,5.861895257031068951e-06,5.850220679559647863e-06,5.859408619912631622e-06,5.855263164405988263e-06
5.260000000000000142e+01,6.287346408728744507e-06,6.388899933901237560e-06,6.356219143743846445e-06,6.350937543864176860e-06,6.346259002254495130e-06,6.338551655854507416e-06,6.345304685406727430e-06,6.343265339658898938e-06
5.270000000000000284e+01,6.523577116057666103e-06,6.628654955570523200e-06,6.584188316421935028e-06,6.588381326694259243e-06,6.576239222455537714e-06,6.572761191869780362e-06,6.576793533163982630e-06,6.576974475452912472e-06
5.280000000000000426e+01,6.498949748523497050e-06,6.603415517669741774e-06,6.548956950985784786e-06,6.562165597107094683e-06,6.542591486580207061e-06,6.543479851350841869e-06,6.544631751703722244e-06,6.547053935990199136e-06
5.290000000000000568e+01,6.214341831844993891e-06,6.314084459391189341e-06,6.251874064944207277e-06,6.273329370448665898e-06,6.246714496893623902e-06,6.251976993082442036e-06,6.250223464787652006e-06,6.254812825956523881e-06
5.300000000000000000e+01,5.681113399158554955e-06,5.772220181249343440e-06,5.704853854704428073e-06,5.733505055532939210e-06,5.700583362799882536e-06,5.710092777305719736e-06,5.705544481759972086e-06,5.712135385499417239e-06
5.310000000000000142e+01,4.920651593270930491e-06,4.999572097735827114e-06,4.929889802940401466e-06,4.964435236093356352e-06,4.926242595598706586e-06,4.939730859077062775e-06,4.932627063886085850e-06,4.940970717542958468e-06
5.320000000000000284e+01,3.963497392650561224e-06,4.027190184413553808e-06,3.958148497545943556e-06,3.997070076977582431e-06,3.954883783158225086e-06,3.971937663160840515e-06,3.962631920040315947e-06,3.972409027663825754e-06
5.330000000000000426e+01,2.848092548746183894e-06,2.894147818260917049e-06,2.828683943911780574e-06,2.870287021172757136e-06,2.825551651097768513e-06,2.845612551927167999e-06,2.834552389724409593e-06,2.845388998223841170e-06
5.340000000000000568e+01,1.619202302655109449e-06,1.645935043981250345e-06,1.586830463196076124e-06,1.629291174781721807e-06,1.583538104921178302e-06,1.605908611035378186e-06,1.593611017092211313e-06,1.605096305701270154e-06
5.350000000000000000e+01,3.260838266350152281e-07,3.325940694243190165e-07,2.823461845991026564e-07,3.237680086254357548e-07,2.785360736501374390e-07,3.023954665004602305e-07,2.894201773795401778e-07,3.011249040951735623e-07
5.360000000000000142e+01,-9.795191905637157248e-07,-9.933206245038572746e-07,-1.032611075479916707e-06,-9.941308601046916493e-07,-1.037366894551805530e-06,-1.012936829442034892e-06,-1.026014220306681324e-06,-1.014519790037970992e-06
5.370000000000000284e+01,-2.245469294892554757e-06,-2.278869146360440467e-06,-2.305588454681872790e-06,-2.271883252358275485e-06,-2.311771388596728372e-06,-2.287750236584784602e-06,-2.300363606988486964e-06,-2.289493231694139652e-06
5.380000000000000426e+01,-3.421327217395520037e-06,-3.472850234359503574e-06,-3.485935298058739917e-06,-3.458687265006643585e-06,-3.494041338397702035e-06,-3.471425049139664765e-06,-3.483040211249566198e-06,-3.473177302759644647e-06
5.390000000000000568e+01,-4.460357524022073861e-06,-4.527835663292734125e-06,-4.526808432853135500e-06,-4.507464522185422595e-06,-4.537291215772620845e-06,-4.517041049922898566e-06,-4.527174595481131547e-06,-4.518660257524231838e-06
5.400000000000000000e+01,-5.321368838406836943e-06,-5.402034988194470699e-06,-5.387007714408031944e-06,-5.376699483250479972e-06,-5.400211059852777495e-06,-5.383200423619838304e-06,-5.391434743595713286e-06,-5.384558234594605253e-06
5.410000000000000142e+01,-5.970318908810057223e-06,-6.060920393013979890e-06,-6.032573686531872426e-06,-6.032047422749320376e-06,-6.048663584862223885e-06,-6.035627301115287224e-06,-6.041622023944537290e-06,-6.036613434373672149e-06
5.420000000000000284e+01,-6.381626392715222806e-06,-6.478553361943806266e-06,-6.438090715626954008e-06,-6.447654415764336733e-06,-6.456997577897194418e-06,-6.448488167665189508e-06,-6.451988547484521774e-06,-6.449013356252253359e-06
5.430000000000000426e+01,-6.539144230849336381e-06,-6.638568138317424427e-06,-6.587651619066603459e-06,-6.607144471454384771e-06,-6.609032738663644935e-06,-6.605387713576327258e-06,-6.606230595174178433e-06,-6.605385750674264145e-06
5.440000000000000568e+01,-6.436763148709445659e-06,-6.534780739170242825e-06,-6.475452969445516516e-06,-6.504241335525406953e-06,-6.498682682765100083e-06,-6.500005764631389127e-06,-6.498123659465226964e-06,-6.499434915790969214e-06
5.450000000000000000e+01,-6.078627588113061364e-06,-6.171406087107644822e-06,-6.106003439643181707e-06,-6.143005077452468043e-06,-6.130194800141319789e-06,-6.136352547342349695e-06,-6.131776122852983235e-06,-6.135196519735375276e-06
5.460000000000000142e+01,-5.478959837296182300e-06,-5.562879228815376109e-06,-5.493940485934434292e-06,-5.537676195710439231e-06,-5.517997930165607912e-06,-5.528631669610151178e-06,-5.521490645032933742e-06,-5.526900223401520762e-06
5.470000000000000284e+01,-4.661501069758156035e-06,-4.733289451802624725e-06,-4.663463213483431957e-06,-4.712132539053115465e-06,-4.686161360067941928e-06,-4.700712813776597443e-06,-4.691234945591871153e-06,-4.698441988498780475e-06
5.480000000000000426e+01,-3.658590327276778353e-06,-3.715448333774240552e-06,-3.647401425221907800e-06,-3.698976834914935452e-06,-3.667481445951414898e-06,-3.685229197303296900e-06,-3.673736796494520007e-06,-3.682481037797780132e-06
5.490000000000000568e+01,-2.509914161841209079e-06,-2.549624384895476936e-06,-2.485952619091236215e-06,-2.538285001907336635e-06,-2.502225108391709085e-06,-2.522328220094793849e-06,-2.509231523145638576e-06,-2.519189831906576416e-06
5.500000000000000000e+01,-1.260970655836413101e-06,-1.281987973084097732e-06,-1.225130042692423871e-06,-1.276057574883804335e-06,-1.236572348739528593e-06,-1.258117104302458600e-06,-1.243903852754524308e-06,-1.254698854036284672e-06
5.510000000000000142e+01,3.869823095303814853e-08,3.717942387293504680e-08,8.502432158330464063e-08,3.757177302610159586e-08,7.918761224523507281e-08,5.714170844828281304e-08,7.192093393060261519e-08,6.070901065191591783e-08
5.520000000000000284e+01,1.337442813387212937e-06,1.355448143641746483e-06,1.392398090882540629e-06,1.350305903619064551e-06,1.392640513658838231e-06,1.371018731377571243e-06,1.385769545170223438e-06,1.374587778935065785e-06
5.530000000000000426e+01,2.583539292555503408e-06,2.620303777151056224e-06,2.644865865486512035e-06,2.609758163657494023e-06,2.651335728548476212e-06,2.631012408993438356e-06,2.645119709515642015e-06,2.634424510483679427e-06
5.540000000000000568e+01,3.727243784584777231e-06,3.781233102767567189e-06,3.792366838839544840e-06,3.765549696194137042e-06,3.804896333059470948e-06,3.786666663535553923e-06,3.799520977870729510e-06,3.789757958838624319e-06
5.550000000000000000e+01,4.722786151156732615e-06,4.791750585042553467e-06,4.788919889003873109e-06,4.771345137433158357e-06,4.807063454487225940e-06,4.791622752103874561e-06,4.802648560231492780e-06,4.794231358823397571e-06
5.560000000000000142e+01,5.530222454946942534e-06,5.611282660938909927e-06,5.594492771349157678e-06,5.586741256308203063e-06,5.617587696044035184e-06,5.605517242213142737e-06,5.614201604581259275e-06,5.607491036591083500e-06
5.570000000000000284e+01,6.117067805039289041e-06,6.206829804289437647e-06,6.176645197364383222e-06,6.178926706845722094e-06,6.203884719807595260e-06,6.195642498763032080e-06,6.201562047392084054e-06,6.196847111367143057e-06
5.580000000000000426e+01,6.459638110994925242e-06,6.554333084912711271e-06,6.511872847392297103e-06,6.524038971222889671e-06,6.542380853902241000e-06,6.538295257568771390e-06,6.541139533383644178e-06,6.538621758395146699e-06
5.590000000000000568e+01,6.544039877737217736e-06,6.639682698122983950e-06,6.586590713647533235e-06,6.608156657400554579e-06,6.619487632697484969e-06,6.619752340980555871e-06,6.619341599845007806e-06,6.619124021833844296e-06
5.600000000000000000e+01,6.366761382742280873e-06,6.459320462309792177e-06,6.397709244487792546e-06,6.427881095755205720e-06,6.432160858244051482e-06,6.436829653927444994e-06,6.433125623039881447e-06,6.435207307753376682e-06
5.610000000000000142e+01,5.934835782289704653e-06,6.020405951323581917e-06,5.952774848827502296e-06,5.990479830630945912e-06,5.988019116193177283e-06,5.997000243784800233e-06,5.990108864484255946e-06,5.994385413127245599e-06
5.620000000000000284e+01,5.265566004081234652e-06,5.340535804559953803e-06,5.269666411122919669e-06,5.313585017041599912e-06,5.305017473533624184e-06,5.318068142246001884e-06,5.308234024059554912e-06,5.314503962072780752e-06
5.630000000000000426e+01,4.385821572361336962e-06,4.447026659221142708e-06,4.375860323646563188e-06,4.424460625568338301e-06,4.410692971801299933e-06,4.427415536578660493e-06,4.415008589969682262e-06,4.422985021235170677e-06
5.640000000000000568e+01,3.330937520751309222e-06,3.375792748144812450e-06,3.307296837784523547e-06,3.358872393888212571e-06,3.341018165708975474e-06,3.360860203555082748e-06,3.346355615718721310e-06,3.355682094391410075e-06
5.650000000000000000e+01,2.143264019732749048e-06,2.169868182078094065e-06,2.106898967652037769e-06,2.159612394275756131e-06,2.138916151278591471e-06,2.161176918258345125e-06,2.145130192976463235e-06,2.155399473596775195e-06
5.660000000000000142e+01,8.704311278417975473e-07,8.776400799714867418e-07,8.228106110341748547e-07,8.747448618506847851e-07,8.525043476703686451e-07,8.763498643427070078e-07,8.593689834746065515e-07,8.701431893631816905e-07
5.670000000000000284e+01,-4.365947505469147671e-07,-4.491289297969824901e-07,-4.935678775963570075e-07,-4.443491901096052743e-07,-4.668558478415629764e-07,-4.423675847020636098e-07,-4.596507451604114891e-07,-4.488199442931328775e-07
5.680000000000000426e+01,-1.725578164385455082e-06,-1.757402359026105643e-06,-1.789661240259032837e-06,-1.745044449108501539e-06,-1.766620749604763674e-06,-1.742504096763353161e-06,-1.759461152911478976e-06,-1.749013562118983955e-06
5.690000000000000568e+01,-2.945117665936747287e-06,-2.995005886102797277e-06,-3.013829913744991984e-06,-2.975574486918652894e-06,-2.995153048801491025e-06,-2.972449668819932000e-06,-2.988480380411440152e-06,-2.978830401484389157e-06
5.700000000000000000e+01,-4.046697520215802868e-06,-4.112709205972286952e-06,-4.117423246075002652e-06,-4.087081015985427612e-06,-4.103755184170498893e-06,-4.083482127020809926e-06,-4.098035323890636406e-06,-4.089557722908310211e-06
5.710000000000000142e+01,-4.986605883744443801e-06,-5.066170440853889900e-06,-5.056694360988656101e-06,-5.035529833136154210e-06,-5.048570343141323136e-06,-5.031664972260374569e-06,-5.044255347835813197e-06,-5.037273861502322703e-06
5.720000000000000284e+01,-5.727645498970757032e-06,-5.817668494639827159e-06,-5.794504243206155536e-06,-5.783422106442337451e-06,-5.792281647210018036e-06,-5.779547904427584371e-06,-5.789768788871940686e-06,-5.784547465664813259e-06
5.730000000000000426e+01,-6.240573738741650445e-06,-6.337559896152367145e-06,-6.301753427362388749e-06,-6.301239748096598703e-06,-6.305549469454163614e-06,-6.297610190608704528e-06,-6.305142792095708160e-06,-6.301879758252582064e-06
5.740000000000000568e+01,-6.505221349623058202e-06,-6.605409482968171986e-06,-6.558491941949240456e-06,-6.568575051213443317e-06,-6.568137423418329846e-06,-6.565397024954622296e-06,-6.570016811674461721e-06,-6.568840057119551545e-06
5.750000000000000000e+01,-6.511252711755011191e-06,-6.610757928821042739e-06,-6.554671177744220145e-06,-6.574906966455573709e-06,-6.569688908358850554e-06,-6.572309818986266094e-06,-6.573890700217743799e-06,-6.574855494906328701e-06
5.760000000000000142e+01,-6.258544215681505207e-06,-6.353502972344937660e-06,-6.290514566825722298e-06,-6.319998930415238192e-06,-6.310127917213970150e-06,-6.318022760798402970e-06,-6.316539544276578155e-06,-6.319627206846645251e-06
5.770000000000000284e+01,-5.757170983888837412e-06,-5.843884804040966330e-06,-5.776497018883386403e-06,-5.813905778084826892e-06,-5.799669960893094611e-06,-5.812509904917773085e-06,-5.808039217292115808e-06,-5.813157135714508428e-06
5.780000000000000426e+01,-5.027005341357027035e-06,-5.102079159075012527e-06,-5.032935775833857761e-06,-5.076589855351754110e-06,-5.058441391814216814e-06,-5.075679473359739902e-06,-5.068399007379653654e-06,-5.075382012498241835e-06
5.790000000000000568e+01,-4.096943026998811632e-06,-4.157414143085569336e-06,-4.089207666424510279e-06,-4.137158964662157601e-06,-4.115718096248111024e-06,-4.136624938810840035e-06,-4.126810605159514367e-06,-4.135423982531971632e-06
5.800000000000000000e+01,-3.003785086247434677e-06,-3.047238689463105388e-06,-2.982619673602693311e-06,-3.032751204973260784e-06,-3.008807424237369688e-06,-3.032515728446094627e-06,-3.020536105735605048e-06,-3.030480652754796722e-06
5.810000000000000142e+01,-1.790814676633223357e-06,-1.815481827871501253e-06,-1.756971260258310963e-06,-1.807104029027950531e-06,-1.781610172196801400e-06,-1.807163813899448357e-06,-1.793471247069078345e-06,-1.804390810211664586e-06
5.820000000000000284e+01,-5.061185864019268621e-07,-5.109525977875506442e-07,-4.608579365905640657e-07,-5.088567333610960475e-07,-4.829121207639008873e-07,-5.093156635604945137e-07,-4.944334733580912911e-07,-5.059253142813968651e-07
5.830000000000000426e+01,7.992870535433738155e-07,8.145596937791932390e-07,8.542241489717383729e-07,8.103532386505296614e-07,8.355334248921764129e-07,8.092685320759684942e-07,8.247630037261366454e-07,8.131348642470559440e-07
5.840000000000000568e+01,2.073458903323333047e-06,2.108316411925104106e-06,2.135903660382965086e-06,2.097929893141170510e-06,2.121060092369342343e-06,2.095875496654908687e-06,2.111371898233516120e-06,2.100060503995582195e-06
5.850000000000000000e+01,3.265581587835741928e-06,3.318716091105233801e-06,3.333013177453381104e-06,3.302415894107513239e-06,3.322199494254496344e-06,3.298957837682969796e-06,3.313837314722345440e-06,3.303294261486344752e-06
5.860000000000000142e+01,4.327996451197746453e-06,4.397355843871464387e-06,4.397640464448571151e-06,4.375563735115051145e-06,4.390763014894272231e-06,4.370224270633382702e-06,4.383886432701711300e-06,4.374541872048665070e-06
5.870000000000000284e+01,5.218122551414738908e-06,5.300984838946254385e-06,5.287068342296752377e-06,5.274295196366907135e-06,5.283806684935887787e-06,5.266612317395003018e-06,5.278503205335960402e-06,5.270745523866526838e-06
5.880000000000000426e+01,5.900189990137860718e-06,5.993268215653824171e-06,5.965521136797047319e-06,5.962465280839879256e-06,5.965393927581663647e-06,5.952057374858377159e-06,5.961696651207715192e-06,5.955853186495607687e-06
5.890000000000000568e+01,6.346710817950462769e-06,6.446284857575257377e-06,6.405641220452729101e-06,6.412352935913911978e-06,6.408077879049844938e-06,6.398979340543897720e-06,6.405984770918582427e-06,6.402304983582629561e-06
5.900000000000000000e+01,6.539621777268411762e-06,6.641691542574879037e-06,6.589628841147110450e-06,6.605811245730119907e-06,6.594036308260609047e-06,6.589419745517410831e-06,6.593527083070815920e-06,6.592169498387256965e-06
5.910000000000000142e+01,6.471045910588779648e-06,6.571499000934677426e-06,6.509992025782729286e-06,6.535024095255526078e-06,6.515807419393837563e-06,6.515778044807740699e-06,6.516854692217854961e-06,6.517878655826203627e-06
5.920000000000000284e+01,6.143636114036565843e-06,6.238421872889476916e-06,6.169870294392421073e-06,6.202833874174862316e-06,6.176593186746348607e-06,6.181114452802338732e-06,6.179165736613922988e-06,6.182528632187045403e-06
5.930000000000000426e+01,5.570482274008803358e-06,5.655783648833567767e-06,5.582915320379022717e-06,5.622624605322590341e-06,5.590117213738476920e-06,5.599007282919288286e-06,5.594174796119677495e-06,5.599734892752783466e-06
5.940000000000000568e+01,4.774583654748587591e-06,4.846978309297478305e-06,4.772732372926302702e-06,4.817765726305989205e-06,4.780045113839115345e-06,4.792973803069422445e-06,4.785525978129312463e-06,4.793050581070046334e-06
5.950000000000000000e+01,3.787908483182667041e-06,3.844511271527961682e-06,3.771907070737601231e-06,3.820642294483089785e-06,3.778995715908450848e-06,3.795483764390539250e-06,3.785799540245715633e-06,3.794977674581589966e-06
5.960000000000000142e+01,2.650081938088133526e-06,2.688662059407986860e-06,2.620661332830565016e-06,2.671316323171746276e-06,2.627189730042278626e-06,2.646612751205923431e-06,2.635159799285746729e-06,2.645618320362697062e-06
5.970000000000000284e+01,1.406760776118121115e-06,1.425828565604359000e-06,1.365199213371193210e-06,1.415880149152615175e-06,1.370797821087510471e-06,1.392397336180684064e-06,1.379706725174179027e-06,1.391028561253948581e-06
5.980000000000000426e+01,1.077665961746188117e-07,1.066268092431155168e-07,5.581656528641509851e-08,1.045752992256954172e-07,6.006158922988724669e-08,8.296505402127785089e-08,6.960440623871022581e-08,8.134761109168664461e-08
5.990000000000000568e+01,-1.194940495857776952e-06,-1.216170074480604768e-06,-1.255142476869197665e-06,-1.210241274446355320e-06,-1.252731632400694295e-06,-1.229480857317666320e-06,-1.242933756223640884e-06,-1.231217339192625104e-06
6.000000000000000000e+01,-2.449360716444415331e-06,-2.489764635321689568e-06,-2.515394672802928611e-06,-2.476197665912671653e-06,-2.515336001762680240e-06,-2.492739083370665298e-06,-2.505720582218762260e-06,-2.494468004571315234e-06
6.010000000000000142e+01,-3.605537946288484008e-06,-3.663450107382892895e-06,-3.674804899572725603e-06,-3.642988396779234250e-06,-3.677612873842495134e-06,-3.656668114859762397e-06,-3.668649757565534131e-06,-3.658271649525923763e-06
6.020000000000000284e+01,-4.617542912088712370e-06,-4.690621688341334306e-06,-4.687367768985151173e-06,-4.664354775835155564e-06,-4.693495431723482270e-06,-4.675146143828801115e-06,-4.685651916747080037e-06,-4.676519495927511372e-06
6.030000000000000426e+01,-5.445278472876458054e-06,-5.530605529130427911e-06,-5.513007344137843546e-06,-5.499889262211565821e-06,-5.522779376543329732e-06,-5.507861091547106014e-06,-5.516480824446778897e-06,-5.508915265156621999e-06
6.040000000000000568e+01,-6.056039103613519714e-06,-6.150237091384624932e-06,-6.119128633436110576e-06,-6.116598175065490750e-06,-6.132675541781207329e-06,-6.121867112435230851e-06,-6.128266428373496666e-06,-6.122530409463644574e-06
6.050000000000000000e+01,-6.425768562162703645e-06,-6.525132756368678955e-06,-6.481866297008975764e-06,-6.490168037387444855e-06,-6.499070446835952808e-06,-6.492853475953408449e-06,-6.496780936254831218e-06,-6.493072068097793803e-06
6.060000000000000142e+01,-6.539972883135014570e-06,-6.640611960151421300e-06,-6.586988785167724458e-06,-6.605892775291000163e-06,-6.607451876139425195e-06,-6.606082217613939989e-06,-6.607374360312334716e-06,-6.605820179833576944e-06
6.070000000000000284e+01,-6.394259562281234821e-06,-6.492240967576057287e-06,-6.430429317583197246e-06,-6.459231426947376065e-06,-6.453468216149893522e-06,-6.456962114542719178e-06,-6.455546953165747226e-06,-6.456201262078353764e-06
6.080000000000000426e+01,-5.994487531107983713e-06,-6.085983144943352130e-06,-6.018428266585384989e-06,-6.055978618635382560e-06,-6.043102304953418269e-06,-6.051238251980617378e-06,-6.047137535408753095e-06,-6.049978016342549836e-06
6.090000000000000568e+01,-5.356525911021092767e-06,-5.437953913972615183e-06,-5.367284378415826396e-06,-5.412042672597872084e-06,-5.392452863767216442e-06,-5.404788659901793579e-06,-5.398118862909306870e-06,-5.403046104135444949e-06
6.100000000000000000e+01,-4.505632377943546985e-06,-4.573791305612084912e-06,-4.502724746391351118e-06,-4.552838760302213572e-06,-4.527129165349252915e-06,-4.543032198683905065e-06,-4.534003890693805161e-06,-4.540842139022505108e-06
6.110000000000000142e+01,-3.475474184944093992e-06,-3.527665152103232060e-06,-3.458915538517848276e-06,-3.512316987724917183e-06,-3.481277421252260140e-06,-3.499964998376903225e-06,-3.488879992241677996e-06,-3.497380093447910454e-06
6.120000000000000284e+01,-2.306826458908783906e-06,-2.340959480151560967e-06,-2.277147181706240531e-06,-2.331657653592555945e-06,-2.296270327328819860e-06,-2.316856150541557469e-06,-2.304101714728501449e-06,-2.313946751569817550e-06
6.130000000000000426e+01,-1.045993270692990862e-06,-1.060673592290228839e-06,-1.004238963903114623e-06,-1.057678006760598421e-06,-1.019104058030961824e-06,-1.040646706501613394e-06,-1.026686158922540670e-06,-1.037500234835064816e-06
6.140000000000000568e+01,2.569929446194496592e-07,2.624024561803661726e-07,3.092813425642493286e-07,2.589936418384564121e-07,2.994406750611577905e-07,2.778911333267686246e-07,2.925319395052916605e-07,2.811715057171593202e-07
6.150000000000000000e+01,1.550329013638718223e-06,1.575673011400269274e-06,1.611157547959374270e-06,1.565910088763278196e-06,1.606805661219512515e-06,1.586166094885710365e-06,1.600916553351483529e-06,1.589463646478606051e-06
6.160000000000000142e+01,2.782483506852395649e-06,2.826809729711277086e-06,2.849471280208515367e-06,2.810888439647163395e-06,2.850753090893887176e-06,2.831872914471622593e-06,2.846139444678819075e-06,2.835060576245052033e-06
6.170000000000000284e+01,3.904246251240639509e-06,3.965833378888339311e-06,3.974714708532278706e-06,3.944102544617411610e-06,3.981470307445889034e-06,3.965105239228661205e-06,3.978296313322804423e-06,3.968049831021280838e-06
6.180000000000000426e+01,4.870703942949639043e-06,4.947122227066946820e-06,4.941786664713898602e-06,4.920099371974462343e-06,4.953594007123252041e-06,4.940387776264376640e-06,4.951940976993807197e-06,4.942955203451893098e-06
6.190000000000000568e+01,5.643060927595922038e-06,5.731264444558403781e-06,5.711829044685590162e-06,5.699654218205285616e-06,5.728067114768586876e-06,5.718539936472311069e-06,5.727949439898738504e-06,5.720601153003102013e-06
6.200000000000000000e+01,6.190227782892909758e-06,6.286675358652127343e-06,6.253824214291769934e-06,6.251383979999358687e-06,6.273746607943220255e-06,6.268288589655890419e-06,6.275131207017503598e-06,6.269726007368525700e-06
6.210000000000000142e+01,6.490107745671380712e-06,6.590907810188895155e-06,6.545882105274403173e-06,6.553046340118662272e-06,6.568690091579565404e-06,6.567557494840947641e-06,6.571515334674593589e-06,6.568271405771319849e-06
6.220000000000000284e+01,6.530522271258609734e-06,6.631595281358926286e-06,6.576157695836748474e-06,6.592465465832253457e-06,6.601062635391841127e-06,6.604375124480421633e-06,6.605253070973704510e-06,6.604289622846870600e-06
6.230000000000000426e+01,6.309731773790350218e-06,6.406982567763730430e-06,6.343355210991497017e-06,6.368041142429392565e-06,6.369622585933321091e-06,6.377360202758364238e-06,6.375096755550924144e-06,6.376428069970740964e-06
6.240000000000000568e+01,5.836525225788591342e-06,5.926016881818707560e-06,5.856793880071320402e-06,5.888817288995928934e-06,5.883764741754227146e-06,5.895764244562284873e-06,5.890434797761745500e-06,5.893970308423757132e-06
6.250000000000000000e+01,5.129871851167200347e-06,5.207992412853412745e-06,5.136030395869184417e-06,5.174106383232235373e-06,5.163120178147684314e-06,5.179071396244072645e-06,5.170883697142025781e-06,5.176434004550145573e-06
6.260000000000000142e+01,4.218148475315652846e-06,4.281762312208226007e-06,4.210054075859392952e-06,4.252687156008905234e-06,4.236732769058448866e-06,4.256176559219726485e-06,4.245458793072920400e-06,4.252747001637358082e-06
6.270000000000000284e+01,3.137975932654413214e-06,3.184552491264369678e-06,3.116090790594716609e-06,3.161612672775149235e-06,3.141851746046864235e-06,3.164181794357290300e-06,3.151364398545908330e-06,3.160041740696284407e-06
6.280000000000000426e+01,1.932716023639313718e-06,1.960430195874218740e-06,1.898069722588990871e-06,1.944683379329070760e-06,1.922396310444218770e-06,1.946867245916639177e-06,1.932460073295061420e-06,1.942124500442510282e-06
6.290000000000000568e+01,6.506957458407569561e-07,6.584958885669234263e-07,6.048218507970215541e-07,6.506538503814329744e-07,6.271614912678469267e-07,6.529054863702032918e-07,6.374722372193275532e-07,6.476885419381961384e-07
6.300000000000000000e+01,-6.567629807219255156e-07,-6.691213778331484008e-07,-7.119100896846308757e-07,-6.687478485145614826e-07,-6.921564078832265210e-07,-6.661031730914590554e-07,-6.819712817518475134e-07,-6.716511964377502863e-07
6.310000000000000142e+01,-1.937422665548860223e-06,-1.969377736221744613e-06,-1.999563998295039724e-06,-1.960903412701053838e-06,-1.983031473057339511e-06,-1.957692304377367520e-06,-1.973401863392121314e-06,-1.963419756251250092e-06
6.320000000000000284e+01,-3.140230530968013412e-06,-3.190447552758879368e-06,-3.206865067800768188e-06,-3.174403826522453897e-06,-3.194192724015332274e-06,-3.170605100660806031e-06,-3.185583457826490772e-06,-3.176357455419998033e-06
6.330000000000000426e+01,-4.217353203689322427e-06,-4.283787815778650199e-06,-4.285860966291021867e-06,-4.261081212070250146e-06,-4.277639968269797421e-06,-4.256804059465935097e-06,-4.270519043836351614e-06,-4.262428830059672435e-06
6.340000000000000568e+01,-5.126064799548801787e-06,-5.206051844897086056e-06,-5.193805826753106203e-06,-5.177894806362992597e-06,-5.190515047742705335e-06,-5.173339840958135483e-06,-5.185315951006241875e-06,-5.178690656165718664e-06
6.350000000000000000e+01,-5.830416110769176541e-06,-5.920779431012324068e-06,-5.894822311697245354e-06,-5.888601306291985082e-06,-5.896760523288469003e-06,-5.884012045820341541e-06,-5.893843257276376590e-06,-5.888951982724321965e-06
6.360000000000000142e+01,-6.302623738518864371e-06,-6.399802016998634713e-06,-6.361282128053424856e-06,-6.365150174242328873e-06,-6.368507473181184153e-06,-6.360763715268502594e-06,-6.368123377148426911e-06,-6.365168103761309482e-06
6.370000000000000284e+01,-6.524130737955990966e-06,-6.624314529940500407e-06,-6.574857806918021907e-06,-6.588756092440473111e-06,-6.587144818465118234e-06,-6.584761490124879657e-06,-6.589409906970766784e-06,-6.588520452821544637e-06
6.380000000000000426e+01,-6.486303904068568826e-06,-6.585579202716962399e-06,-6.527211644458130735e-06,-6.550613028705187801e-06,-6.544034026084721845e-06,-6.547124268840853745e-06,-6.548914502912950297e-06,-6.550145220829417525e-06
6.390000000000000568e+01,-6.190746610401642869e-06,-6.285240559428251217e-06,-6.220300910325660126e-06,-6.252226936731553053e-06,-6.240844918348198433e-06,-6.249274691449979713e-06,-6.248156905669377537e-06,-6.251484923780470382e-06
6.400000000000000000e+01,-5.649219679215722323e-06,-5.735244266752426157e-06,-5.666291434697212637e-06,-5.705356731056099306e-06,-5.689500511163458896e-06,-5.702899780579695488e-06,-5.698924137653715860e-06,-5.704249116944559717e-06
6.410000000000000853e+01,-4.883175844683229627e-06,-4.957365542374025935e-06,-4.887084335936098256e-06,-4.931565748211852451e-06,-4.911731272760899714e-06,-4.929519567486995157e-06,-4.922837378906752548e-06,-4.929982950596656366e-06
6.420000000000000284e+01,-3.922925852550829262e-06,-3.982365187754632885e-06,-3.913472899852443732e-06,-3.961398410412542148e-06,-3.938251921298263625e-06,-3.959675490716740853e-06,-3.950538043029361290e-06,-3.959255247765192109e-06
6.429999999999999716e+01,-2.806466079474656539e-06,-2.848803082350359617e-06,-2.783958485463866595e-06,-2.833209218011667474e-06,-2.807586800490646795e-06,-2.831763664112862955e-06,-2.820517997048632708e-06,-2.830491140193291955e-06
6.440000000000000568e+01,-1.578008731240032603e-06,-1.601550154911590695e-06,-1.543265792658399249e-06,-1.591683414015054865e-06,-1.564582799262748125e-06,-1.590551529928596608e-06,-1.577632435412201772e-06,-1.588487764214718823e-06
6.450000000000000000e+01,-2.862661135916155786e-07,-2.900503852654168213e-07,-2.406087563078251890e-07,-2.861004676502076904e-07,-2.586613810362514698e-07,-2.854295309551169169e-07,-2.713471988213811414e-07,-2.826646850473402139e-07
6.460000000000000853e+01,1.017450025730948227e-06,1.033605906974877087e-06,1.072231528231881725e-06,1.031597478995394113e-06,1.058126949449178511e-06,1.031538328422065831e-06,1.046215286570895131e-06,1.034887010364915483e-06
6.470000000000000284e+01,2.281244846802366055e-06,2.316727700846232807e-06,2.342946536393331058e-06,2.308860422906011678e-06,2.333172172297448554e-06,2.307690540492846054e-06,2.322356535577885239e-06,2.311482361350147841e-06
6.479999999999999716e+01,3.454696703653059586e-06,3.508111193206708833e-06,3.520780284871349863e-06,3.494629179146002684e-06,3.515416735266896353e-06,3.491888086348815534e-06,3.505925822433475503e-06,3.495964113808813778e-06
6.490000000000000568e+01,4.490873383611315717e-06,4.560088775973358821e-06,4.558567489876264034e-06,4.541393688883843538e-06,4.557423573026131436e-06,4.536590730574996400e-06,4.549399163278344815e-06,4.540780465966953727e-06
6.500000000000000000e+01,5.348226959522861534e-06,5.430456186561460896e-06,5.414646354118257676e-06,5.407125306555737865e-06,5.417312627320480800e-06,5.399800993621806100e-06,5.410824398588420792e-06,5.403930207981133549e-06
6.510000000000000853e+01,5.992287947120811253e-06,6.084196776390271566e-06,6.054564610946666647e-06,6.056999985792899110e-06,6.060481511471760285e-06,6.046790623270847931e-06,6.055546878436235403e-06,6.050689931424990675e-06
6.520000000000000284e+01,6.397085259735035834e-06,6.494927571099040620e-06,6.452503691745103964e-06,6.464836118824646150e-06,6.461033631999235638e-06,6.451532450268970820e-06,6.457638493606587815e-06,6.455046068443159868e-06
6.529999999999999716e+01,6.546228113413210536e-06,6.646001566967818519e-06,6.592356238288576975e-06,6.614181856712253449e-06,6.602849105863395351e-06,6.597772982230853955e-06,6.600965472780551124e-06,6.600767024633746871e-06
6.540000000000000568e+01,6.433599402777545606e-06,6.531214340965707521e-06,6.468406387627467780e-06,6.499001659054925994e-06,6.480249655937964093e-06,6.479697372607784445e-06,6.479846873741479385e-06,6.482067013313663750e-06
6.550000000000000000e+01,6.063626595553817111e-06,6.155080020220360382e-06,6.085579682457709083e-06,6.123929841506114968e-06,6.098227448680937357e-06,6.102157526388651831e-06,6.099275028259576459e-06,6.103832403792086581e-06
6.560000000000000853e+01,5.451115085597368903e-06,5.532661085605461437e-06,5.459249163564106055e-06,5.504078970541836924e-06,5.472228381764310257e-06,5.480454852435645563e-06,5.474690101814339016e-06,5.481402228169063306e-06
6.570000000000000284e+01,4.620649094455586692e-06,4.688957255749581776e-06,4.614604988517623241e-06,4.664411841215354571e-06,4.627501310361381570e-06,4.639690156404974175e-06,4.631321996739767854e-06,4.639915555160190053e-06
6.579999999999999716e+01,3.605585415900058877e-06,3.657879494023408284e-06,3.585615478474135642e-06,3.638706134734270847e-06,3.598044753860829559e-06,3.613713029038123636e-06,3.603132670781938884e-06,3.613258352408443841e-06
6.590000000000000568e+01,2.446684256307563032e-06,2.480854679465238632e-06,2.413626499886412091e-06,2.468159400748071164e-06,2.425200518518799697e-06,2.443720599376586478e-06,2.431409346193014187e-06,2.442659983670214530e-06
6.600000000000000000e+01,1.190437969089686021e-06,1.205123428993370993e-06,1.145662353985166249e-06,1.199697649334474647e-06,1.155958386844790908e-06,1.176569750904743472e-06,1.163073114374135741e-06,1.175003680353725599e-06
6.610000000000000853e+01,-1.128283790285955490e-07,-1.181930739391212626e-07,-1.674960674602488098e-07,-1.159372707837391658e-07,-1.589530964629659593e-07,-1.371227540403197054e-07,-1.512224614974577719e-07,-1.390744067686355834e-07
6.620000000000000284e+01,-1.411001641249409744e-06,-1.436172306634730944e-06,-1.473371803506484667e-06,-1.426238653401412648e-06,-1.467108012631612723e-06,-1.445011549083830005e-06,-1.459122163649517745e-06,-1.447216833427855676e-06
6.629999999999999716e+01,-2.652282861947963255e-06,-2.696226297727033483e-06,-2.719903191727990333e-06,-2.679038091313312719e-06,-2.716472320363205739e-06,-2.695102374883351359e-06,-2.708646734128627998e-06,-2.697424270725612416e-06
6.640000000000000568e+01,-3.787259485632521461e-06,-3.848204927658915864e-06,-3.857518879268884149e-06,-3.824575415978248571e-06,-3.857457893108318103e-06,-3.837798582206897180e-06,-3.850236145963581436e-06,-3.840101213070656883e-06
6.650000000000000000e+01,-4.770863764991251088e-06,-4.846381722323211960e-06,-4.841093847685051799e-06,-4.817454462846537666e-06,-4.844862737940491826e-06,-4.827837108811738887e-06,-4.838681782193265946e-06,-4.829990889909652196e-06
6.660000000000000853e+01,-5.564141107416986642e-06,-5.651245115145808739e-06,-5.631711677334116928e-06,-5.618411109686860527e-06,-5.639625876130427429e-06,-5.626043324935547929e-06,-5.634877448867925409e-06,-5.627929001772447037e-06
6.670000000000000284e+01,-6.135762334547045782e-06,-6.231028775949276621e-06,-6.198168600868303457e-06,-6.195829677535513724e-06,-6.210334371092862682e-06,-6.200842621595370474e-06,-6.207327507945503697e-06,-6.202354338458171412e-06
6.679999999999999716e+01,-6.463225985020581987e-06,-6.562927078956892757e-06,-6.518166874636133201e-06,-6.526954933583350993e-06,-6.534430322835405036e-06,-6.529476348826612764e-06,-6.533359966642837691e-06,-6.530524000736281920e-06
6.690000000000000568e+01,-6.533710092793132418e-06,-6.633955297097315906e-06,-6.579157884212261109e-06,-6.598758984455166399e-06,-6.599076833535555409e-06,-6.598880326225131654e-06,-6.600002778633928813e-06,-6.599391469519488851e-06
6.700000000000000000e+01,-6.344546623238134231e-06,-6.441427957859513498e-06,-6.378808607154784482e-06,-6.408434826965514475e-06,-6.401653669885210007e-06,-6.406195406094550293e-06,-6.404492696676644670e-06,-6.406116953794338542e-06
6.710000000000000853e+01,-5.903305451249174496e-06,-5.993042494323308489e-06,-5.925078177204667895e-06,-5.963500935346477405e-06,-5.949865420129540894e-06,-5.958891365953622454e-06,-5.954397685303813859e-06,-5.958191188593087162e-06
6.720000000000000284e+01,-5.227488069858843289e-06,-5.306568552243540182e-06,-5.235904097899979348e-06,-5.281513862198661258e-06,-5.261457304062133744e-06,-5.274497700047398041e-06,-5.267346147252993660e-06,-5.273166131913864518e-06
6.729999999999999716e+01,-4.343843957976822878e-06,-4.409155947238119211e-06,-4.338510073198520445e-06,-4.389398368664920724e-06,-4.363546426799924660e-06,-4.379947660004823717e-06,-4.370369012296482225e-06,-4.377998796101234547e-06
6.740000000000000568e+01,-3.287334644497263980e-06,-3.336286284127965018e-06,-3.268359441865875681e-06,-3.322417054807402792e-06,-3.291589123988192256e-06,-3.310555076074805925e-06,-3.298874009349805903e-06,-3.308027664350454700e-06
6.750000000000000000e+01,-2.099781961584223922e-06,-2.130404677391783963e-06,-2.067789839022005083e-06,-2.122813785088162319e-06,-2.088018010215630937e-06,-2.108656909249884137e-06,-2.095284988290480044e-06,-2.105614600012017945e-06
6.760000000000000853e+01,-8.282477406140742460e-07,-8.392788281574858900e-07,-7.843758817460688704e-07,-8.381772184651303803e-07,-8.005951384060239207e-07,-8.219677882226328336e-07,-8.073926168195022512e-07,-8.184985021975066388e-07
6.770000000000000284e+01,4.767978751263335369e-07,4.858572050792098196e-07,5.309228153782541426e-07,4.804178537209935484e-07,5.194601361280248852e-07,4.982945300824326296e-07,5.135243842380177171e-07,5.020803195421308374e-07
6.779999999999999716e+01,1.763453510716939121e-06,1.792308131132180904e-06,1.825761503704281807e-06,1.780423375619122339e-06,1.819499020505599418e-06,1.799442445049592720e-06,1.814736784122583657e-06,1.803414658829716188e-06
6.790000000000000568e+01,2.980435747257370593e-06,3.027997416915617634e-06,3.048483323886408414e-06,3.009908573659014763e-06,3.047548303214409060e-06,3.029430907908192694e-06,3.044181088318609341e-06,3.033444095357218373e-06
6.800000000000000000e+01,4.079121876610081188e-06,4.143542507273334508e-06,4.150185020534991054e-06,4.119645566735830045e-06,4.154407687084749057e-06,4.138962902855425341e-06,4.152567985138411188e-06,4.142861718070545152e-06
6.810000000000000853e+01,5.015505063932224061e-06,5.094242686354277794e-06,5.086691999445225321e-06,5.065104508372719749e-06,5.095651843978199480e-06,5.083499273805802687e-06,5.095393805165659984e-06,5.087125030556194361e-06
6.820000000000000284e+01,5.751981327628552521e-06,5.841897312064414649e-06,5.820359969710420245e-06,5.808273591645374268e-06,5.833450949122021001e-06,5.825085724109335672e-06,5.834767459522716138e-06,5.828283736908357326e-06
6.829999999999999716e+01,6.258891944610489588e-06,6.356376223148885174e-06,6.321624938632197654e-06,6.319224293116487701e-06,6.338129256044933157e-06,6.333915957112967732e-06,6.340971610951928739e-06,6.336543251883597350e-06
6.840000000000000568e+01,6.515752951852249453e-06,6.616872212872326742e-06,6.570231982749863420e-06,6.577351572834011506e-06,6.589391537026312307e-06,6.589560620773315947e-06,6.593687716882623562e-06,6.591493493024458417e-06
6.850000000000000000e+01,6.512115281354091678e-06,6.612777531889157956e-06,6.556085878461903604e-06,6.572232140122924449e-06,6.577161568377398737e-06,6.581806512917509622e-06,6.582829589207861432e-06,6.582947349065282339e-06
6.860000000000000853e+01,6.248014361720510834e-06,6.344142051140089222e-06,6.279682858933988143e-06,6.304060740813799413e-06,6.301994534052557384e-06,6.311068588227275455e-06,6.308948409750048114e-06,6.311351365251294254e-06
6.870000000000000284e+01,5.733986047362638061e-06,5.821689245288919068e-06,5.752101651212981892e-06,5.783643793833004310e-06,5.775045196443340245e-06,5.788357543279332162e-06,5.783192549457805143e-06,5.787751502950300164e-06
6.879999999999999716e+01,4.990645504354684903e-06,5.066386519370080777e-06,4.994552441406341359e-06,5.031950416511943303e-06,5.017594654821433409e-06,5.034806815351622333e-06,5.026826710108345253e-06,5.033317966030015356e-06
6.890000000000000568e+01,4.047846019761269787e-06,4.108587352891213129e-06,4.037503230525096853e-06,4.079241624543872291e-06,4.060159115137906838e-06,4.080783317317315806e-06,4.070335419381621023e-06,4.078453639366763639e-06
6.900000000000000000e+01,2.943454327941630311e-06,2.986782932201670349e-06,2.919422850355957166e-06,2.963817942569502151e-06,2.941223024854888735e-06,2.964624854606690008e-06,2.952154461943745645e-06,2.961529338429969016e-06
6.910000000000000853e+01,1.721796733245017919e-06,1.746019089421402271e-06,1.685197443923591720e-06,1.730442631020512323e-06,1.705655067407718661e-06,1.731062857279752620e-06,1.717089357755607892e-06,1.727304743071034210e-06
6.920000000000000284e+01,4.318449624007847376e-07,4.360493298105616589e-07,3.842914267915276127e-07,4.285112630286747049e-07,4.028780363207751236e-07,4.294010663707936715e-07,4.144917764015154660e-07,4.251058396409490570e-07
6.929999999999999716e+01,-8.747785112395156659e-07,-8.906943418929280654e-07,-9.312659206561768599e-07,-8.899521483640704389e-07,-9.151279381502952504e-07,-8.884712293100172076e-07,-9.037275230938668358e-07,-8.931624461694376294e-07
6.940000000000000568e+01,-2.145889476556916975e-06,-2.181224689590255394e-06,-2.208981420948052943e-06,-2.172387147003629337e-06,-2.195905080715210289e-06,-2.170148926949888590e-06,-2.185166999457699433e-06,-2.175085964395417903e-06
6.950000000000000000e+01,-3.330837158976862611e-06,-3.384126757766114935e-06,-3.397998551146752533e-06,-3.367790751385157932e-06,-3.388596557352130390e-06,-3.364781219095114295e-06,-3.379001727532582322e-06,-3.369810933573358369e-06
6.960000000000000853e+01,-4.382519708800991509e-06,-4.451602431565504503e-06,-4.451112602665840967e-06,-4.428730087435717166e-06,-4.445943142972197393e-06,-4.425062640422972038e-06,-4.437970989701334190e-06,-4.430034160507467789e-06
6.970000000000000284e+01,-5.259240253019381583e-06,-5.341351357490697893e-06,-5.326622060541907899e-06,-5.313196791034702215e-06,-5.326123245608105350e-06,-5.309071410664056856e-06,-5.320212962844905746e-06,-5.313840462428665035e-06
6.979999999999999716e+01,-5.926332944605761099e-06,-6.018217126757541280e-06,-5.989947206297419058e-06,-5.986235039001641667e-06,-5.994369849104952408e-06,-5.981889245221250206e-06,-5.990881123296709632e-06,-5.986321651552106715e-06
6.990000000000000568e+01,-6.357499903131280661e-06,-6.455539434957469069e-06,-6.414958340139609305e-06,-6.421285675795029846e-06,-6.424307788854832779e-06,-6.416946073728446720e-06,-6.423486098805497591e-06,-6.420920645622274492e-06
7.000000000000000000e+01,-6.535812852703770659e-06,-6.636166105022933692e-06,-6.584968606171415217e-06,-6.601200645217630836e-06,-6.598965654192046060e-06,-6.597043387734924380e-06,-6.600916785171051515e-06,-6.600454467764471644e-06
7.010000000000000853e+01,-6.454346901552110438e-06,-6.553092641692348508e-06,-6.493359539949672410e-06,-6.518894282880882685e-06,-6.511428137845332031e-06,-6.515020948449912197e-06,-6.516105366227709084e-06,-6.517780826331698307e-06
7.020000000000000284e+01,-6.116427679336844392e-06,-6.209710798343870408e-06,-6.143820653226050865e-06,-6.177610608448791396e-06,-6.165106591238256328e-06,-6.174043164997033983e-06,-6.172312311591987566e-06,-6.176084484943444863e-06
7.029999999999999716e+01,-5.535486548025048137e-06,-5.619661079425686268e-06,-5.550197321291250319e-06,-5.590798370036509368e-06,-5.573617784637718842e-06,-5.587493540126775571e-06,-5.583019431210090033e-06,-5.588771689213345439e-06
7.040000000000000568e+01,-4.734531589500878823e-06,-4.806296994785963506e-06,-4.735953822221361520e-06,-4.781598156922139964e-06,-4.760273387471869455e-06,-4.778478159939147929e-06,-4.771431640626655479e-06,-4.778973502816974417e-06
7.050000000000000000e+01,-3.745254447962143018e-06,-3.801781151502314771e-06,-3.733270561578905244e-06,-3.781958389070805282e-06,-3.757195452203099251e-06,-3.778952233191024135e-06,-3.769601185588111747e-06,-3.778671960774637739e-06
7.060000000000000853e+01,-2.606804834937026527e-06,-2.645844938975461247e-06,-2.581806315626877790e-06,-2.631409381115279444e-06,-2.604086122126592073e-06,-2.628497035639387747e-06,-2.617201542154390381e-06,-2.627476342109691387e-06
7.070000000000000284e+01,-1.364275564796901818e-06,-1.384254642688986792e-06,-1.327167705789111807e-06,-1.375536848535752199e-06,-1.346692685477712814e-06,-1.372788016484882689e-06,-1.359991764426915495e-06,-1.371090313673217764e-06
7.079999999999999716e+01,-6.695128401679184549e-08,-6.703723337553313399e-08,-1.913894143168448636e-08,-6.420792447725531815e-08,-3.502159895418799351e-08,-6.180783990172855624e-08,-4.802522662883390581e-08,-5.952375364826067994e-08
7.090000000000000568e+01,1.233616626350464429e-06,1.253471385520565917e-06,1.290265169318072225e-06,1.250386432949390780e-06,1.278633341039725480e-06,1.252129845863425572e-06,1.266331128402242712e-06,1.254884883172824317e-06
7.100000000000000000e+01,2.485638507743193060e-06,2.524684601989957144e-06,2.548851290695708371e-06,2.515799416957786860e-06,2.541773585051920747e-06,2.516469848334867976e-06,2.530490541108321167e-06,2.519559498204149151e-06
7.110000000000000853e+01,3.639141600286777134e-06,3.695852202001415066e-06,3.706326325791930998e-06,3.681426306356705425e-06,3.703806577548540702e-06,3.680534311323313545e-06,3.693768929724505767e-06,3.683806695353730731e-06
7.120000000000000284e+01,4.647971514004645144e-06,4.720094636312399672e-06,4.716320338382651300e-06,4.700547620639650148e-06,4.718097775135987604e-06,4.697582943635758568e-06,4.709447548711942488e-06,4.700877319963048251e-06
7.129999999999999716e+01,5.471658747202567952e-06,5.556301614473291295e-06,5.538270169413994637e-06,5.532231980853730136e-06,5.543876622382537533e-06,5.526726228610723268e-06,5.536687019802588594e-06,5.529880682197951813e-06
7.140000000000000568e+01,6.077071653676213714e-06,6.170814655981349262e-06,6.139083136236234139e-06,6.143016439696946662e-06,6.147913103604629725e-06,6.134607469066022389e-06,6.142208298920426301e-06,6.137467186806411235e-06
7.150000000000000000e+01,6.439783704126345043e-06,6.538819632806447402e-06,6.494507137133620489e-06,6.508289603412986679e-06,6.505889912244988693e-06,6.496778351683385466e-06,6.501665146596558031e-06,6.499203934473563038e-06
7.160000000000000853e+01,6.545093197529716633e-06,6.645385779269208371e-06,6.590144512874651639e-06,6.613314626757738068e-06,6.603407994243415402e-06,6.598705879046207201e-06,6.600646049570446650e-06,6.600581066995570012e-06
7.170000000000000284e+01,6.388647515787049258e-06,6.486101886915562886e-06,6.422061820221536266e-06,6.453844667519970102e-06,6.436579634616634848e-06,6.436365353801321021e-06,6.435260596515668396e-06,6.437603523867796440e-06
7.179999999999999716e+01,5.976641010541072774e-06,6.067277848020857789e-06,5.996965549814881058e-06,6.036301835488089296e-06,6.012182420023215457e-06,6.016393590657642676e-06,6.012285002909845133e-06,6.016942448616724448e-06
7.190000000000000568e+01,5.325574787495845897e-06,5.405699455507395612e-06,5.331933798258248203e-06,5.377510980342226077e-06,5.347368124353213403e-06,5.355797418449270708e-06,5.348862507192908566e-06,5.355641451099124595e-06
7.200000000000000000e+01,4.461586909587644811e-06,4.527945230092811357e-06,4.453714743724024316e-06,4.504000554184095506e-06,4.468941482815846911e-06,4.481233420561281378e-06,4.471775319758730660e-06,4.480393894390477527e-06
7.210000000000000853e+01,3.419381614633287825e-06,3.469294721392124359e-06,3.397623163314822392e-06,3.450902930357546694e-06,3.412243592071373399e-06,3.427894412821874681e-06,3.416324318050723008e-06,3.426426966712803335e-06
7.220000000000000284e+01,2.240804779618521536e-06,2.272276877823831143e-06,2.206084852351963832e-06,2.260504688489373137e-06,2.219692090688063502e-06,2.238055169634378672e-06,2.224869575906396335e-06,2.236045318571022733e-06
7.229999999999999716e+01,9.731288978520602484e-07,9.849234892111979889e-07,9.268945095342040474e-07,9.805124346895510712e-07,9.390443873047438217e-07,9.593435235100145064e-07,9.450982148551112516e-07,9.569006101384225360e-07
7.240000000000000568e+01,-3.328766808863292681e-07,-3.411946031262047541e-07,-3.887354483311789011e-07,-3.378890668925826901e-07,-3.785396145983277449e-07,-3.571873794516733369e-07,-3.719045266747933454e-07,-3.599371101170589782e-07
7.250000000000000000e+01,-1.625006190164590691e-06,-1.653062519424430832e-06,-1.688250134024293914e-06,-1.642102733179218177e-06,-1.680552848493110929e-06,-1.659104323148419269e-06,-1.673699808413253720e-06,-1.662024825654917493e-06
7.260000000000000853e+01,-2.851720682039982080e-06,-2.898357895186887134e-06,-2.919863476336104213e-06,-2.880222638113050238e-06,-2.915230119193701341e-06,-2.894673784725743104e-06,-2.908572681037391305e-06,-2.897625881570498052e-06
7.270000000000000284e+01,-3.964206750417531566e-06,-4.027540172979460209e-06,-4.034618849901860926e-06,-4.003090242843398983e-06,-4.033588305307755917e-06,-4.014895108539473512e-06,-4.027561960273651209e-06,-4.017742288697778719e-06
7.279999999999999716e+01,-4.918308035173346582e-06,-4.995808815577706952e-06,-4.988317529486252511e-06,-4.966223477065323522e-06,-4.991340157689538870e-06,-4.975410752283693228e-06,-4.986366708537026682e-06,-4.978023890322980094e-06
7.290000000000000568e+01,-5.676254799302782317e-06,-5.764855033729698874e-06,-5.743241777378393920e-06,-5.731546609821780436e-06,-5.750611574983910401e-06,-5.738224319873364010e-06,-5.747060549676774599e-06,-5.740485324146060719e-06
7.300000000000000000e+01,-6.208127483087189091e-06,-6.304342615670588401e-06,-6.269610031528483063e-06,-6.268858787350506390e-06,-6.281401503216432758e-06,-6.273165815806613921e-06,-6.279553628807388321e-06,-6.274970386743738970e-06
7.310000000000000853e+01,-6.493002542906634034e-06,-6.593066150084592181e-06,-6.546713841204532258e-06,-6.556990460981904079e-06,-6.562734114257118279e-06,-6.559053461696606746e-06,-6.562751750094353298e-06,-6.560313232817360785e-06
7.320000000000000284e+01,-6.519742302146802615e-06,-6.619748546543569034e-06,-6.563699174011450310e-06,-6.584609076487613066e-06,-6.583464211173950531e-06,-6.584512149965249250e-06,-6.585372765099961612e-06,-6.585156491267785128e-06
7.329999999999999716e+01,-6.287404312244060378e-06,-6.383453612757161721e-06,-6.319967937096215849e-06,-6.350647912711782084e-06,-6.342708595563628649e-06,-6.348419963719820203e-06,-6.346391470790635481e-06,-6.348397659616811239e-06
7.340000000000000568e+01,-5.805259379154659172e-06,-5.893603079065723449e-06,-5.825188630126376665e-06,-5.864344575834401496e-06,-5.849888254638724305e-06,-5.859966072441213925e-06,-5.855096044671270761e-06,-5.859246972828024980e-06
7.350000000000000000e+01,-5.092420625019133951e-06,-5.169600597043633172e-06,-5.098917794432722417e-06,-5.144888242492040575e-06,-5.124378634924209308e-06,-5.138315690766948052e-06,-5.130751383475296024e-06,-5.136892307688878390e-06
7.360000000000000853e+01,-4.177098593349803934e-06,-4.240077767503347417e-06,-4.169846270829502544e-06,-4.220687272182832572e-06,-4.194777939503513409e-06,-4.211890640815063591e-06,-4.201877598586367668e-06,-4.209779551178627344e-06
7.370000000000000284e+01,-3.095509404416052490e-06,-3.141789169103237356e-06,-3.074696238059004827e-06,-3.128281244935138261e-06,-3.097816274166831363e-06,-3.117287299903015452e-06,-3.105165256644948357e-06,-3.114530133907500442e-06
7.379999999999999716e+01,-1.890474314980572501e-06,-1.918194689809471498e-06,-1.856806569888735936e-06,-1.910933770221667771e-06,-1.876941427891853920e-06,-1.897867138722642011e-06,-1.884062517665263670e-06,-1.894530900992119626e-06
7.390000000000000568e+01,-6.097596638166002947e-07,-6.177781658456282798e-07,-5.644551293593202956e-07,-6.169543450562642306e-07,-5.806297964650042331e-07,-6.020682991048076360e-07,-5.870827193277250444e-07,-5.982447702779225551e-07
7.400000000000000000e+01,6.957840527066494474e-07,7.078387272985153800e-07,7.510230120577610080e-07,7.021912131754959319e-07,7.395170077417745347e-07,7.185008237264867148e-07,7.341063735233355203e-07,7.226968152806989565e-07
7.410000000000000853e+01,1.974216640499015796e-06,2.005919525482902088e-06,2.037253179987263962e-06,1.993912200515257638e-06,2.030818624987329457e-06,2.011113928390706462e-06,2.026739213956130214e-06,2.015547511002857561e-06
7.420000000000000284e+01,3.174561875818326939e-06,3.224697837478363027e-06,3.242898667210614150e-06,3.206588587212344521e-06,3.241625657457447574e-06,3.224044152261296148e-06,3.239073621097432465e-06,3.228564744106598994e-06
7.429999999999999716e+01,4.248841201981434779e-06,4.315443680402708537e-06,4.319717094469766039e-06,4.291647363818817951e-06,4.323407055140116029e-06,4.308659651786062028e-06,4.322489190966560813e-06,4.313106569675539959e-06
7.440000000000000568e+01,5.154006154972634590e-06,5.234428512079780660e-06,5.224512053203511641e-06,5.205534013508206215e-06,5.232727517012758511e-06,5.221408636901792022e-06,5.233473742927152728e-06,5.225617800530546475e-06
7.450000000000000000e+01,5.853689369561543288e-06,5.944707100025148350e-06,5.920897743927344692e-06,5.911494993848798174e-06,5.933029327886973903e-06,5.925607391377152311e-06,5.935410991919631840e-06,5.929418812555820040e-06
7.460000000000000853e+01,6.319698859114097900e-06,6.417639104583372500e-06,6.380799544625226360e-06,6.381092881146965823e-06,6.396139613451534700e-06,6.392951739708774284e-06,6.400089720193236076e-06,6.396217356430256018e-06
7.470000000000000284e+01,6.533188974922055081e-06,6.634082024503662467e-06,6.585622786714484533e-06,6.595385879215598379e-06,6.603434984930878215e-06,6.604683843725034365e-06,6.608866341351049556e-06,6.607275156833569696e-06
7.479999999999999716e+01,6.485453929283568897e-06,6.585199866349089604e-06,6.527035314174423064e-06,6.545717415429308517e-06,6.546610519353457391e-06,6.552361624667657480e-06,6.553428380740022874e-06,6.554176538220435333e-06
7.490000000000000568e+01,6.178305580528675733e-06,6.272848107613526736e-06,6.207326106455468562e-06,6.234078893940786514e-06,6.228018181064776115e-06,6.238196643193472113e-06,6.236125135727910163e-06,6.239164919319417635e-06
7.500000000000000000e+01,5.624015571137341851e-06,5.709514439178331457e-06,5.639321486894388613e-06,5.673028353858633466e-06,5.660560025599892242e-06,5.674946735256813923e-06,5.669852417122811516e-06,5.675033566021614462e-06
7.510000000000000853e+01,4.844821863303483411e-06,4.917815328908670125e-06,4.845861078628388441e-06,4.885168595925026835e-06,4.867142530284862545e-06,4.885370764262653154e-06,4.877499430011589254e-06,4.884578134023431772e-06
7.520000000000000284e+01,3.872020020223576608e-06,3.929569361571516595e-06,3.858856410632327538e-06,3.902208954020824905e-06,3.879718806443221979e-06,3.901273107509428684e-06,3.890986121191097880e-06,3.899638848392505963e-06
7.529999999999999716e+01,2.744678969601732632e-06,2.784488256635242465e-06,2.717974584454108111e-06,2.763654001813886651e-06,2.737963978094448692e-06,2.762183690496744504e-06,2.749937429991078375e-06,2.759778392091849497e-06
7.540000000000000568e+01,1.508038226516461577e-06,1.528544144868693166e-06,1.469006455090404728e-06,1.515178930933114287e-06,1.487644593956005679e-06,1.513734492197826853e-06,1.500055812064804428e-06,1.510656662540021955e-06
7.550000000000000000e+01,2.116576145461124270e-07,2.120860243537414647e-07,1.619923507556464415e-07,2.067642188574581041e-07,1.787548041809472466e-07,2.058047871567048048e-07,1.912645140600410798e-07,2.021748338187911997e-07
7.560000000000000853e+01,-1.092599378194059057e-06,-1.112211493070613955e-06,-1.150812247496801888e-06,-1.109329051673935140e-06,-1.136500223264391707e-06,-1.109485349815031441e-06,-1.124298923349531520e-06,-1.113531674257206561e-06
7.570000000000000284e+01,-2.352661769677855119e-06,-2.391478424457194052e-06,-2.417043748981217988e-06,-2.380657460721025132e-06,-2.405789601755969898e-06,-2.379850526978977143e-06,-2.394356472867897878e-06,-2.384168606595071793e-06
7.579999999999999716e+01,-3.518338715424729202e-06,-3.574768943526152043e-06,-3.586322467385993917e-06,-3.556681153926710692e-06,-3.578727027775396863e-06,-3.554902232638657011e-06,-3.568548926968784230e-06,-3.559344522396923338e-06
7.590000000000000568e+01,-4.543313527838321875e-06,-4.615083845083134406e-06,-4.612245506629975011e-06,-4.590755021349757214e-06,-4.608846115750075967e-06,-4.588119116855082780e-06,-4.600402625787314292e-06,-4.592540250758503362e-06
7.600000000000000000e+01,-5.386965684250899500e-06,-5.471216674879375574e-06,-5.454203532762047502e-06,-5.441949526840961227e-06,-5.455407295684722158e-06,-5.438652908862362523e-06,-5.449131694257314251e-06,-5.442913914133207243e-06
7.610000000000000853e+01,-6.015952047910833045e-06,-6.109354281913503826e-06,-6.078954237043188158e-06,-6.076634726237539752e-06,-6.084971399034078132e-06,-6.072905612664047936e-06,-6.081211861852509060e-06,-6.076877344773912171e-06
7.620000000000000284e+01,-6.405490286687243184e-06,-6.504374648330646380e-06,-6.461896936815758608e-06,-6.469771849926253537e-06,-6.472685115388454591e-06,-6.465823091605926720e-06,-6.471671237739951010e-06,-6.469389112473411529e-06
7.629999999999999716e+01,-6.540300556079348127e-06,-6.640798175083784116e-06,-6.588005487473402866e-06,-6.605868703435380240e-06,-6.603234511404210139e-06,-6.601860568389295025e-06,-6.605053634867186219e-06,-6.604919720709645503e-06
7.640000000000000568e+01,-6.415175210494616920e-06,-6.513362425408786294e-06,-6.452389851474560345e-06,-6.479567545070175072e-06,-6.471434415455945555e-06,-6.475586684540068916e-06,-6.476020969814477724e-06,-6.478055561920381678e-06
7.650000000000000000e+01,-6.035160054373989169e-06,-6.127204097872152033e-06,-6.060469838475857074e-06,-6.095846699527562862e-06,-6.082433459508873597e-06,-6.091904426075434031e-06,-6.089572792467023987e-06,-6.093719833177857481e-06
7.660000000000000853e+01,-5.415344073222971844e-06,-5.497645362839698180e-06,-5.427757430953583651e-06,-5.469829772231094012e-06,-5.451526863986533300e-06,-5.465879393984351964e-06,-5.460873104046193305e-06,-5.467000760928097947e-06
7.670000000000000284e+01,-4.580267471521182188e-06,-4.649594483208119300e-06,-4.579256620063087979e-06,-4.626208885527560710e-06,-4.603581607642848184e-06,-4.622178557123213238e-06,-4.614687285686702722e-06,-4.622590152603134328e-06
7.680000000000001137e+01,-3.562970111614660595e-06,-3.616582808507740054e-06,-3.548501798955605580e-06,-3.598300834073420162e-06,-3.572091433035051722e-06,-3.594135721263214123e-06,-3.584445131321611910e-06,-3.593848417859923927e-06
7.690000000000000568e+01,-2.403714070009499437e-06,-2.439471802728743199e-06,-2.376267491555061895e-06,-2.426767420682374166e-06,-2.397892085670427775e-06,-2.422473326157970064e-06,-2.410959483389873981e-06,-2.421525630569298926e-06
7.700000000000000000e+01,-1.148424966068706254e-06,-1.164874742831667476e-06,-1.108993497311860921e-06,-1.158043351712212399e-06,-1.127580053716936703e-06,-1.153723559466079962e-06,-1.140843499836119435e-06,-1.152181619556991166e-06
7.710000000000000853e+01,1.530931322268891392e-07,1.566519937101773507e-07,2.030197663316357648e-07,1.574733489162483124e-07,1.883095432919645873e-07,1.615953333922170998e-07,1.753173682894626495e-07,1.636389856396469611e-07
7.720000000000000284e+01,1.449105296813524291e-06,1.472583774919655752e-06,1.507581161519500057e-06,1.467402834076647622e-06,1.497298934338697762e-06,1.470979879902856169e-06,1.484970687026798686e-06,1.473409018737381615e-06
7.730000000000001137e+01,2.687984176907853850e-06,2.730496386438296952e-06,2.752671033223741404e-06,2.719462227962488043e-06,2.747060996455275017e-06,2.722041791192175708e-06,2.735701634781761982e-06,2.724720684910142410e-06
7.740000000000000568e+01,3.820261826825710472e-06,3.880150062862686156e-06,3.888516435734956644e-06,3.863560350314543257e-06,3.887526308588018509e-06,3.864623202953776371e-06,3.877351644365756300e-06,3.867402247725859610e-06
7.750000000000000000e+01,4.800614136601932813e-06,4.875506737722634654e-06,4.869596443135559838e-06,4.853823233674781079e-06,4.872916708920094209e-06,4.852838307478624102e-06,4.864062173093319785e-06,4.855560921501744787e-06
7.760000000000000853e+01,5.589696811192368386e-06,5.676597831349994294e-06,5.656494288241997737e-06,5.650465177697849839e-06,5.663618389717406387e-06,5.646953399662812956e-06,5.656155223465741955e-06,5.649463853563130300e-06
7.770000000000000284e+01,6.155755111036942395e-06,6.251162998627268763e-06,6.217516596074279533e-06,6.221424070640413362e-06,6.227812246850650268e-06,6.215022354871813093e-06,6.221767368530528586e-06,6.217174082667753510e-06
7.780000000000001137e+01,6.475936665251147417e-06,6.575987345991407551e-06,6.530007603366971836e-06,6.543687988802560085e-06,6.542788373586905237e-06,6.534204146035893501e-06,6.538163811520281143e-06,6.535867968393560545e-06
7.790000000000000568e+01,6.537247614013530495e-06,6.637875733295217628e-06,6.581297961827381471e-06,6.604252520026054896e-06,6.595884976201560335e-06,6.591702845559765933e-06,6.592673061800446987e-06,6.592774471625428845e-06
7.800000000000000000e+01,6.337106837728256892e-06,6.434217606932080002e-06,6.369243090331710988e-06,6.400664316563720035e-06,6.385008940290592960e-06,6.385287918519999550e-06,6.383200391257837225e-06,6.385694089727778078e-06
7.810000000000000853e+01,5.883470459655537610e-06,5.973113716473132939e-06,5.902324354767340964e-06,5.941125232278299251e-06,5.918714789165946399e-06,5.923372433436213669e-06,5.918298242535424691e-06,5.923075150182643966e-06
7.820000000000000284e+01,5.194518252260582614e-06,5.273056085386418346e-06,5.199306564562800048e-06,5.244151894567838923e-06,5.215839624650442374e-06,5.224647801171933281e-06,5.216792879569887020e-06,5.223646234342460559e-06
7.830000000000001137e+01,4.297913890116689117e-06,4.362173534555591203e-06,4.288466131596724296e-06,4.337806425058765569e-06,4.304712455771575463e-06,4.317294406530614026e-06,4.306987375191084766e-06,4.315624326844957892e-06
7.840000000000000568e+01,3.229670911930604404e-06,3.277075565411013969e-06,3.206424419310849316e-06,3.258533911587591092e-06,3.221975777956131992e-06,3.237806694866840473e-06,3.225480177393436065e-06,3.235537519963305186e-06
7.850000000000000000e+01,2.032674532193023964e-06,2.061346181025935920e-06,1.996639014845147386e-06,2.049659914904466973e-06,2.011074186292205468e-06,2.029487773613780632e-06,2.015654857523418997e-06,2.026717598413441124e-06
7.860000000000000853e+01,7.549249353422382569e-07,7.637550646366619844e-07,7.076207735878803362e-07,7.596157494682564959e-07,7.204782897507477912e-07,7.406815600852212356e-07,7.259093922629133999e-07,7.375307460866231679e-07
7.870000000000000284e+01,-5.524204946261157545e-07,-5.637344721587389529e-07,-6.090443155915004070e-07,-5.600302123154321521e-07,-5.982783203850594589e-07,-5.771805182686051694e-07,-5.922979486316926057e-07,-5.805765007083074636e-07
7.880000000000001137e+01,-1.837120993442020733e-06,-1.868073814803583588e-06,-1.900782615193996605e-06,-1.856650754306077289e-06,-1.892665995595343986e-06,-1.871636385153419013e-06,-1.886504413906031630e-06,-1.875134161721803139e-06
7.890000000000000568e+01,-3.047954196977453734e-06,-3.097263802098737528e-06,-3.116141580106202014e-06,-3.078661187594367021e-06,-3.111245557130271067e-06,-3.091270843746940500e-06,-3.105317791018968876e-06,-3.094725796126684969e-06
7.900000000000000000e+01,-4.136759079453877774e-06,-4.202427673460906732e-06,-4.206833676079213546e-06,-4.177559600360147840e-06,-4.205692517245118722e-06,-4.187733276039828922e-06,-4.200430668621635277e-06,-4.191005253173507583e-06
7.910000000000000853e+01,-5.060338472473446814e-06,-5.139739588155833871e-06,-5.129635160694423490e-06,-5.109827225180385568e-06,-5.132682522446252449e-06,-5.117620218986207448e-06,-5.128499210749204451e-06,-5.120578125794583713e-06
7.920000000000000284e+01,-5.782148078947724201e-06,-5.872134999473921368e-06,-5.848068186209420816e-06,-5.838618404641060522e-06,-5.855569347845701600e-06,-5.844154895795483640e-06,-5.852819012885923655e-06,-5.846680199816933765e-06
7.930000000000001137e+01,-6.273709867887777847e-06,-6.370740509631378501e-06,-6.333805655123203593e-06,-6.335179862038131660e-06,-6.345796283557803008e-06,-6.338604728983732173e-06,-6.344739416186406800e-06,-6.340594088161122244e-06
7.940000000000000568e+01,-6.515700365472554267e-06,-6.615973744406034029e-06,-6.567750618857726153e-06,-6.579950502183518068e-06,-6.583992424868956306e-06,-6.581387931581250683e-06,-6.584767533013291541e-06,-6.582755224804337502e-06
7.950000000000000000e+01,-6.498677871613622870e-06,-6.598277477454228546e-06,-6.540755063288994364e-06,-6.563305201767732910e-06,-6.560716766468299710e-06,-6.562831118550604970e-06,-6.563323892816441685e-06,-6.563509153956204045e-06
7.960000000000000853e+01,-6.223426419427191547e-06,-6.318466081955964597e-06,-6.253956138513316887e-06,-6.285918599080453362e-06,-6.276824856488172344e-06,-6.283551330865666529e-06,-6.281122903906144472e-06,-6.283493430625508580e-06
7.970000000000000284e+01,-5.700907887484785164e-06,-5.787675948831783046e-06,-5.718720920089293003e-06,-5.758737509797828835e-06,-5.743444935646380145e-06,-5.754447826966657686e-06,-5.749163193013995254e-06,-5.753629370885970928e-06
7.980000000000001137e+01,-4.951826804933112669e-06,-5.026924549234035311e-06,-4.956203471406794847e-06,-5.002563175537932949e-06,-4.981562941763773011e-06,-4.996301458726204459e-06,-4.988325316812591836e-06,-4.994721342965746658e-06
7.990000000000000568e+01,-4.005824918940081858e-06,-4.066295241744732891e-06,-3.996530256233921108e-06,-4.047257061712272730e-06,-4.021228472539384313e-06,-4.038992375499095289e-06,-4.028587312909781559e-06,-4.036674235263770782e-06
8.000000000000000000e+01,-2.900334486577449411e-06,-2.943776743646875360e-06,-2.877641847420786547e-06,-2.930596344596914093e-06,-2.900406712524894459e-06,-2.920360090030715838e-06,-2.907881952285418237e-06,-2.917353064624261805e-06
8.010000000000000853e+01,-1.679130482878932185e-06,-1.703797412377916487e-06,-1.643830369990606499e-06,-1.696817468976874466e-06,-1.663514275052069280e-06,-1.684743364982477232e-06,-1.670633121175768565e-06,-1.681122154040259886e-06
8.020000000000000284e+01,-3.906324176350395305e-07,-3.955050760784395436e-07,-3.440230993412285443e-07,-3.948980061285745080e-07,-3.596895567503644031e-07,-3.812505413036682000e-07,-3.660220835866034861e-07,-3.771145125064379044e-07
8.030000000000001137e+01,9.139839606819855078e-07,9.291470681738189796e-07,9.701271493356422582e-07,9.233618738502258338e-07,9.591399430242120161e-07,9.381767366867244107e-07,9.539531478086615834e-07,9.427055849275944865e-07
8.040000000000000568e+01,2.182796437710798898e-06,2.217439327989456643e-06,2.246275180695089801e-06,2.205387235998390594e-06,2.240320490287661670e-06,2.220832666155470037e-06,2.236551202683401129e-06,2.225613012274418878e-06
8.050000000000000000e+01,3.365192273896422392e-06,3.417972988029038817e-06,3.433463192759056426e-06,3.399926637226435844e-06,3.432584145424133482e-06,3.415367147152625904e-06,3.430410889404544861e-06,3.420242957019592467e-06
8.060000000000000853e+01,4.413890571264289520e-06,4.482725425747347003e-06,4.484165375295834366e-06,4.459116830779485952e-06,4.488123770240992627e-06,4.473868979060213746e-06,4.487637013217415927e-06,4.478675341978988200e-06
8.070000000000000284e+01,5.286849716401587074e-06,5.368989996423767508e-06,5.356213764073913808e-06,5.340428235189875750e-06,5.364543395558474259e-06,5.353823679388192147e-06,5.365759333686437316e-06,5.358393667054262011e-06
8.080000000000001137e+01,5.948980300984896274e-06,6.041119347321988187e-06,6.014523658226522684e-06,6.008407720747843683e-06,6.026599157493706116e-06,6.019860298966950296e-06,6.029478714475455803e-06,6.024032514928556736e-06
8.090000000000000568e+01,6.373589404917723300e-06,6.471996231216525786e-06,6.432542817291775350e-06,6.436141762822256140e-06,6.447653332741776211e-06,6.445209308703070405e-06,6.452122383593383859e-06,6.448835672412389641e-06
8.100000000000000000e+01,6.543491490762498586e-06,6.644165336078255990e-06,6.593358685136330166e-06,6.606373755047023622e-06,6.610775698245863197e-06,6.612805772354679590e-06,6.616742565968003476e-06,6.615758987915665301e-06
8.110000000000000853e+01,6.451734236134765155e-06,6.550572990760006320e-06,6.490411808612872591e-06,6.512223914734160957e-06,6.509442020574685017e-06,6.515988031807751213e-06,6.516808976564369971e-06,6.518168145230873733e-06
8.120000000000000284e+01,6.101903938571240360e-06,6.194878333254383307e-06,6.127780815101679934e-06,6.157478024182427845e-06,6.147798071731713776e-06,6.158761076957564029e-06,6.156464812501205586e-06,6.160100552765612747e-06
8.130000000000001137e+01,5.507993861342264097e-06,5.591318802788958209e-06,5.520023879601598793e-06,5.556431211695134209e-06,5.540478025312101096e-06,5.555614441987710705e-06,5.550336708681768982e-06,5.556081292712455877e-06
8.140000000000000568e+01,4.693838986991050177e-06,4.764133522849878233e-06,4.691582358107293516e-06,4.733293849923381202e-06,4.711987088401592416e-06,4.730905487082548433e-06,4.722910224186360750e-06,4.730504174266236816e-06
8.150000000000000000e+01,3.692140887412431738e-06,3.746568990103948948e-06,3.675772893119155782e-06,3.721187100846901075e-06,3.695678402970692389e-06,3.717838922334681939e-06,3.707502418293096014e-06,3.716608982629043822e-06
8.160000000000000853e+01,2.543125522946887429e-06,2.579511131695078063e-06,2.513413468518965743e-06,2.560774374937846432e-06,2.532372351538025868e-06,2.557091168586822505e-06,2.544880708443830741e-06,2.555103774282141416e-06
8.170000000000000284e+01,1.292893563153985070e-06,1.309804984583884391e-06,1.251145416381049813e-06,1.298590874776461845e-06,1.268681404709148808e-06,1.295142663948478656e-06,1.281591531399062234e-06,1.292495553029127109e-06
8.180000000000001137e+01,-8.463744205489120986e-09,-1.166306456967802774e-08,-6.047371559070313651e-08,-1.485438833048746687e-08,-4.488516219813831754e-08,-1.760810752760022524e-08,-3.192724873368746330e-08,-2.079673994126451930e-08
8.190000000000000568e+01,-1.308900744845242770e-06,-1.332036098256050849e-06,-1.369022873731751133e-06,-1.327121702421329985e-06,-1.355955321080681841e-06,-1.328868521999204688e-06,-1.343369933404225947e-06,-1.332466527392828226e-06
8.200000000000000000e+01,-2.556518236773719366e-06,-2.598621338889550714e-06,-2.622328089896264203e-06,-2.585942806554442086e-06,-2.612382858813155906e-06,-2.586530739034920146e-06,-2.600639989414066378e-06,-2.590398325230669485e-06
8.210000000000000853e+01,-3.701641169640002005e-06,-3.760999244317719814e-06,-3.770543545056348478e-06,-3.741296489945256099e-06,-3.764307157205770693e-06,-3.740723778566934499e-06,-3.753899076919253730e-06,-3.744719186238310016e-06
8.220000000000000284e+01,-4.698788994783598127e-06,-4.773021625936735290e-06,-4.768119981846119515e-06,-4.747376209091047627e-06,-4.766105131170927933e-06,-4.745761001678783231e-06,-4.757510913444562561e-06,-4.749745312004893805e-06
8.230000000000001137e+01,-5.508461699443856219e-06,-5.594621022675383415e-06,-5.575584959949253516e-06,-5.564375489486295123e-06,-5.578163171648942154e-06,-5.561911790796791877e-06,-5.571809293336560387e-06,-5.565752839054027845e-06
8.240000000000000568e+01,-6.098674600718556604e-06,-6.193364001150225562e-06,-6.161069611543279478e-06,-6.160026373103200115e-06,-6.168405824458211839e-06,-6.156934584444773151e-06,-6.164627825266943972e-06,-6.160510125696738726e-06
8.250000000000000000e+01,-6.446187011455162263e-06,-6.545693411963426911e-06,-6.501528424907032644e-06,-6.510837224193988249e-06,-6.513528178542227209e-06,-6.507318069115530790e-06,-6.512538421099556274e-06,-6.510518439473145236e-06
8.260000000000000853e+01,-6.537383122451334572e-06,-6.637818086685509655e-06,-6.583611429411551086e-06,-6.602988208259663594e-06,-6.599890077396697308e-06,-6.599187886979773765e-06,-6.601755928037356114e-06,-6.601918416060392758e-06
8.270000000000000284e+01,-6.368777183296536748e-06,-6.466222309209346264e-06,-6.404161349060633057e-06,-6.432855211901955528e-06,-6.424041945174430168e-06,-6.428847426021011557e-06,-6.428677327530163410e-06,-6.431030794173953069e-06
8.280000000000001137e+01,-5.947128784267174950e-06,-6.037781113688023282e-06,-5.970321433734770977e-06,-6.007145583075690354e-06,-5.992864068771197594e-06,-6.002933013948830165e-06,-6.000035554343252642e-06,-6.004511632518028108e-06
8.290000000000000568e+01,-5.289167384570081509e-06,-5.369480736039378144e-06,-5.299252511525853748e-06,-5.342641672290149302e-06,-5.323313512495264632e-06,-5.338176091218560515e-06,-5.332660183432480494e-06,-5.339114452718174419e-06
8.300000000000000000e+01,-4.420938021831855025e-06,-4.487756228077621756e-06,-4.417470253037514283e-06,-4.465560697108905686e-06,-4.441785446673840454e-06,-4.460777675074911741e-06,-4.452849992619967168e-06,-4.461064502025990919e-06
8.310000000000000853e+01,-3.376792297227204642e-06,-3.427470309846913921e-06,-3.359825693882712017e-06,-3.410551916327442257e-06,-3.383108511945120966e-06,-3.405413584622873913e-06,-3.395375646031428829e-06,-3.405063521144668925e-06
8.320000000000000284e+01,-2.198060239433363705e-06,-2.230569008998539715e-06,-2.168163726501415312e-06,-2.219364436506499061e-06,-2.189206797120757386e-06,-2.213902300207681861e-06,-2.202144283758311616e-06,-2.212956852154501775e-06
8.330000000000001137e+01,-9.314494717749255415e-07,-9.444605061914579380e-07,-8.897054897816225605e-07,-9.392310235112333316e-07,-9.074738274716942499e-07,-9.335806614996222663e-07,-9.205712874771343479e-07,-9.321081000934761107e-07
8.340000000000000568e+01,3.727719017354580444e-07,3.798262482868075551e-07,4.247888421016199345e-07,3.789752537342039318e-07,4.110837891757590512e-07,3.845546374114938715e-07,3.982825949599977378e-07,3.864606482606447457e-07
8.350000000000000000e+01,1.662743351893425370e-06,1.689637411761424346e-06,1.723010786158774010e-06,1.682744324604801278e-06,1.713864320573854627e-06,1.687870275157710154e-06,1.701738926940254970e-06,1.690093486106380993e-06
8.360000000000000853e+01,2.887058151601618050e-06,2.932771131003431009e-06,2.953173633135630638e-06,2.920016439200701086e-06,2.948772542199495916e-06,2.924205271481739032e-06,2.937614630382778813e-06,2.926611147258117995e-06
8.370000000000000284e+01,3.996809566475523212e-06,4.059556150737275715e-06,4.066081780385033539e-06,4.041271276566948956e-06,4.066320604567685848e-06,4.043980063817009807e-06,4.056334276025808094e-06,4.046421509695807828e-06
8.380000000000001137e+01,4.947555946877013611e-06,5.024849681567467030e-06,5.017116072592031628e-06,5.001533410875502739e-06,5.021640636149182768e-06,5.002217027094690849e-06,5.012952483951504945e-06,5.004541342834567530e-06
8.390000000000000568e+01,5.701123959922504980e-06,5.789872102923698804e-06,5.768052208809937298e-06,5.762209251858330106e-06,5.776322590966831427e-06,5.760384978015231638e-06,5.768998594057883622e-06,5.762441700585263504e-06
8.400000000000000000e+01,6.227173093675819615e-06,6.323799827401277440e-06,6.288633470852289520e-06,6.292675279129245069e-06,6.299996285097364535e-06,6.287985978736809756e-06,6.294061684619656205e-06,6.289635142542326918e-06
8.410000000000000853e+01,6.504452322086962113e-06,6.605045428820233155e-06,6.557827357145384894e-06,6.571546392497573663e-06,6.571586484094282810e-06,6.563813094051518249e-06,6.567044550487288745e-06,6.564933330344135953e-06
8.420000000000000284e+01,6.521691388428063618e-06,6.622165893865883390e-06,6.564708059153545605e-06,6.587566286964108286e-06,6.580183943061257423e-06,6.576822246529001603e-06,6.577029959098368295e-06,6.577318082179317571e-06
8.430000000000001137e+01,6.278084213162671290e-06,6.374355263183417719e-06,6.308922645970049814e-06,6.340078361755097092e-06,6.325492761471984693e-06,6.326579170934376606e-06,6.323720575351909901e-06,6.326386896016167327e-06
8.440000000000000568e+01,5.783339769360740235e-06,5.871496261689035379e-06,5.800717532589150238e-06,5.839054882827987569e-06,5.817834247190400987e-06,5.823262579418564400e-06,5.817434239052676759e-06,5.822354141038488251e-06
8.450000000000000000e+01,5.057295445476395201e-06,5.133765781373256232e-06,5.060522217714691351e-06,5.104682769541124543e-06,5.077708420231363817e-06,5.087225690592056537e-06,5.078657442092460172e-06,5.085610242760996158e-06
8.460000000000000853e+01,4.129108247930002307e-06,4.190810027837610363e-06,4.118108114958829447e-06,4.166525168713963723e-06,4.134934966038006365e-06,4.148138859128014388e-06,4.137180467267409512e-06,4.145861836557518387e-06
8.470000000000000284e+01,3.036058929595242262e-06,3.080525452781035511e-06,3.011360236671034585e-06,3.062297577460793008e-06,3.027414554435114979e-06,3.043754854492597417e-06,3.030856402297388286e-06,3.040894708317143369e-06
8.480000000000001137e+01,1.822022010766755074e-06,1.847499946527886294e-06,1.784717248931588784e-06,1.836314481529210951e-06,1.799567837190707564e-06,1.818354295357593742e-06,1.804042042086173581e-06,1.815017287298825721e-06
8.490000000000000568e+01,5.356695897407171003e-07,5.411840192093286817e-07,4.873499219182342301e-07,5.376763061448741610e-07,5.005222762366479117e-07,5.209410618434162643e-07,5.057907833672103948e-07,5.172547128950988338e-07
8.500000000000000000e+01,-7.715120225459948244e-07,-7.861270279740928402e-07,-8.288415184742881081e-07,-7.817237201446225470e-07,-8.178742572639841057e-07,-7.967342018910805734e-07,-8.121243565972768863e-07,-8.006283112038659056e-07
8.510000000000000853e+01,-2.047306999208853284e-06,-2.081412172894037127e-06,-2.111324615361453994e-06,-2.069287712402889667e-06,-2.103129579766882529e-06,-2.082240183387540355e-06,-2.097275515200447416e-06,-2.086193575723260807e-06
8.520000000000000284e+01,-3.240867854636952927e-06,-3.293055105102471458e-06,-3.309038436594136101e-06,-3.273810010750999311e-06,-3.304188856301237820e-06,-3.284537880732241177e-06,-3.298650269822900327e-06,-3.288401744294677798e-06
8.530000000000001137e+01,-4.304740279681418258e-06,-4.372898463556040838e-06,-4.374418508756861002e-06,-4.347499221069028863e-06,-4.373440638083536669e-06,-4.355980666059799944e-06,-4.368648176433787000e-06,-4.359611448900846398e-06
8.540000000000000568e+01,-5.196734597479046869e-06,-5.278140548514720365e-06,-5.265263900544603359e-06,-5.247847871148181298e-06,-5.268571972250057911e-06,-5.254167246393492974e-06,-5.264929930415274129e-06,-5.257431144378710286e-06
8.550000000000000000e+01,-5.881572446464478077e-06,-5.973002552450701330e-06,-5.946376628429561606e-06,-5.939280762479182130e-06,-5.954205408720270043e-06,-5.943581006251363874e-06,-5.952053106939025895e-06,-5.946357412911495999e-06
8.560000000000000853e+01,-6.332248609075552537e-06,-6.430106019805759132e-06,-6.390914817577808549e-06,-6.394523590802503321e-06,-6.403260476739447427e-06,-6.396958386889473047e-06,-6.402837453067800055e-06,-6.399142521762435365e-06
8.570000000000000284e+01,-6.531060727843485125e-06,-6.631513341792683036e-06,-6.581413571460359435e-06,-6.595645080265111204e-06,-6.597993016110859088e-06,-6.596339172770804282e-06,-6.599412725016851056e-06,-6.597844166400523847e-06
8.580000000000001137e+01,-6.470273254399749874e-06,-6.569397848710245569e-06,-6.510440616280810389e-06,-6.534738189012401222e-06,-6.530677233329562625e-06,-6.533762513194485422e-06,-6.533912835060551316e-06,-6.534521208523269564e-06
8.590000000000000568e+01,-6.152395756131578963e-06,-6.246323887015847731e-06,-6.180866987615107888e-06,-6.214218518763026111e-06,-6.203907264745733841e-06,-6.211584046567075745e-06,-6.208791456852047475e-06,-6.211550690304878941e-06
8.600000000000000000e+01,-5.590069236394157315e-06,-5.675130753612922518e-06,-5.605746007553147336e-06,-5.646730675268329946e-06,-5.630507248832739009e-06,-5.642401543382025153e-06,-5.636746200854414468e-06,-5.641553420254741269e-06
8.610000000000000853e+01,-4.805567158649992621e-06,-4.878427298293797065e-06,-4.807806412987503109e-06,-4.854665895948073739e-06,-4.833051409081079441e-06,-4.848589025441274458e-06,-4.840250998838779850e-06,-4.846927964929914623e-06
8.620000000000000284e+01,-3.829930288024030460e-06,-3.887716323369705407e-06,-3.818577712255688539e-06,-3.869306758386148459e-06,-3.843008399673220055e-06,-3.861452317066582651e-06,-3.850709391295392692e-06,-3.859005903217305189e-06
8.630000000000001137e+01,-2.701766249058046299e-06,-2.742179629255936391e-06,-2.677177678156450469e-06,-2.729627186170979769e-06,-2.699537102079929696e-06,-2.720032319381004982e-06,-2.707254857126084602e-06,-2.716854569262405761e-06
8.640000000000000568e+01,-1.465755810448055030e-06,-1.487165682101387887e-06,-1.428803302172543255e-06,-1.480788159979873342e-06,-1.447973979940009315e-06,-1.469595708292192882e-06,-1.455237885972238132e-06,-1.465766966024517615e-06
8.650000000000000000e+01,-1.709182724796143305e-07,-1.724323480112310847e-07,-1.229774120869997489e-07,-1.723812969589566535e-07,-1.380646550974695685e-07,-1.598658284085452408e-07,-1.444527183425137196e-07,-1.554916415069662605e-07
8.660000000000000853e+01,1.131302262480371468e-06,1.149793240784457993e-06,1.188386798356422247e-06,1.143516640544905982e-06,1.177995977486023804e-06,1.156941322522087034e-06,1.172831051443612438e-06,1.161732528121017793e-06
8.670000000000000284e+01,2.389059846896746109e-06,2.426867221128059526e-06,2.453032304228219829e-06,2.414405754269655091e-06,2.447640695291131152e-06,2.428200680526515498e-06,2.443956262088153863e-06,2.433261232337446955e-06
8.680000000000001137e+01,3.552162643860601321e-06,3.607816783435247032e-06,3.620437910523133240e-06,3.589461592512499521e-06,3.620041833629628059e-06,3.602997997897983140e-06,3.618001611804810835e-06,3.608165924762207766e-06
8.690000000000000568e+01,4.574081657715556304e-06,4.645381711854135176e-06,4.643848719898535649e-06,4.621585787456528038e-06,4.648171408605517030e-06,4.634198126296507070e-06,4.647852353267811765e-06,4.639303316233966967e-06
8.700000000000000000e+01,5.413830935052654780e-06,5.497926806874442462e-06,5.482173883686325411e-06,5.469323153706184826e-06,5.490722030931927122e-06,5.480373187816134362e-06,5.492129325324057731e-06,5.485244522374088660e-06
8.710000000000000853e+01,6.037640292111401408e-06,6.131144483001449430e-06,6.101670651126323008e-06,6.098562591816403256e-06,6.113804735696781734e-06,6.107505980179617211e-06,6.116891373475485949e-06,6.111979083900376253e-06
8.720000000000000284e+01,6.420347756275202045e-06,6.519472916077795333e-06,6.477340331823011610e-06,6.483946361823811344e-06,6.492347926712049855e-06,6.490392431890423808e-06,6.497034847008364977e-06,6.494317554561757078e-06
8.730000000000001137e+01,6.546448919120262389e-06,6.647165238182761726e-06,6.593972501467426639e-06,6.609923723699395737e-06,6.611134031497822861e-06,6.613679764178037601e-06,6.617326914926113801e-06,6.616929227654111401e-06
8.740000000000000568e+01,6.410754060881540539e-06,6.508959235262956611e-06,6.446788300307204622e-06,6.471400176233377266e-06,6.465426613588842741e-06,6.472493595865991267e-06,6.473026235076506651e-06,6.474968205993913983e-06
8.750000000000000000e+01,6.018620689662856904e-06,6.110314224261337301e-06,6.041651343657861162e-06,6.073951775098507255e-06,6.061159682879679877e-06,6.072626553721427456e-06,6.070064036134414920e-06,6.074260417376908805e-06
8.760000000000000853e+01,5.385748177599847253e-06,5.467201385001008163e-06,5.394834613814403212e-06,5.433594216341930405e-06,5.414681586213276887e-06,5.430281777574208490e-06,5.424779644880306506e-06,5.431045085435570741e-06
8.770000000000000284e+01,4.537541389959542926e-06,4.605454647366169496e-06,4.532352523844984660e-06,4.576117268062507293e-06,4.552066818985789354e-06,4.571385647300640898e-06,4.563225503129153537e-06,4.571285181054207669e-06
8.780000000000001137e+01,3.508070342106428541e-06,3.559709971956426244e-06,3.488887817926222823e-06,3.536015382665791407e-06,3.508029008725266351e-06,3.530503759896497229e-06,3.520076391316795394e-06,3.529581124817049442e-06
8.790000000000000568e+01,2.338671712676099190e-06,2.371980179771693287e-06,2.306361779058629935e-06,2.355063657422107326e-06,2.324485966709310958e-06,2.349411437285731097e-06,2.337194715595902750e-06,2.347739277319682571e-06
8.800000000000000000e+01,1.076254320275804588e-06,1.089929156539160005e-06,1.032212190277270736e-06,1.080603643399680180e-06,1.048842104833802580e-06,1.075383949056263333e-06,1.061917414446611474e-06,1.073060618361765250e-06
8.810000000000000853e+01,-2.286165318166055727e-07,-2.350777320581087793e-07,-2.825442780296505418e-07,-2.363849593289835127e-07,-2.679359792923108330e-07,-2.407183829489234483e-07,-2.548602225371787711e-07,-2.435750779961054491e-07
8.820000000000000284e+01,-1.523772286904367945e-06,-1.550061494104415516e-06,-1.585380680679815413e-06,-1.543343396415153279e-06,-1.573368617224790711e-06,-1.546489149073515534e-06,-1.560722907467670950e-06,-1.549748487927882223e-06
8.830000000000001137e+01,-2.757544195985950353e-06,-2.802566073933920876e-06,-2.824371460707908454e-06,-2.788237464190768122e-06,-2.815552534729537371e-06,-2.790055903534316428e-06,-2.803813254848019909e-06,-2.793580497761904979e-06
8.840000000000000568e+01,-3.880828702451655232e-06,-3.942754591645947215e-06,-3.950260211771361440e-06,-3.921620488456234455e-06,-3.945207866173916500e-06,-3.922119936328183343e-06,-3.934868366028965170e-06,-3.925771271340305901e-06
8.850000000000000000e+01,-4.849031942144588214e-06,-4.925380907960796861e-06,-4.918401482922885037e-06,-4.898575263312388017e-06,-4.917604653598139919e-06,-4.897878960852253272e-06,-4.909138852648986528e-06,-4.901522032751959301e-06
8.860000000000000853e+01,-5.623817907141059891e-06,-5.711560331633780407e-06,-5.690502675625985773e-06,-5.680462176693712451e-06,-5.694298053304791551e-06,-5.678762808047910227e-06,-5.688120901126136886e-06,-5.682269864359934530e-06
8.870000000000000284e+01,-6.174595255370451952e-06,-6.270274106545681292e-06,-6.236102584711300523e-06,-6.236410547588722153e-06,-6.244610617378576478e-06,-6.233920826104188961e-06,-6.241040457766189320e-06,-6.237174378587173607e-06
8.880000000000001137e+01,-6.479690039196128737e-06,-6.579554915064900200e-06,-6.533735224856229706e-06,-6.544501457650397924e-06,-6.546810447149997714e-06,-6.541409507787587785e-06,-6.546038255728081623e-06,-6.544304873346007412e-06
8.890000000000000568e+01,-6.527164990111078424e-06,-6.627314201201883748e-06,-6.571740519212276865e-06,-6.592602462718311074e-06,-6.588945261509771001e-06,-6.589039546811559234e-06,-6.591014887147306212e-06,-6.591487170359844328e-06
8.900000000000000000e+01,-6.315259761469071975e-06,-6.411785972326722316e-06,-6.348696641622630921e-06,-6.378827068442838311e-06,-6.369304172970657874e-06,-6.374852831003696707e-06,-6.374106259809941832e-06,-6.376780571859530511e-06
8.910000000000000853e+01,-5.852440208120590626e-06,-5.941575402179655185e-06,-5.873461903449506138e-06,-5.911604470887343865e-06,-5.896491067858278257e-06,-5.907211718947369405e-06,-5.903771502502319635e-06,-5.908567163148692458e-06
8.920000000000000284e+01,-5.157058040494710838e-06,-5.235313736418056862e-06,-5.164826847370296292e-06,-5.209357655744373261e-06,-5.189105865499588077e-06,-5.204495283794852156e-06,-5.198487675051044477e-06,-5.205248013173680022e-06
8.930000000000001137e+01,-4.256634879351572920e-06,-4.320933583157327007e-06,-4.250789594317794240e-06,-4.299800480611626341e-06,-4.275042582546628722e-06,-4.294410023086836503e-06,-4.286058485347687963e-06,-4.294553657746558173e-06
8.940000000000000568e+01,-3.186796784515610881e-06,-3.234590631562284102e-06,-3.167479477539369981e-06,-3.218876812094428885e-06,-3.190425998833568144e-06,-3.212935747898271188e-06,-3.202557523063198630e-06,-3.212489500192816649e-06
8.950000000000000000e+01,-1.989896732335072471e-06,-2.019269221609221177e-06,-1.957765596305449662e-06,-2.009377093215025667e-06,-1.978221677245706189e-06,-2.002940783063511532e-06,-1.990940077967184862e-06,-2.001950231256266477e-06
8.960000000000000853e+01,-7.133732085606858675e-07,-7.231199433133106425e-07,-6.695980474535900839e-07,-7.192796906418941205e-07,-6.865668492617160723e-07,-7.125138836716615742e-07,-6.993710395808427904e-07,-7.110506853313935949e-07
8.970000000000000284e+01,5.920970823081184164e-07,6.024125481229880563e-07,6.458599702274803178e-07,6.001243121334098873e-07,6.331182205721042067e-07,6.069271289432798255e-07,6.206708690892348557e-07,6.087668108500920994e-07
8.980000000000001137e+01,1.874585685401886082e-06,1.904604350344563102e-06,1.936241614208800144e-06,1.896254053113111127e-06,1.928167953357817765e-06,1.902678769205579101e-06,1.916440905969096775e-06,1.904777273908919710e-06
8.990000000000000568e+01,3.082964202871796289e-06,3.131535148526154444e-06,3.150052091616117877e-06,3.117332390611959880e-06,3.146779020135603844e-06,3.122867007210317070e-06,3.136047389773466421e-06,3.125089657718405078e-06
9.000000000000000000e+01,4.168942553783860916e-06,4.234159051763608517e-06,4.238729738370583533e-06,4.214466951923956373e-06,4.240102537800272131e-06,4.218547688283891262e-06,4.230555134654423455e-06,4.220748666072804411e-06
9.010000000000000853e+01,5.089012442283102899e-06,5.168280732270602584e-06,5.158609038824479853e-06,5.143633120596735608e-06,5.164233265686490881e-06,5.145703483033781112e-06,5.155984013072156813e-06,5.147732878130195644e-06
9.020000000000000284e+01,5.806215663262115356e-06,5.896354800083436487e-06,5.872703063347639585e-06,5.867474570930841793e-06,5.882009909363716815e-06,5.867050553942654290e-06,5.875115471676295442e-06,5.868762235128333060e-06
9.030000000000001137e+01,6.291661412194393677e-06,6.389030766051906340e-06,6.352227690409328886e-06,6.356842382482241760e-06,6.364546834003448339e-06,6.353574679540674452e-06,6.359026534730194413e-06,6.354834497901418189e-06
9.040000000000000568e+01,6.525725168349261196e-06,6.626374395191092503e-06,6.577799000262452012e-06,6.592003483962827204e-06,6.592428134666317163e-06,6.585727652830275503e-06,6.588282104647014137e-06,6.586421391785446389e-06
9.050000000000000000e+01,6.498873913240998945e-06,6.598708663929642171e-06,6.540248220832101111e-06,6.563462900566197078e-06,6.556509687338785142e-06,6.554229892874463559e-06,6.553731707159560216e-06,6.554270323977373636e-06
9.060000000000000853e+01,6.212078015044308898e-06,6.307033487862323540e-06,6.241015071684063997e-06,6.272361391723713098e-06,6.258292745420224179e-06,6.260443528971482152e-06,6.256875365318048665e-06,6.259775953587620734e-06
9.070000000000000284e+01,5.676788334574300876e-06,5.763002124126170855e-06,5.692099425580465777e-06,5.730429602945896761e-06,5.709852755331201735e-06,5.716300579106103896e-06,5.709783819973779373e-06,5.714906336939939990e-06
9.080000000000001137e+01,4.914476976480841586e-06,4.988452620813266236e-06,4.915571784447347881e-06,4.959500628232138553e-06,4.933328055900521036e-06,4.943791908462724649e-06,4.934579486970402940e-06,4.941689516091418710e-06
9.090000000000000568e+01,3.955760435103705674e-06,4.014513623085136373e-06,3.942663845679650336e-06,3.990603557380012489e-06,3.959993630675562315e-06,3.974043022603179764e-06,3.962504927956800316e-06,3.971286851534028273e-06
9.100000000000000000e+01,2.839143389776754844e-06,2.880323912601845393e-06,2.812480089375846148e-06,2.862679862047912138e-06,2.828963803769291019e-06,2.846021155411548875e-06,2.832623937798484093e-06,2.842697828409068705e-06
9.110000000000000853e+01,1.609438858130030070e-06,1.631422965664430791e-06,1.570388597160743416e-06,1.620981169625501650e-06,1.585583619123642762e-06,1.604933497045823998e-06,1.590215566227293209e-06,1.601156432717854017e-06
9.120000000000000284e+01,3.159347626846553680e-07,3.178844500406619034e-07,2.661631885447768298e-07,3.152201658584985466e-07,2.795808276556677185e-07,3.003880672536318741e-07,2.849328195053679735e-07,2.962907886816523728e-07
9.130000000000001137e+01,-9.896125981456727061e-07,-1.007724875656812458e-06,-1.048041289752887906e-06,-1.002444547648639883e-06,-1.036941513599121123e-06,-1.015603666498776647e-06,-1.031194884315578264e-06,-1.019874759977668077e-06
9.140000000000000568e+01,-2.255071626711124821e-06,-2.292472413178980872e-06,-2.319793430460848072e-06,-2.279504071611704319e-06,-2.311587926406843962e-06,-2.290699791518413519e-06,-2.305833139593094216e-06,-2.294992522522409928e-06
9.150000000000000000e+01,-3.430026920270279334e-06,-3.485183338924890961e-06,-3.498481614849779930e-06,-3.465189218787578795e-06,-3.493745008575910305e-06,-3.474294132832511650e-06,-3.488405870610833404e-06,-3.478456979899569035e-06
9.160000000000000853e+01,-4.467783729533714165e-06,-4.538473817150556755e-06,-4.537317718489308760e-06,-4.512472143225476628e-06,-4.536567161872451237e-06,-4.519496590860150320e-06,-4.532072069296511074e-06,-4.523384131260854701e-06
9.170000000000000284e+01,-5.327206331118272686e-06,-5.410613859058166497e-06,-5.395170513511349242e-06,-5.379903332380919778e-06,-5.398799471645343573e-06,-5.384954608056435887e-06,-5.395543474284725249e-06,-5.388431867037191125e-06
9.180000000000001137e+01,-5.974320682611278244e-06,-6.067149698640861288e-06,-6.038160710375439777e-06,-6.033216695677801056e-06,-6.046372108770015075e-06,-6.036450701352169546e-06,-6.044678578343010145e-06,-6.039396505175265162e-06
9.190000000000000568e+01,-6.383623349592859597e-06,-6.482227520310246405e-06,-6.440961113018950357e-06,-6.446646221403007360e-06,-6.453710582721150502e-06,-6.448220370325330464e-06,-6.453797559036189568e-06,-6.450529931700810238e-06
9.200000000000000000e+01,-6.539051697951325792e-06,-6.639573628675066175e-06,-6.587758016929345928e-06,-6.603909481706082829e-06,-6.604717126157400031e-06,-6.603945046257386764e-06,-6.606672888764819618e-06,-6.605532060943719586e-06
9.210000000000000853e+01,-6.434584016001831941e-06,-6.533099957850563300e-06,-6.472843143923157072e-06,-6.498825651235495826e-06,-6.493390058814885180e-06,-6.497385815040779278e-06,-6.497161262775108526e-06,-6.498184312753174652e-06
9.220000000000000284e+01,-6.074451991355811487e-06,-6.167117605426764015e-06,-6.100818584042766446e-06,-6.135548290819858863e-06,-6.124059950152194176e-06,-6.132635271327568915e-06,-6.129453963110709225e-06,-6.132601370223422776e-06
9.230000000000001137e+01,-5.472961431385314768e-06,-5.556154481500819031e-06,-5.486410142807596202e-06,-5.528405762789123656e-06,-5.511233665822512506e-06,-5.523976993659918122e-06,-5.517934839271987357e-06,-5.523090586656564938e-06
9.240000000000000568e+01,-4.653930047782139923e-06,-4.724385996912605634e-06,-4.653897035133969240e-06,-4.701354700320514723e-06,-4.679049927014400367e-06,-4.695354755113179124e-06,-4.686647703366908502e-06,-4.693621032891837075e-06
9.250000000000000000e+01,-3.649763449686815875e-06,-3.704699934159449981e-06,-3.636178021626523815e-06,-3.687064438984144488e-06,-3.660362802415662031e-06,-3.679466648809359697e-06,-3.668388072919359644e-06,-3.676917271600022019e-06
9.260000000000000853e+01,-2.500202156863196024e-06,-2.537428259563601074e-06,-2.473505844258205855e-06,-2.525662694541352948e-06,-2.495482500197709896e-06,-2.516512675854176706e-06,-2.503447684654158678e-06,-2.513206351528740612e-06
9.270000000000000284e+01,-1.250783444928238453e-06,-1.268789663555480729e-06,-1.211933159828149087e-06,-1.263184913780079910e-06,-1.230615716552030392e-06,-1.252637734705519534e-06,-1.238053739860411895e-06,-1.248659948827057775e-06
9.280000000000001137e+01,4.892794525090948810e-08,5.090304028287917504e-08,9.847606885493576101e-08,5.021863502818746383e-08,8.393975742260195716e-08,6.187509438149163543e-08,7.744204150172961931e-08,6.641342431557006876e-08
9.290000000000000568e+01,1.347276990804058272e-06,1.369207084656043349e-06,1.405605898119333119e-06,1.362253257808365703e-06,1.395780029112003717e-06,1.374594180314492320e-06,1.390557447800144786e-06,1.379559296355026277e-06
9.300000000000000000e+01,2.592552363789302206e-06,2.633613756852781762e-06,2.657346109324887351e-06,2.620553754106857980e-06,2.652483811871331199e-06,2.633035015187079608e-06,2.648779585279203985e-06,2.638274244348703945e-06
9.310000000000000853e+01,3.735040127683664224e-06,3.793634185567107409e-06,3.803669427482336829e-06,3.774780930998478112e-06,3.803721719486397035e-06,3.786777629466442363e-06,3.801685689197586981e-06,3.792124628754223181e-06
9.320000000000000284e+01,4.729016522819762258e-06,4.802824953797912855e-06,4.798645489911823603e-06,4.778655748882698617e-06,4.803299035016639351e-06,4.789517450198843562e-06,4.802996165786943550e-06,4.794798638907415977e-06
9.330000000000001137e+01,5.534598684742153551e-06,5.620670769035385206e-06,5.602308196794858475e-06,5.591845708974307882e-06,5.611044799402886696e-06,5.600961419327532553e-06,5.612471280891373482e-06,5.606003338098908273e-06
9.340000000000000568e+01,6.119375110136271445e-06,6.214244224977960585e-06,6.182296277412735463e-06,6.181621739043130503e-06,6.194464388376008657e-06,6.188485821845279844e-06,6.197567672727721799e-06,6.193123027464775276e-06
9.350000000000000000e+01,6.459744472442352503e-06,6.559569449005042685e-06,6.515194207190599940e-06,6.524211774050492352e-06,6.530081570366164101e-06,6.528481503842442635e-06,6.534780277511753610e-06,6.532564495675963201e-06
9.360000000000000853e+01,6.541902037804359082e-06,6.642627224995312218e-06,6.587511993505490437e-06,6.605789345026646942e-06,6.604409115706921796e-06,6.607325688079423998e-06,6.610608996537870041e-06,6.610728283173994413e-06
9.370000000000000284e+01,6.362427164452455486e-06,6.459953733495282790e-06,6.396257453689102590e-06,6.423051288562131589e-06,6.414503728180420694e-06,6.421936710909736945e-06,6.422106762493662302e-06,6.424562265905375824e-06
9.380000000000001137e+01,5.928442598113203843e-06,6.018802742202566947e-06,5.949072720556891625e-06,5.983357351302398541e-06,5.968080428742084109e-06,5.979887678198014811e-06,5.976985530342648900e-06,5.981673610655491302e-06
9.390000000000000568e+01,5.257335597197432264e-06,5.336860976257185030e-06,5.263926812548724854e-06,5.304424878671554211e-06,5.283182314186340989e-06,5.299075977072131849e-06,5.293277793250172891e-06,5.299996177987598145e-06
9.400000000000000000e+01,4.376051209120657148e-06,4.441527294285485539e-06,4.368376962771147731e-06,4.413592655683196142e-06,4.387422484875003192e-06,4.406966409242762950e-06,4.398572107711107293e-06,4.407031343578449167e-06
9.410000000000000853e+01,3.319988020722419719e-06,3.368786895108222268e-06,3.298431683451674701e-06,3.346687982630491831e-06,3.316834546962521557e-06,3.339445071248725583e-06,3.328860432527669388e-06,3.338699616661777725e-06
9.420000000000000284e+01,2.131545153605252096e-06,2.161730727423538667e-06,2.097066949979797812e-06,2.146548966186490048e-06,2.114385254770034805e-06,2.139337855810996558e-06,2.127051702827120749e-06,2.137857181394586803e-06
9.430000000000001137e+01,8.583850297783079952e-07,8.687863958245500839e-07,8.124622877248022235e-07,8.612687510400895974e-07,8.282166394923962116e-07,8.546607209725110010e-07,8.412191185303008467e-07,8.525447153795440158e-07
9.440000000000000568e+01,-4.485114311614246674e-07,-4.582608249537045708e-07,-5.039649250138111825e-07,-4.577607446432097049e-07,-4.903052155946774349e-07,-4.633218321226095782e-07,-4.773423276094312939e-07,-4.659549488472691792e-07
9.450000000000000000e+01,-1.736912605687646050e-06,-1.766370340161582675e-06,-1.799641478894553615e-06,-1.757921464229372788e-06,-1.788651966039278562e-06,-1.762148427786325300e-06,-1.776166616285212996e-06,-1.765168660905480635e-06
9.460000000000000853e+01,-2.955438942964239146e-06,-3.003382166966162004e-06,-3.022948604547437412e-06,-2.987471858728607543e-06,-3.015221027913295160e-06,-2.990239690636720127e-06,-3.003693205660962207e-06,-2.993511440174678739e-06
9.470000000000000284e+01,-4.055613670672642002e-06,-4.120097927051702413e-06,-4.125274107424914405e-06,-4.097594966001594230e-06,-4.121367616571891546e-06,-4.098923533923937157e-06,-4.111289005293006227e-06,-4.102310995568458907e-06
9.480000000000001137e+01,-4.993779302853162960e-06,-5.072223700330891205e-06,-5.062925469145884705e-06,-5.044312610336110225e-06,-5.063303804786478679e-06,-5.044331072512342473e-06,-5.055140587129081098e-06,-5.047702704541467966e-06
9.490000000000000568e+01,-5.732806088842856695e-06,-5.822100214492031967e-06,-5.798831586634189961e-06,-5.790194466226417092e-06,-5.803795246672738273e-06,-5.789094593755539364e-06,-5.797948563979193892e-06,-5.792326689180171684e-06
9.500000000000000000e+01,-6.243529343308296120e-06,-6.340157024387060858e-06,-6.303971643861761009e-06,-6.305800820172180465e-06,-6.313595612594813389e-06,-6.303787862094178962e-06,-6.310364764006148874e-06,-6.306767417418868149e-06
9.510000000000000853e+01,-6.505865124406540190e-06,-6.606040152512537844e-06,-6.558481890572842588e-06,-6.570809304384805927e-06,-6.572569374363457229e-06,-6.568059025657824179e-06,-6.572122636216981562e-06,-6.570686169160566692e-06
9.520000000000000284e+01,-6.509567197443555386e-06,-6.609376320243498526e-06,-6.552404120729882209e-06,-6.574788070812243035e-06,-6.570464928801200699e-06,-6.571417184797478939e-06,-6.572821918793270157e-06,-6.573607415405469112e-06
9.530000000000001137e+01,-6.254602004096554424e-06,-6.350150748013483337e-06,-6.286052859016955097e-06,-6.317590408311257733e-06,-6.307311865738629564e-06,-6.313645086908348247e-06,-6.312339842440284343e-06,-6.315331491257847318e-06
9.540000000000000568e+01,-5.751131979869761324e-06,-5.838689104087357862e-06,-5.769991320458967010e-06,-5.809358426200894598e-06,-5.793428337119710392e-06,-5.804822333532744238e-06,-5.800852960202718123e-06,-5.805957826843233249e-06
9.550000000000000000e+01,-5.019110735471343787e-06,-5.095247261055479981e-06,-5.024618915161482846e-06,-5.070136008145098572e-06,-5.049036910953486057e-06,-5.064955906020074394e-06,-5.058466083007751024e-06,-5.065515411906140741e-06
9.560000000000000853e+01,-4.087506196126522440e-06,-4.149224995586564546e-06,-4.079385386601686037e-06,-4.129103761629782099e-06,-4.103499986418679413e-06,-4.123227707264476294e-06,-4.114457732184995109e-06,-4.123210080642092379e-06
9.570000000000000284e+01,-2.993179737731388457e-06,-3.038031630320237042e-06,-2.971658595585235929e-06,-3.023461116247183611e-06,-2.994198744665776957e-06,-3.016882080986160730e-06,-3.006164889240992011e-06,-3.016311509673741398e-06
9.580000000000001137e+01,-1.779460644391051005e-06,-1.805642893593084608e-06,-1.745284490095588836e-06,-1.796992989577805844e-06,-1.765092557504122084e-06,-1.789789695672006076e-06,-1.777543391145997020e-06,-1.788716289974345841e-06
9.590000000000000568e+01,-4.944657714944789006e-07,-5.008989164556609808e-07,-4.488888307174754289e-07,-4.983703307814835171e-07,-4.650084621804495555e-07,-4.907373816753768381e-07,-4.774536752627511760e-07,-4.892366803899150796e-07
9.600000000000000000e+01,8.107760287590082271e-07,8.243968546706170741e-07,8.660194695808698384e-07,8.207549864192031919e-07,8.542777548137259203e-07,8.284940704039733816e-07,8.422658422380102650e-07,8.303228917205807136e-07
9.610000000000000853e+01,2.084326694296034788e-06,2.117509306676090830e-06,2.147074394165393585e-06,2.107790552707822229e-06,2.140096783731504360e-06,2.115191206630839815e-06,2.128864421913068128e-06,2.117228557085848450e-06
9.620000000000000284e+01,3.275394100887840665e-06,3.326858181051939312e-06,3.343131826705203480e-06,3.311300742159239974e-06,3.340996864331646776e-06,3.317826725968142654e-06,3.330801640111236139e-06,3.319937272816542162e-06
9.630000000000001137e+01,4.336360084622459254e-06,4.404078796982346944e-06,4.406320002814378967e-06,4.383077271741253611e-06,4.408824814394751712e-06,4.388148720280149462e-06,4.399839430568874832e-06,4.390187416769553153e-06
9.640000000000000568e+01,5.224700001915660863e-06,5.305974135616509102e-06,5.293977857423470823e-06,5.280097313320464281e-06,5.300689375264955316e-06,5.283151586876755346e-06,5.293014327611977876e-06,5.284970816532563731e-06
9.650000000000000000e+01,5.904713954230089712e-06,5.996276685960033603e-06,5.970399281740590425e-06,5.966285378300462128e-06,5.980721700327151780e-06,5.966842574367525742e-06,5.974403537001293785e-06,5.968300039516094557e-06
9.660000000000000853e+01,6.348994984695099930e-06,6.447143543308886393e-06,6.408306883975978252e-06,6.414001346488618083e-06,6.421554777868987429e-06,6.411725259225509177e-06,6.416605954295828695e-06,6.412692113100249003e-06
9.670000000000000284e+01,6.539568608410206707e-06,6.640317378681093174e-06,6.589988556238157713e-06,6.605187426012015806e-06,6.605454935137977657e-06,6.599933047468642400e-06,6.601871254341418194e-06,6.600301673931330271e-06
9.680000000000001137e+01,6.468650835089739815e-06,6.567898943710126503e-06,6.508043774999805464e-06,6.532121182789563107e-06,6.525053862949103944e-06,6.523961525062293987e-06,6.522826121402314214e-06,6.523652328171980486e-06
9.690000000000000568e+01,6.138987919124261339e-06,6.232693258945154469e-06,6.165703530736088567e-06,6.197739372326704910e-06,6.183647988822205122e-06,6.186967233479112593e-06,6.182765651951971364e-06,6.185933829949696872e-06
9.700000000000000000e+01,5.563759647608801373e-06,5.648110743827761127e-06,5.576707196974783898e-06,5.615517138513048678e-06,5.595052378404297144e-06,5.602621023170772929e-06,5.595498702160028870e-06,5.600853345888445745e-06
9.710000000000000853e+01,4.766048011306533994e-06,4.837625182663174428e-06,4.764740350937657354e-06,4.808907994868771851e-06,4.783017349851981237e-06,4.794525180817910126e-06,4.784757089149049847e-06,4.792050194324382062e-06
9.720000000000000284e+01,3.777893380074726082e-06,3.833811309306156545e-06,3.762458241574062612e-06,3.810370538315233091e-06,3.780236276784698646e-06,3.795223651181789393e-06,3.783198680828991911e-06,3.792103630273491177e-06
9.730000000000001137e+01,2.638979546110142849e-06,2.677004581841391229e-06,2.610138939929118607e-06,2.660026764689238377e-06,2.626991363330333229e-06,2.644852634403616065e-06,2.631052274770784294e-06,2.641181228391076274e-06
9.740000000000000568e+01,1.395005999882403813e-06,1.413643148151511042e-06,1.354026975541877675e-06,1.404013018402316959e-06,1.369499455172729085e-06,1.389493638981331713e-06,1.374466783832239969e-06,1.385390183850088164e-06
9.750000000000000000e+01,9.581953991366631840e-08,9.436599968104530944e-08,4.444149104276817752e-08,9.259714395248863639e-08,5.803146274629966683e-08,7.930206430417641172e-08,6.363799548436688269e-08,7.490477610394563612e-08
9.760000000000000853e+01,-1.206612961990316535e-06,-1.228048892132349579e-06,-1.266268050525987121e-06,-1.221856234023821486e-06,-1.255113652842698713e-06,-1.233508719833409373e-06,-1.249207193854129372e-06,-1.238049972651644737e-06
9.770000000000000284e+01,-2.460303513418526933e-06,-2.500817462058879670e-06,-2.525831072797135590e-06,-2.486986356575737744e-06,-2.517696167880778546e-06,-2.496744942293016578e-06,-2.511886520062400763e-06,-2.501275639887889923e-06
9.780000000000001137e+01,-3.615325706474159517e-06,-3.673263888837041691e-06,-3.684142423576730607e-06,-3.652517123531318077e-06,-3.679600647232827981e-06,-3.660289574936026469e-06,-3.674316472190852778e-06,-3.664656821555922761e-06
9.790000000000000568e+01,-4.625796555635108831e-06,-4.698830520066810124e-06,-4.695242644292552114e-06,-4.672236152025721623e-06,-4.694799260129833840e-06,-4.678060872564948625e-06,-4.690467171997170226e-06,-4.682118658394518462e-06
9.800000000000000000e+01,-5.451679810530851711e-06,-5.536904894687388889e-06,-5.519115756136283579e-06,-5.505797201599271773e-06,-5.523140569341222772e-06,-5.509800500513861721e-06,-5.520146737547637628e-06,-5.513413885493978484e-06
9.810000000000000853e+01,-6.060342938041252125e-06,-6.154395620738828399e-06,-6.123238334931890847e-06,-6.120280404364741855e-06,-6.131899751127267706e-06,-6.122627677518366340e-06,-6.130551987781895917e-06,-6.125676022483705907e-06
9.820000000000000284e+01,-6.427811871267952171e-06,-6.527001103984186869e-06,-6.483825414571597889e-06,-6.491455695978309848e-06,-6.497036359964791785e-06,-6.492305326233349660e-06,-6.497531729432459713e-06,-6.494684812841100552e-06
9.830000000000001137e+01,-6.539680790562663049e-06,-6.640128517643173467e-06,-6.586731544522272941e-06,-6.604706783153169170e-06,-6.604116828734518663e-06,-6.604174712876442754e-06,-6.606519168061986136e-06,-6.605800428494124077e-06
9.840000000000000568e+01,-6.391647920545029393e-06,-6.489434243139857728e-06,-6.427978518630528271e-06,-6.455585420672704799e-06,-6.448870542852258581e-06,-6.453726227928502368e-06,-6.453100968584202235e-06,-6.454534042854565001e-06
9.850000000000000000e+01,-5.989662061112177582e-06,-6.080970755439896180e-06,-6.013894442991052358e-06,-6.049978372502096136e-06,-6.037360350541476350e-06,-6.046785668456511331e-06,-6.043202074479392394e-06,-6.046734033260392494e-06
9.860000000000000853e+01,-5.349677957067200396e-06,-5.430938242900751334e-06,-5.360861677961015204e-06,-5.403882039622942557e-06,-5.385760686760221461e-06,-5.399307603681791079e-06,-5.392877544529994793e-06,-5.398379267385067237e-06
9.870000000000000284e+01,-4.497031442840526694e-06,-4.565051983929091506e-06,-4.494683667810583927e-06,-4.542792280293195262e-06,-4.519749073506051928e-06,-4.536780103370219308e-06,-4.527715383895181134e-06,-4.534983637394240930e-06
9.880000000000001137e+01,-3.465457514228997837e-06,-3.517548617437693537e-06,-3.449592757442943025e-06,-3.500729423178139399e-06,-3.473529587905144211e-06,-3.493258242670549407e-06,-3.481867549726125333e-06,-3.490629165603387207e-06
9.890000000000000568e+01,-2.295786037331826179e-06,-2.329865963046628963e-06,-2.266932793315579175e-06,-2.318930820144338156e-06,-2.288519843851588575e-06,-2.310057189647274356e-06,-2.296739838758554697e-06,-2.306658443529396862e-06
9.900000000000000000e+01,-1.034360684604163083e-06,-1.049041968737007835e-06,-9.935615634115713135e-07,-1.044255367010915592e-06,-1.011745881185355245e-06,-1.034149039236265111e-06,-1.019384870459827397e-06,-1.030070562346718788e-06
9.910000000000000853e+01,2.687632449926979916e-07,2.741114253912435572e-07,3.199712326762416126e-07,2.726440594957857400e-07,3.059983271769262103e-07,2.836796207383862622e-07,2.993446417964840123e-07,2.883224458072319862e-07
9.920000000000000284e+01,1.561777445868717251e-06,1.586994457958290639e-06,1.621405115059815216e-06,1.579313806898685613e-06,1.612158828712129122e-06,1.590840777332402922e-06,1.606813352150737728e-06,1.595909956464414137e-06
9.930000000000001137e+01,2.793163421443978223e-06,2.837292815749403729e-06,2.858835467078879589e-06,2.823582982647288020e-06,2.854519810135958124e-06,2.835050364524693833e-06,2.850712710056324539e-06,2.840389478175886495e-06
9.940000000000000568e+01,3.913741632777245627e-06,3.975059098049182893e-06,3.982785966138990830e-06,3.955655489440434991e-06,3.983307834021232452e-06,3.966440706049123577e-06,3.981176634748617715e-06,3.971880411013373191e-06
9.950000000000000000e+01,4.878646037376199729e-06,4.954720153049763098e-06,4.948203689680852335e-06,4.930125256763506769e-06,4.953214785718973445e-06,4.939591447039592964e-06,4.952814391612214706e-06,4.944956138619449604e-06
9.960000000000000853e+01,5.649143105523890540e-06,5.736927726540663741e-06,5.716293790758442128e-06,5.707829597412228395e-06,5.725252791188850665e-06,5.715391249327961276e-06,5.726572558539810842e-06,5.720506595974228503e-06
9.970000000000000284e+01,6.194217997079753957e-06,6.290173308276525432e-06,6.256114513880639549e-06,6.257459977399015827e-06,6.268359444561166782e-06,6.262647933075182749e-06,6.271343521213612604e-06,6.267348867716737715e-06
9.980000000000001137e+01,6.491858026091978928e-06,6.592095507129691612e-06,6.545861319928736322e-06,6.556858151929301215e-06,6.560681253819922176e-06,6.559374732983958012e-06,6.565248108880705757e-06,6.563513377189078568e-06
9.990000000000000568e+01,6.529974817093275874e-06,6.630419742692517104e-06,6.573780933605277710e-06,6.593938396137755120e-06,6.590476951562340702e-06,6.593694528933546906e-06,6.596534386005270534e-06,6.597147455045249131e-06
1.000000000000000000e+02,6.306921345955451841e-06,6.403485169226286189e-06,6.338671796446426754e-06,6.367192908807162155e-06,6.356599541568197509e-06,6.364321535556882736e-06,6.364052455742896797e-06,6.366995766282634861e-06


==> Code/NL_MSD/Data/sin/Plot/Gugercin_output_error.dat <==
6.000000000000000000e+00,5.485294504743961491e-02
8.000000000000000000e+00,3.732644729928440153e-02
1.000000000000000000e+01,2.523485587823857956e-02
1.200000000000000000e+01,1.689342905321150612e-02
1.400000000000000000e+01,1.130571079574461263e-02
1.600000000000000000e+01,7.639631447521577114e-03
1.800000000000000000e+01,5.156038481074704319e-03
2.000000000000000000e+01,3.417241063197311215e-03


==> Code/NL_MSD/Data/sin/Plot/Gugercin_state_error.dat <==
6.000000000000000000e+00,5.951847594030358624e-02
8.000000000000000000e+00,4.193825965245087661e-02
1.000000000000000000e+01,2.946604234790772825e-02
1.200000000000000000e+01,2.036512373200764087e-02
1.400000000000000000e+01,1.358477643028338337e-02
1.600000000000000000e+01,8.941209370291478345e-03
1.800000000000000000e+01,5.976186869741180636e-03
2.000000000000000000e+01,4.003999717186124130e-03


==> Code/NL_MSD/Data/sin/Plot/NLMSD_linear_proj_error_sin.dat <==
6.000000000000000000e+00,5.396668360198642739e-02
8.000000000000000000e+00,3.504171542187638211e-02
1.000000000000000000e+01,2.313712934538517466e-02
1.200000000000000000e+01,1.541035361375243419e-02
1.400000000000000000e+01,1.030419550491606072e-02
1.600000000000000000e+01,6.902748090751760490e-03
1.800000000000000000e+01,4.630402729229977227e-03
2.000000000000000000e+01,3.104422195944075112e-03


==> Code/NL_MSD/Data/sin/Plot/NLMSD_nonlinear_proj_lower_bound_sin.dat <==
6.000000000000000000e+00,0.000000000000000000e+00,2.313712934538517466e-02,1.030419550491606072e-02,2.081351388157037709e-03
8.000000000000000000e+00,0.000000000000000000e+00,1.541035361375243419e-02,6.902748090751760490e-03,1.398399705530080145e-03
1.000000000000000000e+01,0.000000000000000000e+00,1.030419550491606072e-02,4.630402729229977227e-03,9.463083353981576861e-04
1.200000000000000000e+01,0.000000000000000000e+00,6.902748090751760490e-03,3.104422195944075112e-03,6.487264285735273297e-04
1.400000000000000000e+01,0.000000000000000000e+00,4.630402729229977227e-03,2.081351388157037709e-03,4.447289579611178492e-04
1.600000000000000000e+01,0.000000000000000000e+00,3.104422195944075112e-03,1.398399705530080145e-03,2.999199662468811714e-04
1.800000000000000000e+01,0.000000000000000000e+00,2.081351388157037709e-03,9.463083353981576861e-04,1.999185400842512126e-04
2.000000000000000000e+01,0.000000000000000000e+00,1.398399705530080145e-03,6.487264285735273297e-04,1.347131117603529618e-04


==> Code/NL_MSD/Data/sin/Plot/NL_energy_dif_r_q_3.dat <==
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,-1.191819064640060030e-07,-1.182304631542057950e-07,-1.187867545100981544e-07,-1.195831683215228477e-07,-1.200792684459744327e-07,-1.203551400289262278e-07,-1.205176985457998779e-07,-1.206164724625320729e-07
2.000000000000000111e-01,-4.471878302021522339e-07,-4.412409687306419018e-07,-4.457487057876114604e-07,-4.512350109001417676e-07,-4.543851402200918039e-07,-4.561374622738484106e-07,-4.571793322311667597e-07,-4.578079625108988410e-07
3.000000000000000444e-01,-9.369395682978848038e-07,-9.216066829321447101e-07,-9.364994998897495970e-07,-9.520834438629426961e-07,-9.596268603960970799e-07,-9.638216201247709816e-07,-9.663569085611397789e-07,-9.678723504106881053e-07
4.000000000000000222e-01,-1.536522627768049293e-06,-1.507521514457143974e-06,-1.542602622688984055e-06,-1.573843137703958244e-06,-1.585603273865079856e-06,-1.592120446476272884e-06,-1.596172345324588758e-06,-1.598574009728352498e-06
5.000000000000000000e-01,-2.191159579613908618e-06,-2.144099529353414148e-06,-2.212411100690062723e-06,-2.262644599441658911e-06,-2.276587791417940257e-06,-2.284236579597575712e-06,-2.289228712120326117e-06,-2.292181053141811563e-06
6.000000000000000888e-01,-2.845205099179119789e-06,-2.780235352610198717e-06,-2.893674962371344694e-06,-2.960313729382091895e-06,-2.973464604737269677e-06,-2.980636981977733619e-06,-2.985779032370277516e-06,-2.988839141904762136e-06
7.000000000000000666e-01,-3.443506184112611048e-06,-3.375221656905314838e-06,-3.535160045554316423e-06,-3.607487151456816152e-06,-3.617063995818860212e-06,-3.622460877351954794e-06,-3.627304737991454302e-06,-3.630177839628139478e-06
8.000000000000000444e-01,-3.906336564369974093e-06,-3.879867366439503692e-06,-4.083727177501408965e-06,-4.147068771319889588e-06,-4.152466244289321467e-06,-4.155434632055948546e-06,-4.160187159772706761e-06,-4.162856103396837576e-06
9.000000000000000222e-01,-4.249110044862226300e-06,-4.253178345205291038e-06,-4.483634879865806312e-06,-4.530739330382802812e-06,-4.533340262920343661e-06,-4.534095056716249566e-06,-4.538985708139043327e-06,-4.541613823716162670e-06
1.000000000000000000e+00,-4.719066672540433776e-06,-4.463329609376645319e-06,-4.690417765007304793e-06,-4.726831976532949904e-06,-4.724985804365240010e-06,-4.724831966091143473e-06,-4.728816629949629405e-06,-4.731394953185207074e-06
1.100000000000000089e+00,-4.740751001361967693e-06,-4.491488509299223532e-06,-4.691657516479847507e-06,-4.713860717254488930e-06,-4.705080614728193635e-06,-4.704441475754785138e-06,-4.706419013455055526e-06,-4.708389909188238909e-06
1.200000000000000178e+00,-4.507247009548804055e-06,-4.335997596506113022e-06,-4.482987116130279131e-06,-4.475728009803632296e-06,-4.462383078317330373e-06,-4.458419634627926089e-06,-4.460032969781955537e-06,-4.460567732988897794e-06
1.300000000000000044e+00,-4.050182994674823237e-06,-3.988890950136058516e-06,-4.053678179919242060e-06,-4.011556998231391533e-06,-3.995995557133061489e-06,-3.987977147362157387e-06,-3.989567188784307484e-06,-3.988585666423740631e-06
1.400000000000000133e+00,-3.379238127331895148e-06,-3.408141396598414648e-06,-3.408825746821714589e-06,-3.337231058092105310e-06,-3.318410057194780965e-06,-3.310595398644362256e-06,-3.308189765315646801e-06,-3.306539104897183220e-06
1.500000000000000000e+00,-2.517645072473793239e-06,-2.596880742858527491e-06,-2.575120583114777137e-06,-2.479753111506209987e-06,-2.457506645154846139e-06,-2.450972498107303714e-06,-2.442614231675573760e-06,-2.440955628562539552e-06
1.600000000000000089e+00,-1.503152473603434035e-06,-1.670551681316355050e-06,-1.583398668785038384e-06,-1.473265773659039254e-06,-1.449075464888941768e-06,-1.441747604513914788e-06,-1.429838297832791531e-06,-1.428324574255968211e-06
1.700000000000000178e+00,-3.839476169234740457e-07,-6.913926301014292411e-07,-4.631003738603993794e-07,-3.576426763961335770e-07,-3.337599774609926670e-07,-3.256026662157816831e-07,-3.137606563181471325e-07,-3.127268920798727952e-07
1.800000000000000044e+00,7.857583374426459905e-07,3.279215461224511963e-07,7.399113088233603280e-07,8.198639055839989503e-07,8.383411909398345158e-07,8.470627106251047561e-07,8.561604685089572314e-07,8.562101229750429532e-07
1.900000000000000133e+00,1.949739848750410912e-06,1.460158171474185140e-06,1.960093198703815112e-06,2.003337230872771421e-06,2.011756371013244393e-06,2.021296210070414739e-06,2.026505378636099530e-06,2.025571900375481085e-06
2.000000000000000000e+00,3.053165550187964677e-06,2.719788019234486293e-06,3.127664124130593443e-06,3.132617174219590878e-06,3.131413521689514062e-06,3.140837950021437008e-06,3.142689467147468871e-06,3.141622817287234581e-06
2.100000000000000089e+00,4.045365315556714858e-06,3.953499783626059083e-06,4.179479911625618577e-06,4.150913320644447624e-06,4.144773920665813585e-06,4.151541884815646011e-06,4.151936805246855475e-06,4.152176238272345041e-06
2.200000000000000178e+00,4.881977128223368573e-06,4.982207896416391418e-06,5.061479359096251671e-06,5.009442113258159163e-06,5.003263693935996320e-06,5.004592855563112092e-06,5.005876363349710811e-06,5.008823561837355207e-06
2.300000000000000266e+00,5.526512883359535611e-06,5.715598828451122493e-06,5.729300168791622710e-06,5.668299301560004305e-06,5.664374974874344243e-06,5.659034984367705690e-06,5.662801691664037101e-06,5.669172210836116027e-06
2.400000000000000355e+00,5.951387299522447466e-06,6.140002015791144740e-06,6.149965323270969314e-06,6.096315567995485435e-06,6.094154795854844764e-06,6.083401411552478294e-06,6.089674548261786446e-06,6.099091090563772688e-06
2.500000000000000000e+00,6.138454068439248845e-06,6.273770958087950683e-06,6.304025106690109431e-06,6.271622451742026733e-06,6.269382864622103507e-06,6.256591958814922139e-06,6.263804562177139462e-06,6.274767458959353700e-06
2.600000000000000089e+00,6.079113855317081622e-06,6.141587888593147415e-06,6.186328808064148199e-06,6.182905124183912110e-06,6.178917927480900157e-06,6.168314425657357714e-06,6.174039203945928811e-06,6.184329357283857576e-06
2.700000000000000178e+00,5.774075634312238192e-06,5.767886750636299492e-06,5.804811889384160067e-06,5.830602907624070352e-06,5.824138259662159367e-06,5.819323560876232121e-06,5.821329074862449660e-06,5.828746208472006252e-06
2.800000000000000266e+00,5.232882869596854059e-06,5.178544205053196847e-06,5.178632470933912380e-06,5.227417928707275840e-06,5.218696271024319405e-06,5.221498475207857204e-06,5.218644421079842582e-06,5.221763680113636341e-06
2.900000000000000355e+00,4.473342854021712667e-06,4.403014990396122985e-06,4.336754036454986555e-06,4.397886275104689185e-06,4.387789920998197424e-06,4.397660419637981766e-06,4.390313508397577363e-06,4.388910144344140146e-06
3.000000000000000000e+00,3.521014206316064321e-06,3.473339337702833346e-06,3.316627555613980982e-06,3.377101263021559802e-06,3.366989383259653967e-06,3.381003423396332364e-06,3.370883557203899206e-06,3.365896697020420714e-06
3.100000000000000089e+00,2.408895270623011287e-06,2.419024109546856482e-06,2.162137693316815157e-06,2.208816112549572691e-06,2.200525230054706238e-06,2.214039910787730936e-06,2.203586411099901082e-06,2.196727705634782257e-06
3.200000000000000178e+00,1.177382190769259152e-06,1.258340758795821468e-06,9.205742039454165027e-07,9.431568750552579705e-07,9.389165130250023972e-07,9.469836263903408380e-07,9.384623578358522455e-07,9.316489139850683832e-07
3.300000000000000266e+00,-1.256161551114326480e-07,-9.260843690864217770e-09,-3.604274167318122224e-07,-3.658158651250256743e-07,-3.640038063164666160e-07,-3.645035705854976493e-07,-3.698179146085014968e-07,-3.750542065163869898e-07
3.400000000000000355e+00,-1.444837995789698126e-06,-1.392903714289399353e-06,-1.634039001544539127e-06,-1.662442140627426457e-06,-1.653954159823965708e-06,-1.662200070839600641e-06,-1.664383127817845032e-06,-1.667372349653181707e-06
3.500000000000000000e+00,-2.718918442327911134e-06,-2.855212652583434541e-06,-2.852455730532540978e-06,-2.891528155199787897e-06,-2.877436353394477453e-06,-2.888601975314583625e-06,-2.888760030087846042e-06,-2.889893260733453206e-06
3.600000000000000089e+00,-3.883693446459640652e-06,-4.237029351580878789e-06,-3.964561581568971926e-06,-4.000138023108230911e-06,-3.981288983640959844e-06,-3.990042512450747703e-06,-3.989510587749413306e-06,-3.989986792681671224e-06
3.700000000000000178e+00,-4.877927734260427417e-06,-5.304188545562221746e-06,-4.917474210558089864e-06,-4.939199057053637876e-06,-4.914606665994310231e-06,-4.919132389240125913e-06,-4.918735267477568340e-06,-4.919821385563662164e-06
3.800000000000000266e+00,-5.650267437658229586e-06,-5.938688442679203316e-06,-5.662689951466647054e-06,-5.665005881768346574e-06,-5.634566970527839225e-06,-5.636450922124995599e-06,-5.636257999895588622e-06,-5.638425026828486342e-06
3.900000000000000355e+00,-6.164589270546763644e-06,-6.203737922934327020e-06,-6.161901891068091719e-06,-6.140732984373682701e-06,-6.110207394088157384e-06,-6.111774024378062442e-06,-6.111341405243969627e-06,-6.113978330622542312e-06
4.000000000000000000e+00,-6.401186628261952560e-06,-6.224627258011143638e-06,-6.386220313341073318e-06,-6.339654888655628373e-06,-6.322285750593771569e-06,-6.325043688928076724e-06,-6.323850016501549043e-06,-6.325849212889846085e-06
4.100000000000000533e+00,-6.354090490922996437e-06,-6.082224162963500991e-06,-6.304855828037289611e-06,-6.257424882135514954e-06,-6.262737878469197550e-06,-6.267061981256837055e-06,-6.264856922513599435e-06,-6.265464140476142973e-06
4.200000000000000178e+00,-6.027686749360966489e-06,-5.782272037384121599e-06,-5.877627137446626848e-06,-5.920266314934051477e-06,-5.934621256409138013e-06,-5.939824671603519124e-06,-5.936745951403733790e-06,-5.935928632971182450e-06
4.299999999999999822e+00,-5.435443506412833414e-06,-5.281770943030110466e-06,-5.114201768715090357e-06,-5.338503694210169903e-06,-5.351770288397096620e-06,-5.356437755192969274e-06,-5.352881719393812188e-06,-5.351134618096844986e-06
4.400000000000000355e+00,-4.600653923502590059e-06,-4.544062292846651196e-06,-4.133743327436843751e-06,-4.516051967584297500e-06,-4.537938965110295542e-06,-4.540537389647464339e-06,-4.536908555231346230e-06,-4.534851384919644235e-06
4.500000000000000000e+00,-3.557126803264455683e-06,-3.573595036660340285e-06,-3.009745471301006337e-06,-3.492521983419934195e-06,-3.525644257253331137e-06,-3.525125411013921295e-06,-3.521716196592736270e-06,-3.519779097551668789e-06
4.600000000000000533e+00,-2.348281979215258164e-06,-2.412444287039697266e-06,-1.758909553391946323e-06,-2.315482472844791750e-06,-2.354908696952304203e-06,-2.351028610021732579e-06,-2.348094027492496350e-06,-2.346397825996396347e-06
4.700000000000000178e+00,-1.024656571733256749e-06,-1.120765785898522604e-06,-5.303269117167691560e-07,-1.032150052766855897e-06,-1.071928649680649326e-06,-1.065364202794405468e-06,-1.063094076050700998e-06,-1.061517042410739520e-06
4.800000000000000711e+00,3.592707679593923342e-07,2.379964463301159627e-07,4.423160948107199286e-07,3.069876203104504597e-07,2.724364562764480802e-07,2.802131078005754006e-07,2.818541648087410922e-07,2.834853979902587917e-07
4.900000000000000355e+00,1.748118739172341285e-06,1.602996855171179291e-06,1.395801513001324046e-06,1.649109764842449088e-06,1.624515015900135362e-06,1.631729270800200138e-06,1.632971936553484493e-06,1.634693105259307777e-06
5.000000000000000000e+00,3.088220780116460173e-06,2.917168679603121539e-06,2.712306071591882861e-06,2.942488196192374894e-06,2.930041598136340353e-06,2.935198937155727994e-06,2.936190909227920365e-06,2.937880705123144254e-06
5.100000000000000533e+00,4.329871624559819554e-06,4.128253764393990943e-06,3.905387587240308211e-06,4.138721459637575983e-06,4.136524079744949289e-06,4.138774959694391242e-06,4.139369277730148289e-06,4.140846931014602328e-06
5.200000000000000178e+00,5.427924415849980089e-06,5.191046972463989051e-06,4.808442055132325366e-06,5.192233279023919512e-06,5.195517663836649036e-06,5.194779889090839209e-06,5.194719969212752142e-06,5.195701003060659851e-06
5.300000000000000711e+00,6.329313854285673058e-06,6.069422456515122244e-06,5.588544050156435405e-06,6.060056727144255695e-06,6.064718818060699235e-06,6.061634500125964720e-06,6.060861310771409327e-06,6.060903136404643954e-06
5.400000000000000355e+00,6.906216051445063231e-06,6.737733485168151404e-06,6.272420975029016632e-06,6.704804150294702003e-06,6.709797720053783943e-06,6.705525293023567590e-06,6.704171535532044146e-06,6.702893953627192536e-06
5.500000000000000000e+00,6.979656980364914998e-06,7.186290579245732668e-06,6.782103095666000558e-06,7.098221308957791686e-06,7.105787803564009297e-06,7.101634901482758999e-06,7.099778256556416034e-06,7.097261627831558117e-06
5.600000000000000533e+00,7.017111543780943372e-06,7.436297568389621526e-06,7.035844068335045387e-06,7.223456779562736907e-06,7.237894537524131033e-06,7.235085056876006115e-06,7.232480019488812806e-06,7.229485500250334984e-06
5.700000000000000178e+00,7.061731550180722072e-06,7.435424906238746745e-06,6.988044835008408451e-06,7.085622989431300534e-06,7.101627634341009521e-06,7.101586688082472953e-06,7.097610949240162892e-06,7.095300802747658842e-06
5.800000000000000711e+00,6.724904707548079452e-06,6.146611430625156802e-06,6.639057096463965579e-06,6.721218181460208996e-06,6.702085252070083543e-06,6.707215268915434070e-06,6.701461947637710193e-06,6.700698820414838219e-06
5.900000000000000355e+00,6.108587340760557316e-06,6.091926084726001500e-06,6.026785656247646283e-06,6.092702176052622320e-06,6.057612144746635230e-06,6.067119675127671807e-06,6.060676398876585491e-06,6.061568364780500762e-06
6.000000000000000000e+00,5.249731391347364773e-06,5.437334538801671946e-06,5.197844288980929539e-06,5.220871822133807405e-06,5.203598736147965753e-06,5.204753147308380234e-06,5.200768593392399164e-06,5.202995900826373754e-06
6.100000000000000533e+00,4.201924310246948902e-06,4.043149620743327621e-06,4.185791207270139758e-06,4.167420308343050550e-06,4.165475215455946567e-06,4.154343283121683661e-06,4.154976028937495958e-06,4.158249547393799705e-06
6.200000000000000178e+00,3.026170108690745542e-06,2.907322809012069520e-06,3.017576577916611380e-06,2.971494834729665468e-06,2.971865303061024810e-06,2.960516685079905841e-06,2.963682806398151848e-06,2.967487970446588963e-06
6.300000000000000711e+00,1.755331375280499984e-06,1.700250279460663316e-06,1.731089547365657899e-06,1.675968663340104969e-06,1.675547010341130183e-06,1.670620007318546207e-06,1.673211092994425497e-06,1.676299813846426900e-06
6.400000000000000355e+00,4.242959390759332150e-07,3.847220173391202591e-07,3.809334232340172433e-07,3.297633140320749279e-07,3.334784761423181809e-07,3.329491349082780438e-07,3.337756498897337387e-07,3.342809596282303453e-07
6.500000000000000000e+00,-9.201986166124803690e-07,-9.477894531758485064e-07,-9.697096085489742556e-07,-1.012771464973388769e-06,-1.003187001753780283e-06,-1.002193078650237545e-06,-1.002761769777413270e-06,-1.006209228205517947e-06
6.600000000000000533e+00,-2.224187683950301642e-06,-2.228020415467879545e-06,-2.259781268703492385e-06,-2.295023652284372551e-06,-2.284504466144171575e-06,-2.283989444001183200e-06,-2.285019573482899302e-06,-2.291594435873539615e-06
6.700000000000000178e+00,-3.431977634776872677e-06,-3.400910821887287439e-06,-3.435569645849137488e-06,-3.467765032766356725e-06,-3.462196480742349425e-06,-3.463399303793579520e-06,-3.464050899447748688e-06,-3.470269420713378850e-06
6.800000000000000711e+00,-4.490743979849304290e-06,-4.421085379074582433e-06,-4.451251878227410752e-06,-4.494690167375359202e-06,-4.491766848434275428e-06,-4.495236057779419814e-06,-4.495119760011129229e-06,-4.497461399386587511e-06
6.900000000000000355e+00,-5.354412912760356247e-06,-5.252240293802945548e-06,-5.268879801722040068e-06,-5.342710606275405394e-06,-5.334494266807238150e-06,-5.340028696553325571e-06,-5.339291825747632947e-06,-5.337703833636561757e-06
7.000000000000000000e+00,-5.986697962881426527e-06,-5.866937447054215715e-06,-5.860185977694942761e-06,-5.977347283490919150e-06,-5.959309425897924006e-06,-5.965938558116778978e-06,-5.964822585524665044e-06,-5.962211117645915825e-06
7.100000000000000533e+00,-6.363037465196424991e-06,-6.246008948752879153e-06,-6.210420777929409608e-06,-6.371008190900889767e-06,-6.345056564889539619e-06,-6.350017387780904077e-06,-6.348315776241730823e-06,-6.346968105103850677e-06
7.200000000000000178e+00,-6.471332095265430739e-06,-6.377804187326224783e-06,-6.321923937385037773e-06,-6.511645619954042896e-06,-6.481694045070568455e-06,-6.477984905554207140e-06,-6.475621666970216017e-06,-6.475776866680937882e-06
7.300000000000000711e+00,-6.311638375489786457e-06,-6.257773296641094829e-06,-6.210530706422801028e-06,-6.412195090399475106e-06,-6.357664225128262236e-06,-6.344971063030474534e-06,-6.342444327428475859e-06,-6.343453182160868620e-06
7.400000000000000355e+00,-5.895172016635863432e-06,-5.888751045630968850e-06,-5.890902693709426652e-06,-6.114008364230955062e-06,-5.961632084449525193e-06,-5.956728490935647713e-06,-5.954618668174704865e-06,-5.955984776897377264e-06
7.500000000000000000e+00,-5.243014874031087791e-06,-5.281897083785069835e-06,-5.359239947738680954e-06,-5.218171634641805001e-06,-5.324868981210900687e-06,-5.329288569239781781e-06,-5.327995822396180969e-06,-5.329465529013005520e-06
7.600000000000000533e+00,-4.384788879860379573e-06,-4.457778720750454893e-06,-4.592780860335904380e-06,-4.432961355747139232e-06,-4.481417284447203331e-06,-4.488049171410407601e-06,-4.487861325733893958e-06,-4.489184103548260474e-06
7.700000000000000178e+00,-3.357354220332592343e-06,-3.446880060098411747e-06,-3.597363706846906650e-06,-3.414875362376529333e-06,-3.461211346263148858e-06,-3.466802777726818441e-06,-3.467866546261882954e-06,-3.468723633437420517e-06
7.800000000000000711e+00,-2.203431064367461500e-06,-2.289039467889830703e-06,-2.420734446763328496e-06,-2.253438089488968288e-06,-2.302443300863932230e-06,-2.306489961932667310e-06,-2.308605604531277500e-06,-2.308775644149080319e-06
7.900000000000000355e+00,-9.700287922145833797e-07,-1.031772607872072367e-06,-1.121280159839532775e-06,-1.000598199706048685e-06,-1.050772885695383518e-06,-1.053597678400686188e-06,-1.056072353004811060e-06,-1.055623597333299468e-06
8.000000000000000000e+00,2.933088890863522202e-07,2.721895654110573215e-07,2.383350620749347115e-07,2.901348583848883944e-07,2.436456748369786318e-07,2.417042481994702285e-07,2.399030403568702674e-07,2.406260779172497699e-07
8.099999999999999645e+00,1.536265943666292877e-06,1.567689576480180147e-06,1.567701665781962017e-06,1.567800241401851036e-06,1.528712283274669126e-06,1.527546553171943433e-06,1.527367887298181071e-06,1.527968737955603951e-06
8.200000000000001066e+00,2.709250655697631460e-06,2.799851574100675755e-06,2.759828808492070795e-06,2.789684994678603980e-06,2.752639589421318478e-06,2.752358171057012193e-06,2.754238670341080386e-06,2.754509062251331297e-06
8.300000000000000711e+00,3.764364662168367959e-06,3.916393715670818398e-06,3.842249703914224490e-06,3.909485597673040269e-06,3.866019521275160242e-06,3.866829879472372111e-06,3.870496604711781696e-06,3.870504109739630882e-06
8.400000000000000355e+00,4.655581224251997829e-06,4.869322826499267176e-06,4.886783637501196376e-06,4.877479940774975820e-06,4.823743550111392331e-06,4.825820326338076116e-06,4.830387314285616851e-06,4.830391548464596507e-06
8.500000000000000000e+00,5.337591135461117187e-06,5.616243037517149039e-06,5.760294234439383709e-06,5.650175949604985259e-06,5.586832944989156280e-06,5.590164750036291652e-06,5.594443741492594047e-06,5.594725324954002987e-06
8.599999999999999645e+00,5.761701855219736323e-06,6.124133047288177201e-06,6.355939774708996293e-06,6.192619911870450577e-06,6.124147995743844941e-06,6.128318865157578177e-06,6.131211491670895963e-06,6.131915853406499917e-06
8.700000000000001066e+00,5.863748029369397763e-06,6.385409267593150640e-06,6.744323423978071386e-06,6.473323953256476804e-06,6.413695443005518193e-06,6.417756160607968052e-06,6.418596149030536546e-06,6.419661517910457693e-06
8.800000000000000711e+00,5.527159454211949541e-06,6.436656673498852843e-06,7.244761769074903324e-06,6.451281519055662717e-06,6.443106563804729126e-06,6.446037519321212717e-06,6.444777091087205978e-06,6.445962290085177626e-06
8.900000000000000355e+00,4.461948361633022442e-06,6.277107235063555946e-06,8.222457327320548126e-06,6.068134615781761720e-06,6.209755534201250038e-06,6.211474822288148845e-06,6.208655078662056459e-06,6.209632079718502284e-06
9.000000000000000000e+00,1.926676153906486944e-06,5.789533019325693308e-06,8.340239417564676572e-06,5.372815693096416600e-06,5.721940032871186688e-06,5.723311015923965295e-06,5.719825350105484096e-06,5.720284127923302986e-06
9.099999999999999645e+00,-4.140080718875727150e-08,4.905150707178868030e-06,5.951906580588944840e-06,4.825356363549748728e-06,4.999618427009577815e-06,5.001355604564161617e-06,4.998097151133473748e-06,4.997838033978657668e-06
9.200000000000001066e+00,6.386712227936935937e-06,3.493633198552864583e-06,2.127872734826452561e-06,4.456370204099918686e-06,4.072713755055856755e-06,4.075069749184812018e-06,4.072617607354944713e-06,4.071641482972232495e-06
9.300000000000000711e+00,7.892062773826730160e-06,1.033959118806188071e-06,-1.292338447530377854e-06,3.460043501334747473e-06,2.979279266963896777e-06,2.982184066691040414e-06,2.980688744887161068e-06,2.979276206144937378e-06
9.400000000000000355e+00,6.129901006603211133e-06,5.625186144497806850e-06,-2.879200509564583399e-06,2.026922865727004419e-06,1.764200357402129216e-06,1.767014860754728689e-06,1.766353280235194445e-06,1.765051783609444813e-06
9.500000000000000000e+00,2.110788657038592531e-06,1.208569358722433318e-06,-4.101504645248610359e-06,5.789014474837095303e-07,4.773913839517529567e-07,4.786699507319802649e-07,4.787502335470983361e-07,4.781773395960697837e-07
9.600000000000001421e+00,-1.587614233689027543e-07,-5.494101243154470016e-07,-5.379566777700961477e-06,-7.952675228281580466e-07,-8.286534486263985588e-07,-8.307518876045361100e-07,-8.298290322950041542e-07,-8.293172228980572047e-07
9.700000000000001066e+00,-1.947361251419810202e-08,-1.807054871186958289e-06,-6.143392312859402571e-06,-2.091063329857922870e-06,-2.101803415522490726e-06,-2.108080457578764833e-06,-2.106204770580683006e-06,-2.104748111943222089e-06
9.800000000000000711e+00,-1.207596988656023385e-07,-2.948426460685354966e-06,-6.151917733364375973e-06,-3.287177132653418266e-06,-3.293419795765556435e-06,-3.301349051375301880e-06,-3.298724237602718157e-06,-3.296885181747200022e-06
9.900000000000000355e+00,-1.998974671381381629e-06,-3.968502598657164260e-06,-5.429721860229080876e-06,-4.347400810275625638e-06,-4.359667161894092979e-06,-4.362305728585619269e-06,-4.359501906303631102e-06,-4.357931781492213608e-06
1.000000000000000000e+01,-4.795709961459559967e-06,-4.826351319715815880e-06,-4.016918880873215913e-06,-5.234095402931876473e-06,-5.257175829127130884e-06,-5.248543388347570726e-06,-5.246240982054173330e-06,-5.245350881106364271e-06
1.010000000000000142e+01,-6.795444797525612701e-06,-5.482279813777413136e-06,-1.730166500995417023e-06,-5.919892507359747480e-06,-5.940421463838940763e-06,-5.924912035167040347e-06,-5.923656474511596048e-06,-5.923504700612591822e-06
1.020000000000000107e+01,-7.573782645597937346e-06,-5.904973238029381788e-06,2.488965693304978632e-06,-6.398216940747825099e-06,-6.376979969476004317e-06,-6.364535869596982254e-06,-6.364662006416721418e-06,-6.365058780134769112e-06
1.030000000000000071e+01,-7.594748955373070709e-06,-6.073977859379076083e-06,1.306166165821603942e-05,-6.681054640935574218e-06,-6.555307537611798629e-06,-6.549737407452599358e-06,-6.551384849569352742e-06,-6.552083600053909551e-06
1.040000000000000036e+01,-7.245077458639670454e-06,-5.980674888234754905e-06,3.160440021863011872e-05,-6.736533281818252172e-06,-6.473023131989275036e-06,-6.472785662077484847e-06,-6.475927168014816715e-06,-6.476766762429642110e-06
1.050000000000000000e+01,-6.675659236003717023e-06,-5.628290128928403746e-06,-2.924978456317339770e-08,-6.399165163893660857e-06,-6.133502124291978497e-06,-6.136284482042425603e-06,-6.140757719923228830e-06,-6.141673188304885844e-06
1.060000000000000142e+01,-5.923821004290286130e-06,-5.031187673490422618e-06,-3.918021455974474154e-06,-5.605802437337603639e-06,-5.548807208752282172e-06,-5.553125370622025159e-06,-5.558660778795521118e-06,-5.559584596023098291e-06
1.070000000000000107e+01,-5.001971994867543403e-06,-4.213702009678993443e-06,-1.772819431460764816e-05,-4.595956182754101782e-06,-4.740863015294249916e-06,-4.746014901184369972e-06,-4.752220120272931947e-06,-4.753006377578722352e-06
1.080000000000000071e+01,-3.933452009066695787e-06,-3.208732894176974382e-06,-1.856610241277034667e-05,-3.528069502833214299e-06,-3.740916929471926888e-06,-3.746606620808057286e-06,-3.752894180534399604e-06,-3.753369147607016343e-06
1.090000000000000036e+01,-2.763458845891214599e-06,-2.056230837273187451e-06,-1.657156130764614321e-05,-2.392865958950746164e-06,-2.588223268248923681e-06,-2.594254587005850876e-06,-2.599812112345084580e-06,-2.599884822252623851e-06
1.100000000000000000e+01,-1.559968561302277346e-06,-8.015996693921945138e-07,-1.159029916431020268e-05,-1.172716891702924036e-06,-1.328306491823333380e-06,-1.334401451783678860e-06,-1.338348979675052508e-06,-1.338045579061392099e-06
1.110000000000000142e+01,-4.004868960696961189e-07,5.060117245908601902e-07,-4.385188364819381235e-06,1.080237189594879244e-07,-1.098643124738951649e-08,-1.669134216605860921e-08,-1.841227910762133213e-08,-1.782361655836006697e-08
1.120000000000000107e+01,6.820674018151451357e-07,1.815561127056775081e-06,1.299493528585798918e-05,1.400650658865687515e-06,1.311692465227887183e-06,1.306948464764590145e-06,1.307562788523120023e-06,1.308333200590594547e-06
1.130000000000000071e+01,1.784962202100448536e-06,3.076127641950254787e-06,1.552418860021470559e-05,2.650976406795568785e-06,2.587499706337148542e-06,2.584113911720253842e-06,2.586767042268844907e-06,2.587612086490942431e-06
1.140000000000000036e+01,3.040418555838586556e-06,4.239124152115303357e-06,-8.839499161333863597e-06,3.807660632938747458e-06,3.765912891452727340e-06,3.763842886604640281e-06,3.768159898782930117e-06,3.768962164682476690e-06
1.150000000000000000e+01,4.329016141696451214e-06,5.260864761977290804e-06,4.459558275410335781e-06,4.823501194496648825e-06,4.799921622278269240e-06,4.798798735029807805e-06,4.804502270271127085e-06,4.805153236718540111e-06
1.160000000000000142e+01,5.411272227320851336e-06,6.106092187915801439e-06,1.114524871659999805e-05,5.652750883482215993e-06,5.648095504705297198e-06,5.647451946137749257e-06,5.654231249110908131e-06,5.654687019150672622e-06
1.170000000000000107e+01,6.198958961173284266e-06,6.754589194739313296e-06,1.080445560944914840e-05,6.273168451635668941e-06,6.276805120740414079e-06,6.275886435133659624e-06,6.283151598993064191e-06,6.283486749296407492e-06
1.180000000000000071e+01,6.704237690280390183e-06,7.218137026386572952e-06,8.721286948162876307e-06,6.706776473817954720e-06,6.661267011598415166e-06,6.659074959641797520e-06,6.665904758756946435e-06,6.666296922801240310e-06
1.190000000000000036e+01,6.944826576704699050e-06,7.591276916935063568e-06,6.680357540145287487e-06,6.888475958706508084e-06,6.785346524609825458e-06,6.781720483933773025e-06,6.787116120600400482e-06,6.787732000142210342e-06
1.200000000000000000e+01,6.922508111711911383e-06,8.197109958092696491e-06,4.952239819680515076e-06,6.745149656567361873e-06,6.642508007588532326e-06,6.638813643940200127e-06,6.642079804886069638e-06,6.642922180943866550e-06
1.210000000000000142e+01,6.626992946436038867e-06,9.860998545184462838e-06,4.163159466927246477e-06,6.310209117683929225e-06,6.237804761832776990e-06,6.235906868663765312e-06,6.236891062168237188e-06,6.237718535632985617e-06
1.220000000000000107e+01,6.044613720945779534e-06,1.288189531176847646e-05,4.673190351224543182e-06,5.634012360596074576e-06,5.587972998634394006e-06,5.588986705780396580e-06,5.588054148131238463e-06,5.588441672768618140e-06
1.230000000000000071e+01,5.174059578193224151e-06,8.104932514726992387e-06,6.292924301820601585e-06,4.751762230907619067e-06,4.719780106118842689e-06,4.723864939250310702e-06,4.721672114509078977e-06,4.721186848410940939e-06
1.240000000000000036e+01,4.044130213341767810e-06,-6.378629520409351272e-06,8.148098686100446741e-06,3.695998056212068672e-06,3.668444519981661767e-06,3.675113012850672600e-06,3.672326523228297557e-06,3.670727928742345547e-06
1.250000000000000000e+01,2.718125444681196434e-06,-2.561330581990484134e-06,8.446237923238897327e-06,2.504627047449081712e-06,2.476225845114699009e-06,2.484625172279042449e-06,2.481714186652883569e-06,2.479084337925208104e-06
1.260000000000000142e+01,1.279989595280583980e-06,2.241968130006766202e-06,6.553963653628536168e-06,1.221839903413346473e-06,1.190787955136773935e-06,1.199900060477876451e-06,1.197065647322304027e-06,1.193822687060863696e-06
1.270000000000000107e+01,-1.852267590557454824e-07,9.723401447822577204e-07,3.562035103488181420e-06,-1.036588483660505489e-07,-1.366844108105502720e-07,-1.278862926182289250e-07,-1.306459826155847992e-07,-1.338430695857484309e-07
1.280000000000000071e+01,-1.604068926186474897e-06,-1.550636750780043371e-06,-1.001279345144712174e-06,-1.420955596069528593e-06,-1.453507972482004362e-06,-1.445954514366076804e-06,-1.448677319333679936e-06,-1.451105482400127933e-06
1.290000000000000036e+01,-2.918310924013289842e-06,-3.082234726420329807e-06,-5.507301215033899577e-06,-2.679028110026682175e-06,-2.707616388070155367e-06,-2.702074772084617216e-06,-2.704615535663312809e-06,-2.705729692117908591e-06
1.300000000000000000e+01,-4.083111496126778928e-06,-3.456902007835382928e-06,-6.843682072411871875e-06,-3.828467590533124465e-06,-3.849715965162370246e-06,-3.846711645549838465e-06,-3.848585578794527784e-06,-3.848260752316312594e-06
1.310000000000000142e+01,-5.063588150944209332e-06,-4.120811415937730704e-06,-4.436607902467970543e-06,-4.823149447948094082e-06,-4.835304231433357192e-06,-4.835050862989076492e-06,-4.835583551653088730e-06,-4.834134941122947282e-06
1.320000000000000107e+01,-5.832132081884378039e-06,-5.008293456183754433e-06,-2.786912368275828999e-06,-5.622573447348899744e-06,-5.626360712156219801e-06,-5.628783876568399513e-06,-5.627695365571783181e-06,-5.625490220838302857e-06
1.330000000000000071e+01,-6.367233682587347676e-06,-5.691934658824671089e-06,-2.470224386146024909e-06,-6.194624396084480455e-06,-6.192662137652349408e-06,-6.197522406319044830e-06,-6.195321503733863810e-06,-6.192455955456033223e-06
1.340000000000000036e+01,-6.653603893069792719e-06,-6.074600061439783261e-06,-2.261136852130252173e-06,-6.516704842099430017e-06,-6.512757946317004887e-06,-6.519728514883804671e-06,-6.516974486829585356e-06,-6.513799070906323152e-06
1.350000000000000000e+01,-6.682999846303883107e-06,-6.159444254326407187e-06,-1.939118321546418056e-06,-6.574761009792151611e-06,-6.574628742879451426e-06,-6.583120688047339186e-06,-6.579437165296631029e-06,-6.577091899925835428e-06
1.360000000000000142e+01,-6.455195498474008975e-06,-5.961124464347322682e-06,-1.572334626359639387e-06,-6.363502243075802589e-06,-6.376050127883392538e-06,-6.384779420727515475e-06,-6.379552131473287258e-06,-6.378991074217077450e-06
1.370000000000000107e+01,-5.978728548232392637e-06,-5.497251981630146833e-06,-1.441220651543506648e-06,-5.890529726125526278e-06,-5.924701012745281492e-06,-5.931600784263302284e-06,-5.925463516444351431e-06,-5.926233926707713540e-06
1.380000000000000071e+01,-5.271234530986046440e-06,-4.791217936714331493e-06,-1.325144656061372217e-06,-5.180719274230916049e-06,-5.238020215139749247e-06,-5.241350601148386801e-06,-5.235888519958264986e-06,-5.236790882011399528e-06
1.390000000000000036e+01,-4.359289889628581438e-06,-3.873936253583065703e-06,-9.204999600817553862e-07,-4.271284448742473927e-06,-4.342748243429950250e-06,-4.342574179007352431e-06,-4.338663170594392327e-06,-4.339311524471922699e-06
1.400000000000000000e+01,-3.277744157252626689e-06,-2.783776450687724946e-06,-2.121450225420207225e-07,-3.200372501316328666e-06,-3.274074120700187773e-06,-3.271911323161902363e-06,-3.269485584801723466e-06,-3.270469230244599235e-06
1.410000000000000142e+01,-2.068559129923819295e-06,-1.565327159003260249e-06,7.178071632918392453e-07,-2.005514188170576251e-06,-2.074361249188028111e-06,-2.071475563469871162e-06,-2.070692246974870088e-06,-2.072509070631667338e-06
1.420000000000000107e+01,-7.792117544397347828e-07,-2.675839221935594203e-07,1.783706255573114241e-06,-7.289835762952501241e-07,-7.915173833306088369e-07,-7.883434910566089471e-07,-7.897838442197380182e-07,-7.922466057283528151e-07
1.430000000000000071e+01,5.392446360205638278e-07,1.058019776387086885e-06,2.951005900281300498e-06,5.802078537966992577e-07,5.228639365223441970e-07,5.260351008812280682e-07,5.223364137607600099e-07,5.198269475009675844e-07
1.440000000000000036e+01,1.834337728427726244e-06,2.359530179199542665e-06,4.195842532674076697e-06,1.868098704171927693e-06,1.815544655170420185e-06,1.818291732520738169e-06,1.813303043184111285e-06,1.811319774634723156e-06
1.450000000000000000e+01,3.054417687130273062e-06,3.586307839330282743e-06,5.436306732865825442e-06,3.081140017284489385e-06,3.034026363958608474e-06,3.036250370062887338e-06,3.031287761939838177e-06,3.030215539018277227e-06
1.460000000000000142e+01,4.150853449985669741e-06,4.690746657230737693e-06,6.565498180885476209e-06,4.171093725253982587e-06,4.129235922994967112e-06,4.131173170808521977e-06,4.127039249166020163e-06,4.127146335380915687e-06
1.470000000000000107e+01,5.080072353447206979e-06,5.629639426844856853e-06,7.509208257150401522e-06,5.095830715770577335e-06,5.057718809757527634e-06,5.059306582948230879e-06,5.056073909652514242e-06,5.057509815727112557e-06
1.480000000000000071e+01,5.805355861768224379e-06,6.364580964222932291e-06,8.229958434170792092e-06,5.818187552547593455e-06,5.782810559143425344e-06,5.783370338505178232e-06,5.780904917040974311e-06,5.783385247586092515e-06
1.490000000000000036e+01,6.298329724464812873e-06,6.860747719251991672e-06,8.709899162094580927e-06,6.298017705824721091e-06,6.275471766771512083e-06,6.274071314558982149e-06,6.272553504507727418e-06,6.275172722815247628e-06
1.500000000000000000e+01,6.540106414321122941e-06,7.086464195033004287e-06,8.941281323608663012e-06,6.504532225240500232e-06,6.515264671068388136e-06,6.511417842809674728e-06,6.511095737266048289e-06,6.512862741427094537e-06
1.510000000000000142e+01,6.522035190394126491e-06,7.030364485988149781e-06,8.924092658714466442e-06,6.520947218181805116e-06,6.491167566798072830e-06,6.485648240905916850e-06,6.486345402186011189e-06,6.486867811128504968e-06
1.520000000000000107e+01,6.245954276909437830e-06,6.762994196024552096e-06,8.665956931476481717e-06,6.257380133711798464e-06,6.202314653931673138e-06,6.197691306858432725e-06,6.198839117510512864e-06,6.198384320921235258e-06
1.530000000000000071e+01,5.723644969528318693e-06,6.489599766852649498e-06,8.182070765444526828e-06,5.717276354622047307e-06,5.659471013837180653e-06,5.659147158353083906e-06,5.660152765957215948e-06,5.659287263155843295e-06
1.540000000000000036e+01,4.974713732328051030e-06,6.665788153524532245e-06,7.494284881857937730e-06,4.945375586574984883e-06,4.886761910821713073e-06,4.891809484340592373e-06,4.892329772313019909e-06,4.891584293301165509e-06
1.550000000000000000e+01,4.021177906918249612e-06,9.052714282566098891e-06,6.629469269651966368e-06,3.977405122833344020e-06,3.919620076106578033e-06,3.926759972634752405e-06,3.926764652953385060e-06,3.926469654275122068e-06
1.560000000000000142e+01,2.876625818874767315e-06,1.399661495348619722e-05,5.618580698966979536e-06,2.851727475577936488e-06,2.798146470639473193e-06,2.803072222806735070e-06,2.802758271011618341e-06,2.803024584802082941e-06
1.570000000000000107e+01,1.542491214132080124e-06,-7.887018075587726162e-06,4.497514479895325934e-06,1.612049327984199643e-06,1.564393474311198684e-06,1.566177291092984980e-06,1.565820088693381518e-06,1.566605574890300723e-06
1.580000000000000071e+01,1.055890103546230918e-07,-4.271360798939471959e-06,3.308383974692796770e-06,3.068999531730121078e-07,2.651537825901217893e-07,2.659643029284675109e-07,2.657728994728825178e-07,2.669501075192037831e-07
1.590000000000000036e+01,-1.077812872368744124e-06,-2.406412343135266863e-06,2.098743796287438901e-06,-1.011598754874221129e-06,-1.047750952748449649e-06,-1.045291413689919402e-06,-1.045271222348265194e-06,-1.043932108167611172e-06
1.600000000000000000e+01,-1.918135797418507593e-06,-2.929383023340947911e-06,9.187420821551994798e-07,-2.289661698788580946e-06,-2.320734850451422471e-06,-2.315071531838741592e-06,-2.314987184212635718e-06,-2.313864734593273909e-06
1.610000000000000142e+01,-2.884436761621533840e-06,-3.887211718095473501e-06,-1.819637294314668807e-07,-3.474598668701256443e-06,-3.501781726054919996e-06,-3.492732371074280806e-06,-3.492888687596507058e-06,-3.492399949456270747e-06
1.619999999999999929e+01,-3.996777509160387432e-06,-4.841843356528929831e-06,-1.157084676677022639e-06,-4.517816615166869720e-06,-4.542792900727454786e-06,-4.531513062282221949e-06,-4.532282471422788284e-06,-4.532653662611685341e-06
1.630000000000000071e+01,-4.992002670213546711e-06,-5.660131712353910771e-06,-1.966147005830198857e-06,-5.377273107690094811e-06,-5.401479498692851600e-06,-5.390364252580437388e-06,-5.392055701457232342e-06,-5.393179401756709179e-06
1.640000000000000213e+01,-5.756084023159080409e-06,-6.280390705888649894e-06,-2.575836414928089901e-06,-6.019130651020720979e-06,-6.043280108274096118e-06,-6.035536015233655682e-06,-6.038229846537512824e-06,-6.039671944915725454e-06
1.650000000000000000e+01,-6.260599401675115416e-06,-6.667203884605510389e-06,-2.960809514722384517e-06,-6.418828476795201965e-06,-6.443315606112498539e-06,-6.441863609672748847e-06,-6.445220962901510031e-06,-6.446367067799996242e-06
1.660000000000000142e+01,-6.491623440137150869e-06,-6.800890987965213519e-06,-3.104953238769470047e-06,-6.561799925190736626e-06,-6.587667090315885154e-06,-6.593677553873300567e-06,-6.596766138941556612e-06,-6.597094543224490959e-06
1.669999999999999929e+01,-6.442318401356228463e-06,-6.674416104968106112e-06,-3.003100667121894052e-06,-6.443819570225994831e-06,-6.472890168966738411e-06,-6.485236640298153166e-06,-6.486517837515914930e-06,-6.485917345401548406e-06
1.680000000000000071e+01,-6.116900003558245480e-06,-6.292049033594648844e-06,-2.662372105950716605e-06,-6.070787218391549001e-06,-6.104168923909414346e-06,-6.120561582632910724e-06,-6.118348667066841884e-06,-6.117265519064996049e-06
1.690000000000000213e+01,-5.531806871537925385e-06,-5.668423894003571384e-06,-2.101942092484765379e-06,-5.457942781214586425e-06,-5.494498331683195236e-06,-5.512676649499503867e-06,-5.506373851403567610e-06,-5.505517224564659973e-06
1.700000000000000000e+01,-4.714445527229105259e-06,-4.827637631134307217e-06,-1.350113531306540438e-06,-4.628861053429522698e-06,-4.665705098348682522e-06,-4.682882939394117372e-06,-4.674536637050419330e-06,-4.674183603906034712e-06
1.710000000000000142e+01,-3.701142765301368431e-06,-3.802257922562446435e-06,-4.389091407819289969e-07,-3.614481378158562741e-06,-3.649167381117313091e-06,-3.661503298287016595e-06,-3.655508372196747402e-06,-3.655130549277962881e-06
1.719999999999999929e+01,-2.535117463980940400e-06,-2.632148698340774917e-06,6.005554695071024796e-07,-2.452255193886865303e-06,-2.484750178041728041e-06,-2.489693246079949240e-06,-2.489033157637710048e-06,-2.487981097185065771e-06
1.730000000000000071e+01,-1.264651497509539091e-06,-1.363042979804496291e-06,1.737129194531727983e-06,-1.186048794253602434e-06,-1.218600509007849997e-06,-1.217320750743211555e-06,-1.220472685969919979e-06,-1.218964363856878119e-06
1.740000000000000213e+01,5.863279121942621686e-08,-4.484159216167071804e-08,2.933833165810750820e-06,1.336549219424498780e-07,9.917517130447750517e-08,1.035267865184819058e-07,1.001748963155857375e-07,1.012123997251590524e-07
1.750000000000000000e+01,1.381515784409925729e-06,1.270314945650552474e-06,4.145176782120729708e-06,1.452297161974591688e-06,1.416554685190751783e-06,1.421448781423195751e-06,1.419870349891882988e-06,1.419771966978955469e-06
1.760000000000000142e+01,2.651002649976808012e-06,2.530086125523967056e-06,5.320666605142243544e-06,2.716028274611648197e-06,2.681394875247988807e-06,2.684963671319151590e-06,2.685266897790861140e-06,2.684044147667485891e-06
1.769999999999999929e+01,3.816210633930672280e-06,3.683907042112410934e-06,6.408459365891960857e-06,3.874520816224413799e-06,3.843155915506102360e-06,3.843434024548841865e-06,3.845493903822938542e-06,3.843489274804601230e-06
1.780000000000000071e+01,4.830271568549704408e-06,4.684642095242885773e-06,7.358826682068997371e-06,4.881866544126367558e-06,4.854745038071484053e-06,4.850010246727765040e-06,4.854245590345251937e-06,4.851660454885386997e-06
1.790000000000000213e+01,5.652200384106964570e-06,5.489508143718957456e-06,8.131510212408543659e-06,5.697469901540241910e-06,5.674530775011399353e-06,5.664699294950781283e-06,5.671328292565502860e-06,5.668057949888283265e-06
1.800000000000000000e+01,6.248679893489095249e-06,6.059892171055014654e-06,8.698382658350878316e-06,6.286461980822832807e-06,6.268348670256107535e-06,6.256023961134782319e-06,6.263793700479747262e-06,6.259792014497167489e-06
1.810000000000000142e+01,6.595667191744425395e-06,6.364323571969587867e-06,9.038529454205579405e-06,6.620136188080494311e-06,6.611231608298628881e-06,6.600818531481145168e-06,6.606903530020913351e-06,6.602979213732318442e-06
1.819999999999999929e+01,6.679625428517022012e-06,6.432473430371954404e-06,9.135403463852997952e-06,6.697117327293666822e-06,6.688775999796892080e-06,6.684235912740588148e-06,6.685846513386495271e-06,6.683792406474153847e-06
1.830000000000000071e+01,6.498120867670653666e-06,6.548776431462843828e-06,8.978909679768776186e-06,6.559670864672573209e-06,6.498296310088191863e-06,6.501558689864239682e-06,6.497878215896979448e-06,6.499074300711504826e-06
1.840000000000000213e+01,6.059659708991527172e-06,6.407629863203201381e-06,8.569956093204544878e-06,6.131388757713018833e-06,6.049521637754851078e-06,6.059714629476353753e-06,6.052251272252451297e-06,6.056451922635541774e-06
1.850000000000000000e+01,5.382931588582273719e-06,5.494713320626509745e-06,7.924016910534903424e-06,5.409209461307296074e-06,5.363442895561787438e-06,5.376868355597141935e-06,5.368155670322505291e-06,5.373955377870054395e-06
1.860000000000000142e+01,4.495733973167159725e-06,4.478609328742444440e-06,7.070533151118385540e-06,4.481243950027469225e-06,4.468950183092457173e-06,4.481017082433313981e-06,4.473352233094751718e-06,4.479197713916360790e-06
1.869999999999999929e+01,3.433672933789155834e-06,3.613225642060124976e-06,6.048272903000362355e-06,3.399351653263216200e-06,3.400603001552093829e-06,3.408508205973714844e-06,3.403503442273025925e-06,3.408184811690140315e-06
1.880000000000000071e+01,2.238682568517225135e-06,3.180697288857059490e-06,4.899658656631888931e-06,2.199062921606764753e-06,2.199193818594458172e-06,2.202535903744751167e-06,2.201089341125062049e-06,2.203817314833100838e-06
1.890000000000000213e+01,9.575511847603745963e-07,-3.303774079033150457e-07,3.666742895203078945e-06,9.198636647667068900e-07,9.118167680066679992e-07,9.114614220318006943e-07,9.137569237926967958e-07,9.141491808944968156e-07
1.900000000000000000e+01,-3.594870392337190523e-07,-8.900636359748803628e-07,2.393221819330104694e-06,-3.919001147351108827e-07,-4.102404125849723471e-07,-4.130909746213884404e-07,-4.076119324430971247e-07,-4.095196598080663719e-07
1.910000000000000142e+01,-1.660369237307945944e-06,-1.889451134329256377e-06,1.138326696209501776e-06,-1.685856374333827290e-06,-1.714302386365829101e-06,-1.718314692228384288e-06,-1.710913365288169175e-06,-1.714639552494179320e-06
1.920000000000000284e+01,-2.893255668046101903e-06,-3.034764038220560955e-06,-1.501854644814226702e-08,-2.911141197020628013e-06,-2.948674534292150540e-06,-2.952383306900618898e-06,-2.944818665515103184e-06,-2.949458132145421629e-06
1.930000000000000071e+01,-4.008845168740338138e-06,-4.123966659316802286e-06,-9.971258227575718891e-07,-4.019351809783633378e-06,-4.064563112207708606e-06,-4.066574967168112842e-06,-4.060688618773289349e-06,-4.065095215444181065e-06
1.940000000000000213e+01,-4.962578183845267610e-06,-5.082980564327654882e-06,-1.798150680132337698e-06,-4.966760192626207271e-06,-5.017819746613860765e-06,-5.017227797846079973e-06,-5.014360079144686289e-06,-5.017546123822769211e-06
1.950000000000000000e+01,-5.716485328724485449e-06,-5.863290977348167843e-06,-2.440092758834722098e-06,-5.715943315845462003e-06,-5.770642016220128845e-06,-5.767405679202308733e-06,-5.767859616090387220e-06,-5.769443267911178452e-06
1.960000000000000142e+01,-6.240642332566714856e-06,-6.426755924118787711e-06,-2.918885335545517989e-06,-6.237120557514574948e-06,-6.293182695349397449e-06,-6.288190747022470717e-06,-6.291194975444058812e-06,-6.291491590287856539e-06
1.970000000000000284e+01,-6.514272325980341449e-06,-6.746276233163261971e-06,-3.205645365864095986e-06,-6.509414951880176936e-06,-6.564888363300158680e-06,-6.559574743741913849e-06,-6.564025678529317176e-06,-6.563563290304386122e-06
1.980000000000000071e+01,-6.526516560967365876e-06,-6.807415884893530666e-06,-3.276011949382429123e-06,-6.521933759037756850e-06,-6.575352701848613535e-06,-6.570985933554429614e-06,-6.576357980583869001e-06,-6.575382859419498516e-06
1.990000000000000213e+01,-6.276857796944090850e-06,-6.607888036053166658e-06,-3.110854546031771584e-06,-6.274330507552439151e-06,-6.324589496051191695e-06,-6.321630554431689752e-06,-6.328090154619769869e-06,-6.326701971023918070e-06
2.000000000000000000e+01,-5.775166763991035346e-06,-6.156029748891067577e-06,-2.686517791172793324e-06,-5.776665712581285916e-06,-5.822835149618676986e-06,-5.821252475848859298e-06,-5.828671165331034132e-06,-5.827027604987655707e-06
2.010000000000000142e+01,-5.041350709403258357e-06,-5.469724442305756718e-06,-2.002008868379201445e-06,-5.048719689731973048e-06,-5.090067623017557885e-06,-5.090961255033166211e-06,-5.097296393544170634e-06,-5.095313261663236837e-06
2.020000000000000284e+01,-4.104602097446119480e-06,-4.575882652652074611e-06,-1.102046069859086153e-06,-4.119056309370705549e-06,-4.155293465729625879e-06,-4.158936900644505386e-06,-4.162684304823138781e-06,-4.159973037903830217e-06
2.030000000000000071e+01,-3.002266702328837411e-06,-3.509857512712377670e-06,-4.394944419505719679e-08,-3.024013603400432793e-06,-3.055523989395347861e-06,-3.059197443019967544e-06,-3.061992166930593839e-06,-3.058552343351839120e-06
2.040000000000000213e+01,-1.778370286906194586e-06,-2.314340953088467323e-06,1.125058499154563130e-06,-1.806580457341944168e-06,-1.834395766717178411e-06,-1.836138916730400972e-06,-1.839179380735966873e-06,-1.835880431497183274e-06
2.050000000000000000e+01,-4.818608475287700088e-07,-1.037673929754623359e-06,2.361341934875582638e-06,-5.150000186443515204e-07,-5.404823769511457598e-07,-5.400276023859174046e-07,-5.431322738086441504e-07,-5.411816904471455913e-07
2.060000000000000142e+01,8.353615715689377552e-07,2.682934216041710229e-07,3.619008782373978050e-06,7.989982286349395224e-07,7.746256307505916539e-07,7.763963675022633737e-07,7.743029599577289090e-07,7.742232895763256906e-07
2.070000000000000284e+01,2.120544102035548661e-06,1.550653658186074146e-06,4.850177044102288448e-06,2.082281296195143128e-06,2.058397601673034316e-06,2.060252645402771421e-06,2.060305350437552363e-06,2.058378796451765247e-06
2.080000000000000071e+01,3.322219119944458399e-06,2.758190039975350061e-06,6.007317884887397597e-06,3.282571678323020770e-06,3.259509009645444877e-06,3.260698414372931175e-06,3.263093252797721888e-06,3.260222939477364079e-06
2.090000000000000213e+01,4.392289384508307748e-06,3.844667985544725219e-06,7.045526703719495742e-06,4.350818137974221678e-06,4.329945807263202440e-06,4.330348774769787745e-06,4.334095691796435723e-06,4.331556677311665382e-06
2.100000000000000000e+01,5.287972050224687415e-06,4.773553962611476464e-06,7.923892580724567480e-06,5.243782754391079770e-06,5.226952654438510315e-06,5.226526385099239391e-06,5.230358912380883574e-06,5.229139618131983802e-06
2.110000000000000142e+01,5.973521017332839023e-06,5.526658915497306701e-06,8.605647867934718143e-06,5.927852951101431067e-06,5.914723925568021734e-06,5.912954530992720059e-06,5.916605039957278933e-06,5.916582602114028866e-06
2.120000000000000284e+01,6.421656325528157794e-06,6.121952335028102432e-06,9.057251508542973895e-06,6.391808006656063412e-06,6.365744783770610482e-06,6.361600096496666801e-06,6.365810465605581392e-06,6.365917012043920131e-06
2.130000000000000071e+01,6.614635435220339588e-06,6.633908183312220430e-06,9.247869166839617350e-06,6.633117128326815326e-06,6.561635291404965820e-06,6.554123174323800427e-06,6.559207764281205222e-06,6.558803657352729743e-06
2.140000000000000213e+01,6.544896065774352678e-06,7.033053966820634884e-06,9.154662419186276878e-06,6.537371763093435817e-06,6.493199965762475045e-06,6.482713891503566472e-06,6.487845452540774716e-06,6.487337059324360666e-06
2.150000000000000000e+01,6.215169679357757104e-06,6.228015289280741662e-06,8.780987225620595638e-06,6.171318503694900315e-06,6.159574111916366057e-06,6.150346465297329424e-06,6.154257886886727036e-06,6.154398296417951109e-06
2.160000000000000142e+01,5.637887299486665782e-06,3.717539100833722188e-06,8.171777741289298902e-06,5.588699723529932939e-06,5.568912710460227622e-06,5.570546481009630568e-06,5.572321164062921106e-06,5.573532350852672401e-06
2.170000000000000284e+01,4.833567172776720433e-06,2.829194161502179838e-06,7.387733898175929959e-06,4.792331710440356218e-06,4.747246438466246055e-06,4.766754968771325096e-06,4.766097437047811525e-06,4.768358468312805520e-06
2.180000000000000071e+01,3.827878414797147855e-06,3.058319561377587092e-06,6.467008498017845497e-06,3.803976340172043891e-06,3.744842261566017072e-06,3.771343363143109251e-06,3.768549620641881148e-06,3.771550128608969210e-06
2.190000000000000213e+01,2.648685793540939137e-06,5.040909609926869095e-06,5.435262369721249875e-06,2.661266502640424747e-06,2.609573926268260458e-06,2.624311781565524804e-06,2.620140679185367638e-06,2.623438113857901044e-06
2.200000000000000000e+01,1.334037210060090572e-06,4.730487962886775755e-06,4.338086630376047914e-06,1.410500376858303540e-06,1.373064952917002479e-06,1.371699073882126640e-06,1.367186132694708789e-06,1.370300494074605524e-06
2.210000000000000142e+01,-1.657193980653115517e-08,-1.890336791335323063e-06,3.261786825886625607e-06,1.026661576031262513e-07,7.445104892311871225e-08,6.374476591020084015e-08,5.996143759290362141e-08,6.241253956706938055e-08
2.220000000000000284e+01,-1.209625670572922473e-06,-1.744903300696099002e-06,2.347269476579705305e-06,-1.209144591604593977e-06,-1.234620620779725009e-06,-1.247136984003360816e-06,-1.249348353549173396e-06,-1.248034276618570360e-06
2.230000000000000071e+01,-2.270728326730919733e-06,-2.438231988671768491e-06,1.790517476674136077e-06,-2.471900391959325205e-06,-2.499046865403475870e-06,-2.508489247821099610e-06,-2.508742056220314431e-06,-2.508966920278243862e-06
2.240000000000000213e+01,-3.417474216449445379e-06,-3.383685106009282073e-06,1.803394868549190733e-06,-3.634684356976225494e-06,-3.665557652424156210e-06,-3.669948937551348322e-06,-3.668428575284710114e-06,-3.670312338943659825e-06
2.250000000000000000e+01,-4.514397831417715778e-06,-4.294038338778505270e-06,2.544595719453091043e-06,-4.650702984637655746e-06,-4.685458737760384018e-06,-4.685277991092751115e-06,-4.682700982777676657e-06,-4.685889910246987533e-06
2.260000000000000142e+01,-5.407482538383190374e-06,-5.060697361614074907e-06,3.110517719256966629e-06,-5.479212880202255498e-06,-5.517128341389621049e-06,-5.514186529151365868e-06,-5.511609095121272617e-06,-5.515338747430487132e-06
2.270000000000000284e+01,-6.056944612031767150e-06,-5.628944681854153309e-06,-1.043079631515841932e-06,-6.087274997096381313e-06,-6.127801576036318032e-06,-6.123871904906152963e-06,-6.122409625719527071e-06,-6.125784136043477268e-06
2.280000000000000071e+01,-6.448829913394127367e-06,-5.966573574406330849e-06,-7.279301342491550919e-06,-6.451184894007422344e-06,-6.494233507861602028e-06,-6.490239151224486136e-06,-6.490783012610967795e-06,-6.493126246870373208e-06
2.290000000000000213e+01,-6.573855517971738394e-06,-6.055531880100328834e-06,-7.855175117282842123e-06,-6.557369471332785693e-06,-6.602801870328467437e-06,-6.598819267691902191e-06,-6.601801761527137380e-06,-6.602959514628858884e-06
2.300000000000000000e+01,-6.430236882848383573e-06,-5.889466449748859134e-06,-5.451415659288305626e-06,-6.402572420904917294e-06,-6.449610102793323918e-06,-6.445449273057013428e-06,-6.450626935397552053e-06,-6.451083166963966775e-06
2.310000000000000142e+01,-6.025832445077927702e-06,-5.472870242675953456e-06,-3.432215422663476012e-06,-5.993402568807426611e-06,-6.040649291716437830e-06,-6.036727136227160173e-06,-6.042893391497439204e-06,-6.043555305187964244e-06
2.320000000000000284e+01,-5.378255750324023587e-06,-4.820566342100818247e-06,-1.999703945376740677e-06,-5.345705819614909871e-06,-5.391802306534132505e-06,-5.389779115530513032e-06,-5.394692948412771472e-06,-5.396299239179835894e-06
2.330000000000000071e+01,-4.514145889811249646e-06,-3.957081700436959615e-06,-7.252255671136298432e-07,-4.484207074301194140e-06,-4.528415931986939924e-06,-4.530206128700031698e-06,-4.531957836520494887e-06,-4.534366197586625624e-06
2.340000000000000213e+01,-3.468162655853590515e-06,-2.915730185848453004e-06,5.215302362054918817e-07,-3.442182616303357534e-06,-3.484315530946635597e-06,-3.489533828934798798e-06,-3.489001153766935204e-06,-3.491032448593722748e-06
2.350000000000000000e+01,-2.281801889117418547e-06,-1.737346101926551256e-06,1.772151755702333631e-06,-2.260501776998879997e-06,-2.300450119660513160e-06,-2.306724084313871437e-06,-2.306396110235420238e-06,-2.306826541981221723e-06
2.360000000000000142e+01,-1.001978367651257251e-06,-4.686896968447706868e-07,3.032782120340749010e-06,-9.859105087745012597e-07,-1.023392090543362443e-06,-1.029231311205913713e-06,-1.029370086946812535e-06,-1.028318839385589101e-06
2.370000000000000284e+01,3.206525254900727262e-07,8.393914552595749257e-07,4.269066422937783933e-06,3.310248415100414121e-07,2.963433530511760949e-07,2.910956527074626266e-07,2.924184028391119128e-07,2.936007558740350021e-07
2.380000000000000071e+01,1.633593917776954285e-06,2.133912080190536464e-06,5.404429145122735534e-06,1.637996775535888183e-06,1.606249386790215006e-06,1.601300824272122725e-06,1.605647195104809022e-06,1.605925632572335893e-06
2.390000000000000213e+01,2.884536591959974139e-06,3.361641022159300718e-06,6.347447750382206877e-06,2.883001569711773904e-06,2.853978006270296852e-06,2.848819952341874462e-06,2.856527455422086526e-06,2.855887120387090583e-06
2.400000000000000000e+01,4.023411248471608914e-06,4.470807988307679004e-06,7.030172160263359338e-06,4.016372856699423899e-06,3.989525486913780838e-06,3.983394432222064907e-06,3.994396157794288804e-06,3.993189555545617608e-06
2.410000000000000142e+01,5.004370836628191377e-06,5.413154704453360111e-06,7.429214961662822247e-06,4.992844699500120775e-06,4.967302193348288597e-06,4.959730336734358147e-06,4.973846812444948640e-06,4.972037971145981672e-06
2.420000000000000284e+01,5.787640446355823975e-06,6.152377585277868377e-06,7.563662476742227803e-06,5.773895549149310469e-06,5.747976948064503766e-06,5.739864609916045524e-06,5.755931275414072346e-06,5.752962019073271094e-06
2.430000000000000071e+01,6.341202295326309191e-06,6.728650168416616673e-06,7.483240016648018411e-06,6.331445339555208385e-06,6.300026018687954199e-06,6.293730554857157600e-06,6.308808217184158629e-06,6.304439885820856126e-06
2.440000000000000213e+01,6.642280577381920459e-06,7.731416704098714732e-06,7.258335475393562497e-06,6.647159127876056672e-06,6.600959765790115341e-06,6.598478805200369557e-06,6.608551209472124377e-06,6.604263007234378868e-06
2.450000000000000000e+01,6.678524071115909955e-06,1.173624456492217139e-05,6.971255925830588396e-06,6.672379046321341711e-06,6.638275705309060193e-06,6.639639110517236986e-06,6.642167951140254267e-06,6.640504978297490091e-06
2.460000000000000142e+01,6.448689052626632723e-06,1.341272953910011001e-05,6.697182996229233964e-06,6.423587030790489649e-06,6.410288811459219360e-06,6.414118378719746438e-06,6.410225346448195083e-06,6.411976836429023052e-06
2.470000000000000284e+01,5.962650086094312130e-06,2.242780436437219471e-06,6.466677783090180043e-06,5.943399975172347638e-06,5.926781673534775585e-06,5.931361611005714352e-06,5.924381460561956025e-06,5.928175158181892002e-06
2.480000000000000071e+01,5.240789834229375721e-06,1.910653426626107709e-06,6.233946640232801428e-06,5.232751620121156577e-06,5.208444729079553248e-06,5.211934365978443395e-06,5.204636466957235363e-06,5.208809195939023695e-06
2.490000000000000213e+01,4.312979458021004575e-06,4.157833377288477905e-06,5.899732118605505171e-06,4.314611910929966321e-06,4.284463937812010847e-06,4.285602573997349118e-06,4.279385951863612370e-06,4.282965554144868570e-06
2.500000000000000000e+01,3.217212206196862212e-06,3.756948863897768831e-06,5.380442664223994420e-06,3.225588064925677401e-06,3.190975780137383921e-06,3.189871481429351618e-06,3.185302160160774498e-06,3.187928961118080551e-06
2.510000000000000142e+01,1.997832476854921602e-06,1.792563554980919349e-06,4.651836372271400677e-06,2.009674124656135596e-06,1.971305057663075289e-06,1.968660945400602102e-06,1.965996124300706249e-06,1.967683726053492954e-06
2.520000000000000284e+01,7.035144317241170953e-07,1.962856326337414359e-06,3.743066508937742398e-06,7.157804204904749668e-07,6.746193246809362165e-07,6.707485950552261045e-07,6.701071229991972800e-07,6.711367862427541908e-07
2.530000000000000071e+01,-6.146962690106727578e-07,2.882478173371616492e-07,2.708146372445985328e-06,-6.042672302530860406e-07,-6.470187392110249291e-07,-6.520879669846824100e-07,-6.507624193963224002e-07,-6.499094706291508317e-07
2.540000000000000213e+01,-1.905155994783025442e-06,-9.117042949896569937e-07,1.591698127537122254e-06,-1.897790124272269452e-06,-1.941179949976890029e-06,-1.947138177096907619e-06,-1.944152632396556335e-06,-1.942999752257978940e-06
2.550000000000000000e+01,-3.117340619390729373e-06,-2.094823951734325895e-06,4.102617811169162465e-07,-3.113355033265707839e-06,-3.156884711030816248e-06,-3.162904742892713728e-06,-3.158850730572426713e-06,-3.157275072204757116e-06
2.560000000000000142e+01,-4.203641841935001899e-06,-3.248914573789063454e-06,-8.175150183614698918e-07,-4.202806756198329552e-06,-4.246243146974193472e-06,-4.251202144422983054e-06,-4.246944040955935584e-06,-4.245303593511384754e-06
2.570000000000000284e+01,-5.121212796374563503e-06,-4.279662607117873385e-06,-2.005125531751028589e-06,-5.123137162346691476e-06,-5.166190316263641336e-06,-5.169092741286185344e-06,-5.165733547460304997e-06,-5.164450233227646514e-06
2.580000000000000071e+01,-5.833714329953054722e-06,-5.071428251207654725e-06,-2.986149748709920893e-06,-5.838110648359595700e-06,-5.880248471659688114e-06,-5.880564021343293035e-06,-5.879339173009423547e-06,-5.878356081748248307e-06
2.590000000000000213e+01,-6.312814784359410680e-06,-5.571364317835669766e-06,-3.601071621714413418e-06,-6.319590211120718060e-06,-6.360125350421408363e-06,-6.357876809609530611e-06,-6.359772191391610541e-06,-6.358607152839867993e-06
2.600000000000000000e+01,-6.539355173085237283e-06,-5.798518699029475698e-06,-3.789265150780374292e-06,-6.548542205248031323e-06,-6.586957347717858902e-06,-6.582550368630646354e-06,-6.587555568010605711e-06,-6.586063439326106383e-06
2.610000000000000142e+01,-6.504139714480494661e-06,-5.784172233944118169e-06,-3.594144983964930873e-06,-6.515734229259328991e-06,-6.552038008020288906e-06,-6.546007680574561505e-06,-6.552696528744350601e-06,-6.551640562305061088e-06
2.620000000000000284e+01,-6.208332769208624313e-06,-5.539722422412407532e-06,-3.107323358911284750e-06,-6.222149824500200488e-06,-6.256956697703319747e-06,-6.250018777506638479e-06,-6.256338574567310573e-06,-6.256667278603522675e-06
2.630000000000000071e+01,-5.663451123419371847e-06,-5.065664361911248470e-06,-2.418507599438735056e-06,-5.679094607052848076e-06,-5.713257302294993956e-06,-5.707119789283288114e-06,-5.711262936983207972e-06,-5.712899869170229294e-06
2.640000000000000213e+01,-4.890948480176793289e-06,-4.368051345460255419e-06,-1.596210851440016398e-06,-4.907894896599707124e-06,-4.941926616250369442e-06,-4.940041178305709657e-06,-4.940190207913808251e-06,-4.942126714507777407e-06
2.650000000000000000e+01,-3.921401305187477426e-06,-3.466221477246844707e-06,-6.846681078476191118e-07,-3.939102656932980118e-06,-3.972965579177034634e-06,-3.977759015907911255e-06,-3.973881783844723792e-06,-3.975215036075563368e-06
2.660000000000000142e+01,-2.793320936167464907e-06,-2.392953090665783655e-06,2.972039278154037234e-07,-2.811255007548196794e-06,-2.844846077432183762e-06,-2.854922323158870512e-06,-2.850169202997521190e-06,-2.850611891147547539e-06
2.670000000000000284e+01,-1.551633991930811973e-06,-1.191487837642890568e-06,1.348110797882995371e-06,-1.569341540788582456e-06,-1.603255110935175587e-06,-1.616574634433209923e-06,-1.613050578025410076e-06,-1.612657810193263153e-06
2.680000000000000071e+01,-2.458896823653855535e-07,8.798155758105163926e-08,2.464501384566442077e-06,-2.630757645893933017e-07,-2.988298775236097882e-07,-3.132600881472491494e-07,-3.112866070187347844e-07,-3.100872921490971379e-07
2.690000000000000213e+01,1.071732999263774744e-06,1.391475220616222863e-06,3.624009350541856911e-06,1.055046326470243656e-06,1.015626784783840719e-06,1.003117528833308292e-06,1.003405475014096382e-06,1.005427600092589913e-06
2.700000000000000000e+01,2.348534409724045702e-06,2.663904784525050751e-06,4.783757540038902079e-06,2.331910605876674758e-06,2.287651524476852494e-06,2.280178365343665803e-06,2.278488674109513390e-06,2.281181044241908928e-06
2.710000000000000142e+01,3.533429706742419185e-06,3.851271454205495992e-06,5.887844620175441968e-06,3.516049301668933147e-06,3.467012868560437333e-06,3.466712013067141385e-06,3.463154752483821319e-06,3.465803194976913026e-06
2.720000000000000284e+01,4.579019448697208006e-06,4.902226894545891334e-06,6.877987846792832372e-06,4.559712577456576099e-06,4.507213654469932607e-06,4.514693539833802838e-06,4.510899592843897743e-06,4.511573039100991167e-06
2.730000000000000071e+01,5.443507736180297485e-06,5.768409003764629617e-06,7.705218829132109981e-06,5.420102517292302302e-06,5.366931169342725738e-06,5.381318419886427229e-06,5.380357231951626851e-06,5.376377065782755871e-06
2.740000000000000213e+01,6.092387323075598715e-06,6.402248427461731950e-06,8.336142878095920139e-06,6.058532852140641189e-06,6.011503948258334340e-06,6.031061759712019743e-06,6.034098809434840227e-06,6.025361976622067850e-06
2.750000000000000000e+01,6.499819383068428102e-06,6.753174708967746298e-06,8.750292479847709970e-06,6.449769190924881102e-06,6.414387866138238081e-06,6.437541889961484465e-06,6.441942324339477999e-06,6.432321086796699561e-06
2.760000000000000142e+01,6.649641869957423346e-06,6.812500835839951918e-06,8.932730632349450417e-06,6.610413285049188126e-06,6.558508886062019982e-06,6.584747979612726176e-06,6.587613150546567375e-06,6.580775050418763428e-06
2.770000000000000284e+01,6.535940382398908177e-06,7.053421115163494015e-06,8.867870904719077352e-06,6.500316042601372857e-06,6.437670187403599087e-06,6.467390289505159373e-06,6.467888891456552436e-06,6.464682789114606365e-06
2.780000000000000071e+01,6.163103376227718755e-06,7.773241377476147740e-06,8.540546563143291969e-06,6.113580858391198802e-06,6.058564295738366745e-06,6.090646778367236891e-06,6.089103337603152255e-06,6.088723710856447369e-06
2.790000000000000213e+01,5.545252347721740804e-06,6.576127698817990641e-06,7.951519722132482926e-06,5.481141711685677542e-06,5.443459788603832727e-06,5.469763577015118727e-06,5.466729278438831052e-06,5.468118542947819627e-06
2.800000000000000000e+01,4.704894440585305482e-06,5.223359247713554865e-06,7.140148793008394001e-06,4.635805082739419269e-06,4.627976871965366890e-06,4.629593885002725173e-06,4.625665303376047532e-06,4.627992899547406225e-06
2.810000000000000142e+01,3.670747868694812510e-06,4.351941852331897564e-06,6.173575117715546234e-06,3.612014241288763472e-06,3.640712374353149983e-06,3.603816622191335917e-06,3.599642706991756924e-06,3.602319331733050412e-06
2.820000000000000284e+01,2.476012791421955406e-06,3.823016972090420573e-06,5.103930701216841115e-06,2.448222390372123414e-06,2.488585289381339827e-06,2.433651243083367888e-06,2.429894608524385546e-06,2.432490795650776860e-06
2.830000000000000071e+01,1.165172944073145089e-06,4.494664084253585656e-07,3.961155504508817593e-06,1.188169439253483617e-06,1.203289223081216441e-06,1.166125127918804516e-06,1.163409848223273535e-06,1.165583274662096436e-06
2.840000000000000213e+01,-1.719062217714339980e-07,1.747569680909943912e-07,2.774456188597840267e-06,-1.197560358934257607e-07,-1.384746079191589985e-07,-1.479349105715233037e-07,-1.490516134267094728e-07,-1.476326470517541622e-07
2.850000000000000000e+01,-1.403108840614120112e-06,-9.847488503106349711e-07,1.580361219055692601e-06,-1.424321812687479039e-06,-1.463410941704434975e-06,-1.456029925947510684e-06,-1.455068185052255103e-06,-1.454826672422915301e-06
2.860000000000000142e+01,-2.569537280505684862e-06,-2.185497489343157795e-06,4.232690391098303806e-07,-2.673534255426268658e-06,-2.718547640959134704e-06,-2.706123971893403812e-06,-2.702693155914870360e-06,-2.704160754707363168e-06
2.870000000000000284e+01,-3.746311139862790185e-06,-3.284529166328042926e-06,-6.347564179554066044e-07,-3.816622730232199778e-06,-3.859737719408284917e-06,-3.848707033987652792e-06,-3.842524830641180777e-06,-3.846084368638869044e-06
2.880000000000000071e+01,-4.794321248946520342e-06,-4.238451222687844577e-06,-1.535591924700652200e-06,-4.806039046886811938e-06,-4.845806773901006892e-06,-4.838721724187422524e-06,-4.829629395727841334e-06,-4.835147849033272216e-06
2.890000000000000213e+01,-5.624346561108883868e-06,-5.010619436765506585e-06,-2.294275352046626359e-06,-5.600037476918839907e-06,-5.639572078455779014e-06,-5.637297949237507488e-06,-5.625252157942517428e-06,-5.631971937980484455e-06
2.900000000000000000e+01,-6.209734436754543729e-06,-5.569365154042826838e-06,-2.889877370682025770e-06,-6.166292715603649555e-06,-6.210291478417340194e-06,-6.213236693447532488e-06,-6.198261812556671302e-06,-6.204954700189668770e-06
2.910000000000000142e+01,-6.536311781629722262e-06,-5.890622134865908244e-06,-3.237198712993660799e-06,-6.484999747799480296e-06,-6.535536740098768504e-06,-6.544149854403880084e-06,-6.526267401898988574e-06,-6.531511190302485836e-06
2.920000000000000284e+01,-6.596984484949497407e-06,-5.959687013737391403e-06,-3.304306939441725710e-06,-6.547835562698001155e-06,-6.602326307170169883e-06,-6.617051761192982440e-06,-6.596344127945963365e-06,-6.598878714028644232e-06
2.930000000000000071e+01,-6.393352322831002965e-06,-5.772247263308161180e-06,-3.110035485268114464e-06,-6.353746618156796977e-06,-6.407698097829483963e-06,-6.427969483843720688e-06,-6.405348688176548677e-06,-6.404488528649610046e-06
2.940000000000000213e+01,-5.935934125289588081e-06,-5.334803616766081724e-06,-2.682078812030197490e-06,-5.908189268002961292e-06,-5.958881598877585617e-06,-5.980230113597495567e-06,-5.959935195171128797e-06,-5.955921243958051114e-06
2.950000000000000000e+01,-5.243779029703854455e-06,-4.664449988006635905e-06,-2.046148725856622441e-06,-5.226141340103351851e-06,-5.273168076885825784e-06,-5.284058579677064493e-06,-5.276496840067590455e-06,-5.270541044641308126e-06
2.960000000000000142e+01,-4.344041946297005907e-06,-3.788021156789223021e-06,-1.224346730152592322e-06,-4.333389516178454137e-06,-4.377411704586942065e-06,-4.366556112606057027e-06,-4.381107051629196114e-06,-4.374931362557954451e-06
2.970000000000000284e+01,-3.271456817749429646e-06,-2.740762939448804225e-06,-2.372476548551105680e-07,-3.265067646751607100e-06,-3.306936952524042184e-06,-3.281662329074341855e-06,-3.309094095932385571e-06,-3.304136374934762976e-06
2.980000000000000071e+01,-2.067481246800784156e-06,-1.564739567985751201e-06,8.868384806792750652e-07,-2.063571429192223583e-06,-2.103933799957324879e-06,-2.081383452576246462e-06,-2.103715082274471015e-06,-2.100523928016961861e-06
2.990000000000000213e+01,-7.789950639963683088e-07,-3.071303727730789745e-07,2.106011894167925114e-06,-7.766908417944362597e-07,-8.157893392479742545e-07,-8.011286016240681818e-07,-8.138768484156067018e-07,-8.120991930593568497e-07
3.000000000000000000e+01,5.434124836778408962e-07,9.815124567824629054e-07,3.369817610482384040e-06,5.442489645623993511e-07,5.065624587713424276e-07,5.160456406361202397e-07,5.085064354592994107e-07,5.096148124467125839e-07
3.010000000000000142e+01,1.847439138141782067e-06,2.248977865909607132e-06,4.626860453202374934e-06,1.846392139903674234e-06,1.810522401515801683e-06,1.817418894822786513e-06,1.810759706857845153e-06,1.811816325053561272e-06
3.020000000000000284e+01,3.081195484783139094e-06,3.442924768212729525e-06,5.828447671288317089e-06,3.077444583207689099e-06,3.043946145878106968e-06,3.049599968218963397e-06,3.041018239377524246e-06,3.042575800776825545e-06
3.030000000000000071e+01,4.195320531294455257e-06,4.511920879843311916e-06,6.929202297556447121e-06,4.187719563106262477e-06,4.157309559230104590e-06,4.162782441891055285e-06,4.149722746399353568e-06,4.152867278048311128e-06
3.040000000000000213e+01,5.144979585203213190e-06,5.405908068689679880e-06,7.885542768787390244e-06,5.131961380022698194e-06,5.105753393727652245e-06,5.112303356313852021e-06,5.092026298697538422e-06,5.098474964312926794e-06
3.050000000000000000e+01,5.891676564562242646e-06,6.081737575311385591e-06,8.651475526408325400e-06,5.870784393485761754e-06,5.850912544430597606e-06,5.859300430482994315e-06,5.831343504070218842e-06,5.841691349484090523e-06
3.060000000000000142e+01,6.404851598529326395e-06,6.586141647349497141e-06,9.175535172781246196e-06,6.373831375569571911e-06,6.362490000508258525e-06,6.371650684913743312e-06,6.341772516044175134e-06,6.352713454407798999e-06
3.070000000000000284e+01,6.663251273700265820e-06,7.899606018005322916e-06,9.411446980564508458e-06,6.647361467632117993e-06,6.619600851659468432e-06,6.626714153662449647e-06,6.605295865533267197e-06,6.610768094050811783e-06
3.080000000000000071e+01,6.656018487968817787e-06,1.464637096243448511e-05,9.344455070878221470e-06,6.704118456934970993e-06,6.611955423452275937e-06,6.614552848518973072e-06,6.607631472643760162e-06,6.605060039507892888e-06
3.090000000000000213e+01,6.383355762348830176e-06,1.431948891840451044e-05,9.001703701397301138e-06,6.395099601777531895e-06,6.340703947491088677e-06,6.338085948104366096e-06,6.342806933123945612e-06,6.335470219817618265e-06
3.100000000000000000e+01,5.856586148295095384e-06,6.706724650501483254e-07,8.431200609129718693e-06,5.840265112341813669e-06,5.817945618200037750e-06,5.810643668599513312e-06,5.820126371430811574e-06,5.812767119833806007e-06
3.110000000000000142e+01,5.097588976030187347e-06,1.669186910080444619e-06,7.677999964955661838e-06,5.077324499308533134e-06,5.064238630961281906e-06,5.054161015996538886e-06,5.063007093616955778e-06,5.058191471840611797e-06
3.120000000000000284e+01,4.137759417613406931e-06,4.076976309080881933e-06,6.771385040585387038e-06,4.121053925984496935e-06,4.107497146146887879e-06,4.098663977006311576e-06,4.104359424869641337e-06,4.102477821427141791e-06
3.130000000000000071e+01,3.016568300484578913e-06,2.364655847228447350e-06,5.724442676838248367e-06,3.004543737694653771e-06,2.985660329954398229e-06,2.981807862650898144e-06,2.983889308097453785e-06,2.984453864235403486e-06
3.140000000000000213e+01,1.779691661749072118e-06,-2.192484373150782595e-06,4.549613481147352090e-06,1.771150192647619193e-06,1.746419967252332839e-06,1.747769158497169961e-06,1.746764335924799738e-06,1.749311507065476334e-06
3.150000000000000000e+01,4.768434828938961090e-07,3.177899588063803904e-07,3.278267923012556651e-06,4.698102070016529908e-07,4.418069335238028472e-07,4.455486860427404494e-07,4.422698699352300977e-07,4.465844587742129335e-07
3.160000000000000142e+01,-8.403673874002315358e-07,-1.054764364738502991e-07,1.971124805960622339e-06,-8.476935810936003790e-07,-8.762777423815260036e-07,-8.730578902466090696e-07,-8.778881117887937791e-07,-8.720995136740627984e-07
3.170000000000000284e+01,-2.120335205121892663e-06,-7.923977893842248932e-07,7.145756945187153875e-07,-2.128993431993464469e-06,-2.157426902515968692e-06,-2.155619235263972477e-06,-2.161516234486238197e-06,-2.155179008991869871e-06
3.180000000000000071e+01,-3.313146042599468544e-06,-1.354484079688078602e-06,-4.071123952259503298e-07,-3.323264891094690476e-06,-3.352948475671135853e-06,-3.351223163902683488e-06,-3.357941690609878016e-06,-3.352673304868325488e-06
3.190000000000000213e+01,-4.372221781859253475e-06,-2.100613075220469916e-06,-1.356944455632724811e-06,-4.383247073025398066e-06,-4.416653707525752814e-06,-4.412531342964931547e-06,-4.419980064632178518e-06,-4.417153883704005857e-06
3.200000000000000000e+01,-5.256001591250059057e-06,-3.107882836334008303e-06,-2.150356711680401212e-06,-5.267097439226597899e-06,-5.306478515001988860e-06,-5.297658106348523965e-06,-5.305795040183580724e-06,-5.305496295474054769e-06
3.210000000000000142e+01,-5.929586910438655600e-06,-4.137600616169190282e-06,-2.797326709269576384e-06,-5.940011290617164263e-06,-5.986455070119967026e-06,-5.971813326524633148e-06,-5.980606691186052259e-06,-5.981655930686891054e-06
3.220000000000000284e+01,-6.366198447405047034e-06,-5.071234510059530187e-06,-3.269201684849565304e-06,-6.375548233308880874e-06,-6.428580339778999786e-06,-6.408666886809077923e-06,-6.418131113516967190e-06,-6.418828166973589155e-06
3.230000000000000426e+01,-6.548317376217638319e-06,-5.818155363213062259e-06,-3.529845401833986429e-06,-6.556627676915227632e-06,-6.614342800081995932e-06,-6.591406937955790468e-06,-6.601398391439805557e-06,-6.600350287822021045e-06
3.239999999999999858e+01,-6.468442381044048339e-06,-6.137498368891103340e-06,-3.559203363825980126e-06,-6.476174212136087682e-06,-6.535762102632958204e-06,-6.513428906479434843e-06,-6.522726111637955348e-06,-6.519949932809465665e-06
3.250000000000000000e+01,-6.129437381097169180e-06,-5.912270229460614424e-06,-3.347520634924827654e-06,-6.137403645606331892e-06,-6.195827038618650917e-06,-6.178313674248814280e-06,-6.183905673293188521e-06,-6.181628715518083794e-06
3.260000000000000142e+01,-5.544464509885105308e-06,-5.271049096866597949e-06,-2.888499751566020457e-06,-5.553735595228981303e-06,-5.608307659679678814e-06,-5.598087976760313111e-06,-5.597517006142305185e-06,-5.599118898483301798e-06
3.270000000000000284e+01,-4.736506559535613725e-06,-4.392814758863439195e-06,-2.181975155557402957e-06,-4.748305514085116030e-06,-4.797063786171618105e-06,-4.790961292688855622e-06,-4.787171377071408607e-06,-4.795020369471880706e-06
3.280000000000000426e+01,-3.737493340927322549e-06,-3.376897813447965468e-06,-1.241604703272614074e-06,-3.753053706159747982e-06,-3.795007243206915959e-06,-3.787755607470577601e-06,-3.785608834322440330e-06,-3.799987642355562301e-06
3.289999999999999858e+01,-2.587060266290297506e-06,-2.258951081843263431e-06,-1.001183125015625563e-07,-2.607414476010760929e-06,-2.642710197078845802e-06,-2.634175933977078721e-06,-2.632735372098959914e-06,-2.652229194738398022e-06
3.300000000000000000e+01,-1.330983639760696668e-06,-1.057957307440404726e-06,1.192145448081216585e-06,-1.356700533070021031e-06,-1.386560914154455482e-06,-1.376210184658721580e-06,-1.374191364811316873e-06,-1.396971834960458736e-06
3.310000000000000142e+01,-1.935328963753590870e-08,1.990503921411868049e-07,2.573410173803414303e-06,-5.032904806800964082e-08,-7.662308905420633920e-08,-6.286269028932256475e-08,-5.974038849720919586e-08,-8.497353728986745125e-08
3.320000000000000284e+01,1.295442818169401100e-06,1.472115289100073277e-06,3.976518993184519069e-06,1.259977203529882850e-06,1.235405467800432255e-06,1.251706896382431822e-06,1.258428659542398798e-06,1.230352613651453098e-06
3.330000000000000426e+01,2.560837069884303041e-06,2.711904502711304232e-06,5.333297557086336127e-06,2.521967101709599035e-06,2.497956442720772330e-06,2.512828695580560101e-06,2.526464971647213176e-06,2.496066031379418071e-06
3.339999999999999858e+01,3.726213325283556088e-06,3.865070841782558553e-06,6.579126916955724269e-06,3.684664704989293327e-06,3.661259695253438196e-06,3.669333389771933795e-06,3.687925995130014734e-06,3.661722797199118418e-06
3.350000000000000000e+01,4.744959670704984589e-06,4.878752367709626725e-06,7.658319496214871513e-06,4.700268757346082182e-06,4.679125662598870861e-06,4.676092358726902098e-06,4.685518341429606437e-06,4.680794319464331998e-06
3.360000000000000142e+01,5.576355802089372204e-06,5.702676277904994429e-06,8.527849781128638007e-06,5.526614315784494913e-06,5.510829520577464891e-06,5.495198622779140507e-06,5.478791917423730951e-06,5.512349133304783599e-06
3.370000000000000284e+01,6.187215247394073359e-06,6.286589046944346393e-06,9.157494532313625868e-06,6.135177559152271698e-06,6.122919308099161739e-06,6.096088714296898914e-06,6.063260230282363494e-06,6.122812911346642295e-06
3.380000000000000426e+01,6.553211056969932002e-06,6.573865902539943740e-06,9.527810192838659376e-06,6.525425662040618136e-06,6.490745331849678834e-06,6.455457408682807596e-06,6.435402403803802684e-06,6.487436464586160412e-06
3.389999999999999858e+01,6.659820909249436482e-06,6.574036984716147280e-06,9.628739012779163886e-06,6.647188780239954298e-06,6.599527328787768710e-06,6.558044225807302396e-06,6.562720365116403443e-06,6.591373506531494897e-06
3.400000000000000000e+01,6.502831737309477944e-06,7.127847675175713604e-06,9.459868110323066404e-06,6.471019768777841463e-06,6.444732343902082050e-06,6.398359624099070331e-06,6.419999213164162555e-06,6.430346984637180796e-06
3.410000000000000142e+01,6.088343516313932113e-06,8.572287325883665154e-06,9.031395779957041015e-06,6.039422196235655349e-06,6.031441096732148566e-06,5.982012961480709379e-06,6.009439774912195276e-06,6.010866006100901160e-06
3.420000000000000284e+01,5.432206313632503836e-06,7.290483656524626710e-06,8.364416494627269216e-06,5.376569876092140987e-06,5.372768282968509723e-06,5.325613921719485333e-06,5.351396896363658229e-06,5.349968094120471918e-06
3.430000000000000426e+01,4.558825106248942660e-06,7.518795449079629378e-06,7.489856038878084377e-06,4.504851978726076567e-06,4.489982627198241261e-06,4.455642687445360295e-06,4.476153433852214647e-06,4.474499780415808203e-06
3.439999999999999858e+01,3.499390103633981397e-06,1.887791655449944095e-05,6.446349954586372277e-06,3.455076165503889740e-06,3.419723875491831322e-06,3.407070034822101690e-06,3.421127507757804054e-06,3.419979955732177501e-06
3.450000000000000000e+01,2.290586370745639755e-06,9.731464045870108492e-06,5.277796754937780221e-06,2.267398081234883733e-06,2.218891338529038748e-06,2.221930166357299896e-06,2.229694112121372029e-06,2.229103905293516874e-06
3.460000000000000142e+01,9.794383059313904738e-07,8.146416873799910974e-06,4.031109694685452993e-06,9.892159765767516433e-07,9.439854866677421796e-07,9.476918358952701738e-07,9.499247939082078318e-07,9.499416880054400991e-07
3.470000000000000284e+01,-3.555637202168338007e-07,-1.220124187240045899e-07,2.754338952609680646e-06,-3.277549400770851662e-07,-3.636457893974043287e-07,-3.646470370932686222e-07,-3.670175161285538223e-07,-3.661250914666069889e-07
3.480000000000000426e+01,-1.620402831803424704e-06,-9.647529048695258069e-06,1.495078807922656239e-06,-1.630168771471485201e-06,-1.661027735494480240e-06,-1.662654471712432525e-06,-1.668738312254891554e-06,-1.666639705494299406e-06
3.489999999999999858e+01,-2.833998590467956546e-06,-9.550146535447501250e-06,2.981070568452981462e-07,-2.865386066974728863e-06,-2.896511637928700367e-06,-2.894599145625287306e-06,-2.903598829484543842e-06,-2.900203524586197901e-06
3.500000000000000000e+01,-3.993909630573000413e-06,-8.010191862695137388e-06,-8.017116467640139632e-07,-3.983741867524814850e-06,-4.018143352768621668e-06,-4.011487290594972777e-06,-4.022711608320239662e-06,-4.018210033124303138e-06
3.510000000000000142e+01,-4.993071002823423754e-06,-6.908368965607980527e-06,-1.795151090028257457e-06,-4.940941684739019735e-06,-4.979858116843649540e-06,-4.968903893842746555e-06,-4.981836123879590517e-06,-4.976491330577204053e-06
3.520000000000000284e+01,-5.772241756879514796e-06,-6.129687203842992815e-06,-2.696409821340006729e-06,-5.700232124122850408e-06,-5.743263669255593840e-06,-5.728603833632384124e-06,-5.743079215136948079e-06,-5.737207474154626397e-06
3.530000000000000426e+01,-6.306006826717336367e-06,-5.510261774338554019e-06,-3.452912112483774720e-06,-6.233288694396099672e-06,-6.278297407763533400e-06,-6.259839447880777286e-06,-6.276339003324915566e-06,-6.270530690966058529e-06
3.539999999999999858e+01,-6.579836798803473386e-06,-4.967557015678192300e-06,-3.888437741239592071e-06,-6.519606045973791453e-06,-6.563962180655691370e-06,-6.540471345045650864e-06,-6.560468880117964474e-06,-6.555782525535791549e-06
3.550000000000000000e+01,-6.588431128246030610e-06,-4.442042034424886765e-06,-3.905243026625093705e-06,-6.546596558437700608e-06,-6.589032887333035049e-06,-6.558100370784858413e-06,-6.584154811056786016e-06,-6.582058510506971771e-06
3.560000000000000142e+01,-6.335648241567737315e-06,-3.878167444099078764e-06,-3.579868571468303173e-06,-6.311596405739194893e-06,-6.352504977019668431e-06,-6.312009535519580439e-06,-6.346455767913816715e-06,-6.348425547808567160e-06
3.570000000000000284e+01,-5.833815443695433700e-06,-3.229679995025991346e-06,-3.013882385716204482e-06,-5.823264222215573938e-06,-5.863662998761842715e-06,-5.817232264671012842e-06,-5.856878672744203485e-06,-5.863785785126252037e-06
3.580000000000000426e+01,-5.103221210694952603e-06,-2.466928494232467628e-06,-2.255447357379924966e-06,-5.100938591739989647e-06,-5.141701259286923786e-06,-5.107369468210221086e-06,-5.134874328543981292e-06,-5.146501505570721946e-06
3.589999999999999858e+01,-4.171875604086494604e-06,-1.579200393758695142e-06,-1.324028166160839959e-06,-4.173284109371122597e-06,-4.214918046779869698e-06,-4.216018499231255490e-06,-4.208831466734341831e-06,-4.223809587894367112e-06
3.600000000000000000e+01,-3.075170647542924129e-06,-5.728624634659951198e-07,-2.414606506961902710e-07,-3.077039179233409527e-06,-3.119663924411320011e-06,-3.147774837203298759e-06,-3.114844983109765764e-06,-3.130988504213005896e-06
3.610000000000000142e+01,-1.855106221221314300e-06,5.322034189181312769e-07,9.585001017609062757e-07,-1.855653780441501866e-06,-1.899144663003449196e-06,-1.926206971508692689e-06,-1.895479210811679138e-06,-1.910275871958022620e-06
3.620000000000000284e+01,-5.589720593612845789e-07,1.706281997249092797e-06,2.232219966119552979e-06,-5.576357773595663758e-07,-6.018670105079060306e-07,-6.197490702852803679e-07,-5.984805235004220236e-07,-6.095609393075296367e-07
3.630000000000000426e+01,7.624291269436866969e-07,2.913629939399475788e-06,3.530695959458318711e-06,7.653509157545812513e-07,7.203642584108216340e-07,7.075970345493676206e-07,7.247498085838355308e-07,7.192415933110485327e-07
3.639999999999999858e+01,2.056845782999472405e-06,4.117766827932411999e-06,4.803563226185580959e-06,2.060540736759097769e-06,2.014644598730130909e-06,2.003697718189201282e-06,2.021006177549411476e-06,2.022271550883303348e-06
3.650000000000000000e+01,3.272750424138104464e-06,5.291904738746744385e-06,6.002133978499912814e-06,3.276205998992143265e-06,3.229148290956329603e-06,3.219141376853418279e-06,3.237440437370286972e-06,3.246132265877221812e-06
3.660000000000000142e+01,4.361472979275138329e-06,6.448715370727109431e-06,7.081172485184916709e-06,4.363869728435387785e-06,4.315235579310794378e-06,4.306195271003288028e-06,4.324121279458692513e-06,4.340278325881685717e-06
3.670000000000000284e+01,5.279185942064223980e-06,7.765088929106989113e-06,7.998777763779107985e-06,5.280770976640036807e-06,5.229456523564435244e-06,5.221015392159467083e-06,5.237127350538051118e-06,5.259221385028878260e-06
3.680000000000000426e+01,5.988674747242628271e-06,1.037218614466373090e-05,8.714510556701027255e-06,5.993619644401038116e-06,5.935392151767970859e-06,5.926172658987649555e-06,5.941464465725188049e-06,5.964745791592340751e-06
3.689999999999999858e+01,6.460867895963229302e-06,2.550568851325540898e-05,9.189275393728379981e-06,6.485923008558991398e-06,6.405254617536382256e-06,6.393153541423002295e-06,6.411468670197706388e-06,6.428174688322130237e-06
3.700000000000000000e+01,6.676124318316656314e-06,2.297985157187487637e-04,9.393379389210920749e-06,6.721494024086727137e-06,6.621078437352156953e-06,6.604109225594179122e-06,6.628370973704722502e-06,6.632022623659361571e-06
3.710000000000000142e+01,6.625244385799478053e-06,-1.330006244829040618e-05,9.320210608482204506e-06,6.536223599917789784e-06,6.575060537972188257e-06,6.551890864986420482e-06,6.580374124459664742e-06,6.570254567822564340e-06
3.720000000000000284e+01,6.310079321503181404e-06,-4.902552741631316380e-06,8.987809975075089497e-06,6.232967458108529257e-06,6.268412264337497319e-06,6.239207717112504881e-06,6.266953762879001744e-06,6.247401129533258768e-06
3.730000000000000426e+01,5.743565705734754445e-06,3.858691735442176807e-06,8.423898870624224600e-06,5.707333534415992560e-06,5.709662612513044522e-06,5.678376743117885539e-06,5.701032251337334600e-06,5.677536861453669204e-06
3.739999999999999858e+01,4.949136532206299677e-06,8.838539483024820953e-06,7.653951530822711291e-06,4.932342947544521294e-06,4.916912631075520679e-06,4.891414621760459269e-06,4.907023055611414719e-06,4.883639688257890299e-06
3.750000000000000000e+01,3.959627541683108376e-06,1.134780100967014427e-05,6.701720049379078503e-06,3.952418562186421624e-06,3.923603606348358142e-06,3.909569349841435226e-06,3.918180775636104229e-06,3.897077084258349089e-06
3.760000000000000142e+01,2.815758333329920760e-06,1.254263061575833227e-05,5.594960145710592414e-06,2.813264519396785346e-06,2.775771870217047521e-06,2.772109840620817778e-06,2.774815353906445736e-06,2.756812891496762674e-06
3.770000000000000284e+01,1.564186638713938038e-06,1.271314908324328030e-05,4.370063929143297443e-06,1.562859879122857620e-06,1.522436417267236664e-06,1.524630616783761994e-06,1.522845224338764680e-06,1.508183096188275840e-06
3.780000000000000426e+01,2.552814261091995718e-07,1.026378195984056774e-05,3.074730923341428834e-06,2.521434005753331320e-07,2.126035523741798272e-07,2.170982763838313900e-07,2.121858171111323799e-07,2.012628279590700231e-07
3.789999999999999858e+01,-1.059069441866622441e-06,3.405626468361289128e-06,1.769443365634559839e-06,-1.066157443385673531e-06,-1.103380846273482874e-06,-1.098234592600277892e-06,-1.105104573656534583e-06,-1.111244902235464238e-06
3.800000000000000000e+01,-2.327384045541780466e-06,6.373778192930723563e-06,5.247826880827588525e-07,-2.339349228608345044e-06,-2.374217044687210176e-06,-2.368962957327580554e-06,-2.376829295797078245e-06,-2.376814897314671882e-06
3.810000000000000142e+01,-3.500260242483843598e-06,1.647959022019196418e-05,-5.938223651968943528e-07,-3.516767682343324708e-06,-3.549752446457832278e-06,-3.544630539725757146e-06,-3.552700613945747321e-06,-3.546235465584635094e-06
3.820000000000000284e+01,-4.531968086418647346e-06,2.165145815280489217e-05,-1.552008489225098486e-06,-4.551736310143272846e-06,-4.583381912809381120e-06,-4.578719222742000383e-06,-4.586342989221225963e-06,-4.575435242820669046e-06
3.830000000000000426e+01,-5.382069264481259552e-06,2.141844718511753953e-05,-2.351904111935754216e-06,-5.403368891210291736e-06,-5.434156670786061127e-06,-5.430453545229863010e-06,-5.437175216060907701e-06,-5.425406102627094995e-06
3.840000000000000568e+01,-6.017008159109327181e-06,1.007312587911202151e-05,-2.990671075425721526e-06,-6.038134127056560274e-06,-6.068509230988672343e-06,-6.066359656164976855e-06,-6.072024757636240722e-06,-6.062529603584332349e-06
3.850000000000000000e+01,-6.411522240845624054e-06,1.102752549705932061e-05,-3.425618293861898422e-06,-6.431125679023930175e-06,-6.461598161894288594e-06,-6.461532073759324035e-06,-6.466154191697714992e-06,-6.460401253849390457e-06
3.860000000000000142e+01,-6.549734771904569541e-06,1.187433895333267486e-05,-3.609503376578171441e-06,-6.567002088508910873e-06,-6.598239128602356729e-06,-6.600566270248409140e-06,-6.603453030662453926e-06,-6.601716942833402157e-06
3.870000000000000284e+01,-6.425855999081520054e-06,1.210663009609813656e-05,-3.528196842794706356e-06,-6.440576043792445304e-06,-6.473363763304096352e-06,-6.478078549893018234e-06,-6.476920458547974491e-06,-6.479422223870656694e-06
3.880000000000000426e+01,-6.044468305710370970e-06,1.650424004104311670e-05,-3.192057451500973642e-06,-6.057034029255392582e-06,-6.091996345020112003e-06,-6.098600592696623579e-06,-6.091286684994923206e-06,-6.097321159054258644e-06
3.890000000000000568e+01,-5.420393474953044688e-06,1.546544983976883003e-05,-2.620005272346848102e-06,-5.431755771806434652e-06,-5.468875689945695839e-06,-5.475706046836892327e-06,-5.464225637019648474e-06,-5.470285667469321211e-06
3.900000000000000000e+01,-4.578150056028240655e-06,1.665528442387764763e-05,-1.833682176544115805e-06,-4.589699578672057356e-06,-4.627986250421711745e-06,-4.632346964128508660e-06,-4.622295464329351233e-06,-4.623933900771426408e-06
3.910000000000000142e+01,-3.551018440545172794e-06,2.546388653776321398e-05,-8.568095513084017512e-07,-3.564355318397272043e-06,-3.602136967623126296e-06,-3.603936427870602088e-06,-3.598049425179716820e-06,-3.593503587834279145e-06
3.920000000000000284e+01,-2.379744650060633404e-06,6.659553188070876928e-06,2.822171448757515577e-07,-2.396334669030331099e-06,-2.432226079179811151e-06,-2.433140600721639402e-06,-2.430623404409137933e-06,-2.421683730269297286e-06
3.930000000000000426e+01,-1.110929778391778200e-06,4.197152406831827776e-05,1.545009777531580752e-06,-1.131718925628799610e-06,-1.165564782856787218e-06,-1.165157325233590058e-06,-1.165549198656190555e-06,-1.155649419576354475e-06
3.940000000000000568e+01,2.048320691672156357e-07,3.246328799663689146e-05,2.878940565942400553e-06,1.797045757201409799e-07,1.467102920260643373e-07,1.498628144636082737e-07,1.470012152560151719e-07,1.554630640332455016e-07
3.950000000000000000e+01,1.514990920437053745e-06,3.636286214336870160e-05,4.219496143265111243e-06,1.486207195838806783e-06,1.452267152535213768e-06,1.459264308889540729e-06,1.454454807842120445e-06,1.461322477774862350e-06
3.960000000000000142e+01,2.767167095824030199e-06,3.846543510765965124e-05,5.500185206591678977e-06,2.735854405716553472e-06,2.699588944193864748e-06,2.710804250738441112e-06,2.704202315961801162e-06,2.710542062162035748e-06
3.970000000000000284e+01,3.911275498258426353e-06,3.942850264368469304e-05,6.663415708818565264e-06,3.878298726778250938e-06,3.839523108561948561e-06,3.854505373906969012e-06,3.846275702434898136e-06,3.852602953852146683e-06
3.980000000000000426e+01,4.901557324354932632e-06,3.954351319698790057e-05,7.664723394973371740e-06,4.866755847876547136e-06,4.826822790487961257e-06,4.844224204575420245e-06,4.836156211829312213e-06,4.840988365811815797e-06
3.990000000000000568e+01,5.698433025141946828e-06,3.894739976059713449e-05,8.469991456788728001e-06,5.660593242001743519e-06,5.621841190767140617e-06,5.639460894546477476e-06,5.635517583646443285e-06,5.635635095507796066e-06
4.000000000000000000e+01,6.270097870242352656e-06,3.767987603842115618e-05,9.051036635399078989e-06,6.231740472373292761e-06,6.192229974139040749e-06,6.207591576462556660e-06,6.209923112399096112e-06,6.204504264251120560e-06
4.010000000000000142e+01,6.593790150138945094e-06,3.571851346317878040e-05,9.383923486538936487e-06,6.567573795968062456e-06,6.514421026837524664e-06,6.525974809684642608e-06,6.532079636939469580e-06,6.524718597938905518e-06
4.020000000000000284e+01,6.656670201332648418e-06,3.357331431713683756e-05,9.451307388524954334e-06,6.627159872235610649e-06,6.574753528054699814e-06,6.582845132191428306e-06,6.589133165091354272e-06,6.583404759535893547e-06
4.030000000000000426e+01,6.456255385228759636e-06,3.384632792927111389e-05,9.247617321295198423e-06,6.409422617564830560e-06,6.370238526648419608e-06,6.376793432266714134e-06,6.381240900049656162e-06,6.378203029594464724e-06
4.040000000000000568e+01,6.000362906766198989e-06,3.578284125735353705e-05,8.783417653202008069e-06,5.942275647458084009e-06,5.909096665812629823e-06,5.916131128880230960e-06,5.918107235935998744e-06,5.917386420473125241e-06
4.050000000000000000e+01,5.306521680403797347e-06,3.638338357694892444e-05,8.085030775151214044e-06,5.245230848383020117e-06,5.211188120052279160e-06,5.218912514814988413e-06,5.218594426648071050e-06,5.219544980977763871e-06
4.060000000000000142e+01,4.400836912582528626e-06,3.619913054286882925e-05,7.189449585970342227e-06,4.342808604923531490e-06,4.307490350019538283e-06,4.312823673413568315e-06,4.310709593141615059e-06,4.312823597946158216e-06
4.070000000000000284e+01,3.316411693404797134e-06,3.570333255156765695e-05,6.139539180605169122e-06,3.268048221788388830e-06,3.235966406195389666e-06,3.234212653940859994e-06,3.230792682940020200e-06,3.233740179908739520e-06
4.080000000000000426e+01,2.092189849450809547e-06,3.503253505837689019e-05,4.984006332781065751e-06,2.062464814406306246e-06,2.035576424780360938e-06,2.026439799324153412e-06,2.022099277548816687e-06,2.025639119718203318e-06
4.090000000000000568e+01,7.763272845129343125e-07,3.424304852958637291e-05,3.780712284462417472e-06,7.743638671675601159e-07,7.490070727533826300e-07,7.379553846609265833e-07,7.330255237525395984e-07,7.368583389844030052e-07
4.100000000000000000e+01,-5.604569092432232225e-07,3.338411217482240012e-05,2.598317320190446367e-06,-5.439093434811415051e-07,-5.715111685566931499e-07,-5.797104444260625655e-07,-5.848845682498993170e-07,-5.812634424062768090e-07
4.110000000000000142e+01,-1.843719474037275319e-06,3.250960875936237393e-05,1.511491418110244567e-06,-1.838856564850832598e-06,-1.869482239236219812e-06,-1.874000779944484663e-06,-1.879047263175781524e-06,-1.876335251005389892e-06
4.120000000000000284e+01,-3.069502938740642506e-06,3.167265251999284992e-05,5.846780027352060927e-07,-3.058455103233104211e-06,-3.091316546272038224e-06,-3.093392610897804929e-06,-3.097963758413868618e-06,-3.096718297596057212e-06
4.130000000000000426e+01,-4.201792699942696885e-06,3.091893664664002728e-05,-1.675734208339552112e-07,-4.154499094577435159e-06,-4.188467916277360814e-06,-4.189408810750805401e-06,-4.193263104801392416e-06,-4.193517519596179355e-06
4.140000000000000568e+01,-5.158351089468160566e-06,3.028487152550995987e-05,-9.296279941395368951e-07,-5.084421767220792532e-06,-5.118007367715948774e-06,-5.118514580432220740e-06,-5.121577808464561343e-06,-5.122911993005185849e-06
4.150000000000000000e+01,-5.892455289480125202e-06,2.979906724356884418e-05,-2.511300383284398308e-06,-5.812193483972771801e-06,-5.843648557629643747e-06,-5.843829711360548629e-06,-5.846199403469753975e-06,-5.848182071527263659e-06
4.160000000000000142e+01,-6.379092927333296359e-06,2.948374454775359865e-05,-4.865266227144227074e-06,-6.308738612376130206e-06,-6.337013003343550110e-06,-6.336595013922696751e-06,-6.338498082930632549e-06,-6.341076646237953085e-06
4.170000000000000284e+01,-6.604607532573192330e-06,2.935471477719109323e-05,-4.884719773501355888e-06,-6.553244109225309089e-06,-6.578734723899914982e-06,-6.577355285058983370e-06,-6.579109638221725120e-06,-6.582679089567333719e-06
4.180000000000000426e+01,-6.565518202689135663e-06,2.942039860612255531e-05,-4.070853555221409792e-06,-6.535189460726842370e-06,-6.559245720655360046e-06,-6.556868267587612209e-06,-6.558812126550295218e-06,-6.563871562142997718e-06
4.190000000000000568e+01,-6.267494170125731401e-06,2.968069143674534338e-05,-3.457473132156829720e-06,-6.255217324696582537e-06,-6.279208622644860682e-06,-6.276768993535020158e-06,-6.278881433591232408e-06,-6.285458592741877126e-06
4.200000000000000000e+01,-5.724342680979432885e-06,3.012617159478536699e-05,-2.811207287317651904e-06,-5.724604513229758496e-06,-5.749576851954429912e-06,-5.749632192769693617e-06,-5.750738073906358494e-06,-5.758058898353013433e-06
4.210000000000000142e+01,-4.957546000744494918e-06,3.073803642086869736e-05,-2.000941588864435516e-06,-4.964454188516320698e-06,-4.991212039145986878e-06,-4.996526905470810576e-06,-4.995040830124697351e-06,-5.001831158396585764e-06
4.220000000000000284e+01,-3.996137949519029675e-06,3.149012492983938039e-05,-1.021625810976312110e-06,-4.004884362196481362e-06,-4.033994774194082922e-06,-4.042138150861518398e-06,-4.040726382936732364e-06,-4.045955192932826350e-06
4.230000000000000426e+01,-2.876418282365955648e-06,3.236021590288795657e-05,9.402650508194554391e-08,-2.883930832198178251e-06,-2.915579564055637007e-06,-2.920524886151909527e-06,-2.924330500392313681e-06,-2.927706242578098639e-06
4.240000000000000568e+01,-1.641155180726050489e-06,3.338378737918756833e-05,1.304134604973583578e-06,-1.646075292432991333e-06,-1.680069271203787906e-06,-1.681534339215140506e-06,-1.689323269910003589e-06,-1.691068291564956638e-06
4.250000000000000000e+01,-3.382020931363971528e-07,3.481169312924414783e-05,2.563642564984425221e-06,-3.404854324873252125e-07,-3.765255157384128637e-07,-3.770752975695845777e-07,-3.847761327890886207e-07,-3.850080287359780584e-07
4.260000000000000142e+01,9.813475123077175510e-07,3.689046587529443144e-05,3.826047336008553401e-06,9.809272284444503498e-07,9.429470205213341671e-07,9.424131959256953905e-07,9.371763577681324620e-07,9.384418025448759693e-07
4.270000000000000284e+01,2.265273335327888660e-06,3.894258337661105074e-05,5.044782880631037969e-06,2.265554081365417360e-06,2.225428318736177857e-06,2.225442929798537861e-06,2.224957434682206525e-06,2.226226451157442554e-06
4.280000000000000426e+01,3.462423403460812565e-06,4.132026364289664855e-05,6.174544506104551189e-06,3.462196107001380696e-06,3.419424590173081313e-06,3.420953640531632090e-06,3.430557520806010174e-06,3.426395962458084199e-06
4.290000000000000568e+01,4.524843693370916853e-06,4.597825272822930742e-05,7.172634489266416224e-06,4.523250412280521715e-06,4.476967718103352922e-06,4.480901693221239768e-06,4.508081954818221604e-06,4.490234723236730119e-06
4.300000000000000000e+01,5.409737172973327901e-06,4.800144712535647784e-05,8.000604993368964912e-06,5.407272429119869273e-06,5.355524616251772230e-06,5.362479607307069074e-06,5.407386086037080375e-06,5.374334940244640535e-06
4.310000000000000142e+01,6.081189853374135978e-06,3.743258145058603326e-05,8.626195142941162075e-06,6.083617710483935070e-06,6.019693650022306386e-06,6.029906963883613358e-06,6.075740641542370923e-06,6.042590382893120449e-06
4.320000000000000284e+01,6.511643139500700173e-06,3.155350336891959984e-05,9.025086866926157469e-06,6.543839302486365028e-06,6.442711200288497864e-06,6.455989863846101073e-06,6.478272175369781394e-06,6.467973409168825683e-06
4.330000000000000426e+01,6.683115721023424882e-06,3.652770236450830765e-05,9.182004435615009896e-06,6.734702850869078716e-06,6.607869797364829267e-06,6.623515852677286375e-06,6.612952829665452725e-06,6.633774612657683534e-06
4.340000000000000568e+01,6.588146992253518519e-06,3.906466572944911064e-05,9.091129579058554455e-06,6.470244146294934495e-06,6.509881931210381723e-06,6.526100581383253996e-06,6.494586436367466575e-06,6.534082167664045926e-06
4.350000000000000000e+01,6.230340393376110342e-06,3.925482697519910857e-05,8.756090032979724214e-06,6.151417117850055405e-06,6.155410525371385333e-06,6.168189563171555534e-06,6.133601768404384202e-06,6.173646994261927645e-06
4.360000000000000142e+01,5.624335725262774588e-06,3.981747164047422238e-05,8.189670002961557671e-06,5.585691172704798646e-06,5.560657338116170578e-06,5.564540547481344746e-06,5.537605170219395134e-06,5.567436634684730379e-06
4.370000000000000284e+01,4.795160868237280383e-06,5.114767490235760938e-05,7.413179195031593949e-06,4.774477673163968205e-06,4.746673611166762896e-06,4.739529545161325075e-06,4.722513387706017696e-06,4.739994275276826485e-06
4.380000000000000426e+01,3.777071533012099636e-06,-2.058421712164415496e-05,6.455397182442146331e-06,3.765413393752581328e-06,3.740203564611688236e-06,3.726238870599418718e-06,3.716980016527093866e-06,3.724533610333091715e-06
4.390000000000000568e+01,2.611954096398694247e-06,7.642588041950615363e-06,5.351245439433327533e-06,2.604755746371534286e-06,2.579718251516371907e-06,2.565202574550395909e-06,2.560561247089143677e-06,2.561703445258523004e-06
4.400000000000000000e+01,1.347310878307972359e-06,6.460189185319986649e-06,4.140733605939583839e-06,1.341045810426821916e-06,1.314225319265505121e-06,1.302804648911637386e-06,1.300263676062840545e-06,1.298044894765260082e-06
4.410000000000000142e+01,3.399738796039386557e-08,5.632191257987084754e-06,2.868914946940748223e-06,2.562364959102225725e-08,-3.160177980410239229e-09,-1.059188026175661435e-08,-1.255644621611651246e-08,-1.579797520578907211e-08
4.420000000000000284e+01,-1.275972249026313676e-06,4.759917643509803398e-06,1.586794592639551027e-06,-1.288658973003231623e-06,-1.318805994965366324e-06,-1.322684244964289491e-06,-1.324759353271698359e-06,-1.327131491646316164e-06
4.430000000000000426e+01,-2.531332625094195876e-06,3.856743883062785372e-06,3.510293769271033426e-07,-2.549294473269680950e-06,-2.580014667241670168e-06,-2.581336285334412395e-06,-2.583656064786277184e-06,-2.583655235255388760e-06
4.440000000000000568e+01,-3.683216778793685364e-06,2.980034952276833238e-06,-7.808026901146014609e-07,-3.706115398127707294e-06,-3.736588802344398275e-06,-3.736655142888567482e-06,-3.739046078754526548e-06,-3.736101327728169608e-06
4.450000000000000000e+01,-4.686724483948800923e-06,2.181041581728049294e-06,-1.758449112015947335e-06,-4.713240020964848398e-06,-4.742704648591500316e-06,-4.742949108210714471e-06,-4.745098646286027844e-06,-4.740078489828825070e-06
4.460000000000000142e+01,-5.502515833671894896e-06,1.499927827636193811e-06,-2.544103488877347274e-06,-5.530849899487710886e-06,-5.558723423865208346e-06,-5.560487560035687338e-06,-5.562077386833674808e-06,-5.556767361969416896e-06
4.470000000000000284e+01,-6.098368554946498321e-06,9.757772120311258846e-07,-3.111109069364736968e-06,-6.126716384113883862e-06,-6.152744837811807699e-06,-6.156994489858735875e-06,-6.157901767639417656e-06,-6.153840687889156058e-06
4.480000000000000426e+01,-6.450542811592407944e-06,6.470841656669445996e-07,-3.440899219192550262e-06,-6.477420292194668860e-06,-6.501826025490098360e-06,-6.508815820455149392e-06,-6.509455057840396464e-06,-6.507077053713450354e-06
4.490000000000000568e+01,-6.544817358095089688e-06,5.437375887040740707e-07,-3.522525381299823621e-06,-6.569232997410967556e-06,-6.592805752159147659e-06,-6.601718354704022573e-06,-6.603235271934737582e-06,-6.601738254147226925e-06
4.500000000000000000e+01,-6.377126856305093128e-06,6.806994326258308803e-07,-3.354123955801036061e-06,-6.398644086108573603e-06,-6.422677534562160062e-06,-6.431388210242916514e-06,-6.435041167623944958e-06,-6.433342712997003332e-06
4.510000000000000142e+01,-5.953779586453933348e-06,1.056667964433044560e-06,-2.944072751975834734e-06,-5.972522402197810720e-06,-5.998489786024352455e-06,-6.004186786284781974e-06,-6.010212355689326102e-06,-6.008010948438391452e-06
4.520000000000000284e+01,-5.291256684858414161e-06,1.655855529469896226e-06,-2.310685525502842452e-06,-5.307881510902001665e-06,-5.336843592412821025e-06,-5.339206320398304229e-06,-5.345385124616575112e-06,-5.342463930552154849e-06
4.530000000000000426e+01,-4.415603382740274085e-06,2.450795736325117602e-06,-1.480231810124799097e-06,-4.431210114508310483e-06,-4.463201579152364928e-06,-4.467114605222199941e-06,-4.467970654176145473e-06,-4.463572329527210059e-06
4.540000000000000568e+01,-3.361432290516219723e-06,3.405235166509257283e-06,-4.836608081260074243e-07,-3.377363675366451545e-06,-3.411246775969489775e-06,-3.418764090101777953e-06,-3.413273456293053343e-06,-3.407252377685132672e-06
4.550000000000000000e+01,-2.170572274418081093e-06,4.476802875491570077e-06,6.461595259965591254e-07,-2.188095305583059869e-06,-2.222196735346404495e-06,-2.231207306857552197e-06,-2.222851895355981711e-06,-2.216533512150453689e-06
4.560000000000000142e+01,-8.904124164932358809e-07,5.619316986699152139e-06,1.873108253835908954e-06,-9.103653664799260525e-07,-9.435376715771770506e-07,-9.538357225447047227e-07,-9.435931345447290397e-07,-9.390005371034959580e-07
4.570000000000000284e+01,4.279937996787275267e-07,6.784701634926504354e-06,3.152138691370209855e-06,4.054374694306694948e-07,3.731509327919990682e-07,3.617184029802711365e-07,3.738082567372735809e-07,3.754540778277970503e-07
4.580000000000000426e+01,1.731985861702645124e-06,7.924726544983329291e-06,4.428008652329618045e-06,1.707287879210150905e-06,1.674844997745505992e-06,1.663735769708019063e-06,1.676988806903478846e-06,1.675713967669301141e-06
4.590000000000000568e+01,2.969428000626495034e-06,8.993211608687712300e-06,5.643416267936407493e-06,2.943341300687407625e-06,2.909492491098841782e-06,2.901222681345183574e-06,2.914442926688076696e-06,2.910289512658703615e-06
4.600000000000000000e+01,4.090824174796114931e-06,9.950398649843927856e-06,6.746991083605990980e-06,4.063873093845815632e-06,4.027962378527760734e-06,4.025192335360694429e-06,4.038007988843572704e-06,4.029394559290633282e-06
4.610000000000000142e+01,5.051325990185207004e-06,1.077453320308396911e-05,7.694992045864657015e-06,5.023448308605349411e-06,4.985714815830544211e-06,4.989984196401842098e-06,5.003690286053963376e-06,4.987671804235205286e-06
4.620000000000000284e+01,5.812548378725246323e-06,1.149486431603619074e-05,8.450483334115910239e-06,5.783559954730677077e-06,5.744377951533152782e-06,5.755215029851212805e-06,5.769543807182531125e-06,5.746407834156253003e-06
4.630000000000000426e+01,6.344115711071074415e-06,1.226883578483994874e-05,8.982772413568262948e-06,6.315746907931130139e-06,6.273232041498211231e-06,6.288500314532985414e-06,6.298170285773396770e-06,6.275098738350859406e-06
4.640000000000000568e+01,6.624869936772137535e-06,1.340340476574386486e-05,9.267205302060377292e-06,6.594987359304083085e-06,6.550496696733354440e-06,6.567935022711024473e-06,6.568397002110204497e-06,6.552567672457598746e-06
4.650000000000000000e+01,6.643681100898524150e-06,1.455791294113772949e-05,9.285851430562708231e-06,6.599591732409093581e-06,6.564334576547592448e-06,6.582959757139850154e-06,6.575431856531421815e-06,6.567716336086659723e-06
4.660000000000000142e+01,6.399809512169785108e-06,1.388478143121707475e-05,9.030849127650286690e-06,6.343222627436251315e-06,6.313590400292001803e-06,6.333771698785461979e-06,6.321936299402697301e-06,6.319925383996283230e-06
4.670000000000000284e+01,5.902780506800153759e-06,1.131135139317840377e-05,8.512041952152271662e-06,5.839831424242492020e-06,5.808437633758600782e-06,5.830740354234587031e-06,5.817523086704134982e-06,5.819088334468869306e-06
4.680000000000000426e+01,5.171751436577887162e-06,7.804728120536230662e-06,7.763661879822691958e-06,5.107491212824610827e-06,5.071006588197590759e-06,5.094214244605321795e-06,5.081294008474346313e-06,5.085243279329132449e-06
4.690000000000000568e+01,4.234384607337826623e-06,4.374342238683270878e-06,6.835761745010993096e-06,4.173655967165679215e-06,4.134715657855281279e-06,4.153965639019929768e-06,4.142136184132061416e-06,4.147781657637406028e-06
4.700000000000000000e+01,3.125350718419239726e-06,7.649491045924605714e-06,5.773789650109772964e-06,3.074048890466807293e-06,3.039143645050534914e-06,3.047959102969732825e-06,3.037509990116982195e-06,3.044255640766158066e-06
4.710000000000000142e+01,1.885190010625370505e-06,9.388132319460007480e-06,4.613803875563871060e-06,1.851778878320109456e-06,1.823394278482881603e-06,1.820695284593387697e-06,1.811711232702073460e-06,1.818850339868616217e-06
4.720000000000000284e+01,5.627136352992501145e-07,7.049262349789753301e-06,3.394216979341058149e-06,5.558071276556830753e-07,5.296989905312354807e-07,5.213564460704311898e-07,5.139163929690493404e-07,5.206194033380295849e-07
4.730000000000000426e+01,-7.760411586954507612e-07,5.428876480501054758e-06,2.160856384159082211e-06,-7.615216104095434702e-07,-7.899855928583665587e-07,-7.981648960653231484e-07,-8.039010391813761203e-07,-7.984194588805948456e-07
4.740000000000000568e+01,-2.065959955027674155e-06,4.059331507544339246e-06,9.563173953286430162e-07,-2.047252441711444604e-06,-2.079074956695681209e-06,-2.085308369814686813e-06,-2.089113790071372989e-06,-2.085326653800123609e-06
4.750000000000000000e+01,-3.286541813585230898e-06,2.891943255617368536e-06,-2.039568188505480606e-07,-3.250325995879377317e-06,-3.283881162385871022e-06,-3.288901286896406262e-06,-3.290561211427567301e-06,-3.288527482631087295e-06
4.760000000000000142e+01,-4.389072342125821535e-06,1.923623522442907685e-06,-1.339361184432563689e-06,-4.323492588026445205e-06,-4.356227772062126746e-06,-4.361162844246369019e-06,-4.360561129901352473e-06,-4.360167738470810406e-06
4.770000000000000284e+01,-5.306461925674854641e-06,1.148409392109916993e-06,-2.392811775053793610e-06,-5.224539679993256414e-06,-5.254106194896301929e-06,-5.259590156875271205e-06,-5.256744117693168405e-06,-5.258017295450834183e-06
4.780000000000000426e+01,-5.997775274657612954e-06,5.721495543176136067e-07,-3.125688680022387089e-06,-5.917328133486776665e-06,-5.942543206877148876e-06,-5.948655413479109200e-06,-5.943679805248125447e-06,-5.946874125001277989e-06
4.790000000000000568e+01,-6.439039594213769035e-06,2.094099116334291466e-07,-3.481508246888642688e-06,-6.373467502845953092e-06,-6.394707426637946668e-06,-6.401245187886983601e-06,-6.394303559309477691e-06,-6.399743363694199161e-06
4.800000000000000000e+01,-6.618115776318989063e-06,7.475083263486226315e-08,-3.598228752371701589e-06,-6.574309864976202178e-06,-6.592911407726775863e-06,-6.599783756860988504e-06,-6.591119224741426308e-06,-6.598807707342002615e-06
4.810000000000000142e+01,-6.533298797406494884e-06,1.766747180498295933e-07,-3.502562458762570330e-06,-6.511932579195134352e-06,-6.529330116439302500e-06,-6.536968037318402480e-06,-6.526982998522612434e-06,-6.536108901056270071e-06
4.820000000000000284e+01,-6.191842533170843765e-06,5.147206236233436982e-07,-3.173463481276339593e-06,-6.188990518768422433e-06,-6.206379135287320992e-06,-6.215862959013662703e-06,-6.205142234205762719e-06,-6.213907634583515360e-06
4.830000000000000426e+01,-5.608895668418600877e-06,1.078518793357075012e-06,-2.609033228240242863e-06,-5.618321462924624754e-06,-5.636715805085179554e-06,-5.648585788275983788e-06,-5.638491531734235451e-06,-5.644692044948218523e-06
4.840000000000000568e+01,-4.807135457002287282e-06,1.847941278831921608e-06,-1.827053909081444161e-06,-4.822504358015233805e-06,-4.842784864733662431e-06,-4.853760482592672787e-06,-4.848593778888909966e-06,-4.850783473897557485e-06
4.850000000000000000e+01,-3.816709983284205521e-06,2.793911638571122680e-06,-8.572969015796516601e-07,-3.833080840648372956e-06,-3.855861434004514976e-06,-3.860214031564668247e-06,-3.865100222766315596e-06,-3.863502698875365127e-06
4.860000000000000142e+01,-2.674937478325256635e-06,3.879668170142513972e-06,2.622388181883206215e-07,-2.689336595723679224e-06,-2.714773723905272718e-06,-2.713865562997685998e-06,-2.725524376606669463e-06,-2.721921729037513060e-06
4.870000000000000284e+01,-1.425438738350548462e-06,5.062368483937929042e-06,1.487323626758740858e-06,-1.436726656089959420e-06,-1.464557363023422099e-06,-1.463331185641569832e-06,-1.474651755206668469e-06,-1.471285455051374313e-06
4.880000000000000426e+01,-1.166719293954621151e-07,6.294949261742566193e-06,2.769551186693197664e-06,-1.250565261901037672e-07,-1.549128352540396492e-07,-1.546579670719250288e-07,-1.628665746433721750e-07,-1.612038551812577936e-07
4.890000000000000568e+01,1.199977330668122733e-06,7.528154886221605224e-06,4.058720377619895459e-06,1.193490431511401439e-06,1.161766401136521409e-06,1.162080554006905686e-06,1.156907623062197743e-06,1.156296263959966097e-06
4.900000000000000000e+01,2.472345422582788999e-06,8.712644118918921876e-06,5.305215501211213436e-06,2.466409499690680462e-06,2.432642655203487436e-06,2.434453006266990016e-06,2.433403586771243354e-06,2.428791429420762427e-06
4.910000000000000142e+01,3.649694033741601729e-06,9.801093749678413403e-06,6.461959926595817194e-06,3.642970553385804777e-06,3.606665083838445085e-06,3.611306048728613050e-06,3.620236812384991509e-06,3.605505026288424730e-06
4.920000000000000284e+01,4.684824527062536603e-06,1.075029277794459226e-05,7.485338682222675288e-06,4.676381923640615668e-06,4.636636262128623898e-06,4.645222896754175324e-06,4.672806646288663046e-06,4.639320188404294498e-06
4.930000000000000426e+01,5.536003816419832191e-06,1.152352875954942846e-05,8.334318371411297832e-06,5.526404068367796185e-06,5.481068185070325782e-06,5.494237024006309866e-06,5.539113742819568031e-06,5.488674722831099473e-06
4.940000000000000568e+01,6.168644943127521429e-06,1.209459759182740513e-05,8.967992541991653965e-06,6.164778280859373183e-06,6.105813641549273640e-06,6.123328098767144567e-06,6.164444014605807709e-06,6.119243026625476034e-06
4.950000000000000000e+01,6.556727144335638968e-06,1.245558920803802039e-05,9.345698430002213897e-06,6.590422440055920816e-06,6.485526156507770423e-06,6.506290018110094664e-06,6.518519573506242892e-06,6.505359401665078423e-06
4.960000000000000142e+01,6.683961986331254934e-06,1.260623341295397104e-05,9.437544808088560444e-06,6.721067150688986302e-06,6.605123602204665545e-06,6.627743847908984520e-06,6.606207305248634754e-06,6.631166390297371649e-06
4.970000000000000284e+01,6.544675116071374532e-06,1.249766498756521571e-05,9.242649021024007538e-06,6.424237988911229991e-06,6.461349855463316416e-06,6.483901330733843338e-06,6.443901903130377917e-06,6.491409682729543107e-06
4.980000000000000426e+01,6.144276218700284176e-06,1.220637903359689247e-05,8.791959537818305748e-06,6.072675516582970445e-06,6.063442075932012898e-06,6.081766542015420995e-06,6.041192568251307904e-06,6.091746131392516972e-06
4.990000000000000568e+01,5.499149655308066542e-06,1.185630900069067906e-05,8.126911878125753219e-06,5.461530355133081827e-06,5.430112257065466963e-06,5.438086714465439897e-06,5.406548505143549121e-06,5.448495403709285867e-06
5.000000000000000000e+01,4.635929162111196433e-06,1.241476982821732022e-05,7.279834189882761208e-06,4.613959050603355649e-06,4.583666272817144005e-06,4.578689910772482108e-06,4.557788840064969094e-06,4.587879844364373128e-06
5.010000000000000142e+01,3.590264845337864941e-06,1.237770301149021535e-05,6.273464945277806848e-06,3.576658165943547019e-06,3.551029759851775935e-06,3.537771518541399374e-06,3.525147761612723585e-06,3.544849908110325742e-06
5.020000000000000284e+01,2.405149357481706218e-06,4.906769647067266149e-06,5.131180566331217108e-06,2.395810202587833615e-06,2.371114248389538659e-06,2.356741189507571832e-06,2.349200171308796214e-06,2.361580432652665706e-06
5.030000000000000426e+01,1.128840162845090589e-06,6.590651802418356908e-06,3.885804668757320002e-06,1.120371122376173645e-06,1.093841806687478879e-06,1.082621796433258510e-06,1.077582910291585705e-06,1.085691374524966335e-06
5.040000000000000568e+01,-1.874249054845122942e-07,5.557825289465023744e-06,2.583165894520789152e-06,-1.980040601201604744e-07,-2.268665492966004393e-07,-2.338568682036523683e-07,-2.380029994475396649e-07,-2.317782742122798112e-07
5.050000000000000000e+01,-1.491601816422383209e-06,4.357152236816874691e-06,1.282769021920815433e-06,-1.506435788029003575e-06,-1.537045225041833163e-06,-1.540328184695960445e-06,-1.544352751292610293e-06,-1.538582762722340291e-06
5.060000000000000142e+01,-2.732710852104691668e-06,3.184884637241758298e-06,5.463305904895854326e-08,-2.752713582077070953e-06,-2.784180154286053366e-06,-2.784907742886533200e-06,-2.789008988812735623e-06,-2.783407716894226169e-06
5.070000000000000284e+01,-3.862459183295863241e-06,2.108730827704574651e-06,-1.037183676722008840e-06,-3.887276776498582720e-06,-3.918677702052786316e-06,-3.918264126989701168e-06,-3.922296543584780082e-06,-3.917467568753663087e-06
5.080000000000000426e+01,-4.836797018625826894e-06,1.178129636680846914e-06,-1.956885250231632511e-06,-4.865131224579544167e-06,-4.895629942297530235e-06,-4.895555851286426119e-06,-4.899174582018162027e-06,-4.895749560918094545e-06
5.090000000000000568e+01,-5.617499475252252239e-06,4.332163451303827628e-07,-2.690591870302405653e-06,-5.647595297891827570e-06,-5.676549642397166195e-06,-5.678159226030210505e-06,-5.680937590957224614e-06,-5.678928994085064019e-06
5.100000000000000000e+01,-6.173696577238541039e-06,-9.463003849963236291e-08,-3.220523734859259690e-06,-6.203789074232801681e-06,-6.230875279150671631e-06,-6.235121044362301745e-06,-6.236837013284812770e-06,-6.235664971404597523e-06
5.110000000000000142e+01,-6.483191094891482820e-06,-3.832886024401904734e-07,-3.523109304348626125e-06,-6.511807218612108983e-06,-6.537154867064520758e-06,-6.544276431763584867e-06,-6.545556027637289276e-06,-6.544042572748098863e-06
5.120000000000000284e+01,-6.533433828170842617e-06,-4.204076305969195460e-07,-3.582735772889034109e-06,-6.559544642320558339e-06,-6.583837693557859083e-06,-6.592990758252925687e-06,-6.595686934396383094e-06,-6.592180292364080429e-06
5.130000000000000426e+01,-6.322093457300503871e-06,-2.037012527544845852e-07,-3.397181756875644609e-06,-6.345164348969811741e-06,-6.369610088680088822e-06,-6.378624065495053230e-06,-6.384249049390389175e-06,-6.378486364810864728e-06
5.140000000000000568e+01,-5.857204890741263270e-06,2.590307167926741982e-07,-2.975650265524265592e-06,-5.877199496906460041e-06,-5.903247793453969550e-06,-5.909420770777717991e-06,-5.916620996027077695e-06,-5.911641209804807673e-06
5.150000000000000000e+01,-5.156899746144860686e-06,9.501803561184907210e-07,-2.335031531519593528e-06,-5.174263752877328315e-06,-5.203054036062582099e-06,-5.206748189379162284e-06,-5.210799527644027762e-06,-5.210229313379333149e-06
5.160000000000000142e+01,-4.248731352018975116e-06,1.842920422406857384e-06,-1.495956633679185188e-06,-4.264328938102801558e-06,-4.296099054335034140e-06,-4.302090225699606307e-06,-4.297357737104157138e-06,-4.301994641797701746e-06
5.170000000000000284e+01,-3.168616505316856902e-06,2.902124775494563380e-06,-4.802479756926825161e-07,-3.183563657277455050e-06,-3.217495467611186655e-06,-3.226135788847450669e-06,-3.214164281450937466e-06,-3.222748493486582433e-06
5.180000000000000426e+01,-1.959430079662149993e-06,4.085645071871812917e-06,6.874079626906226537e-07,-1.974815484057090842e-06,-2.009604098962558538e-06,-2.018975344603157751e-06,-2.004033121311143972e-06,-2.014996197174934167e-06
5.190000000000000568e+01,-6.693045826733357018e-07,5.345957773295051396e-06,1.972741634465036142e-06,-6.858854361413424527e-07,-7.206626818911932020e-07,-7.308083483092975285e-07,-7.144055469698873395e-07,-7.263809924384911909e-07
5.200000000000000000e+01,6.502978702194184280e-07,6.632175610948864986e-06,3.324798122344985174e-06,6.322771121392012361e-07,5.974205126435538915e-07,5.865691800888139795e-07,6.038507436023632380e-07,5.919944210674987772e-07
5.210000000000000142e+01,1.946661198709564999e-06,7.892440908929820864e-06,4.676277947257556633e-06,1.927412010133133791e-06,1.891656889879689274e-06,1.880980985358160495e-06,1.898570677727473566e-06,1.887462857869115496e-06
5.220000000000000284e+01,3.167950463178748066e-06,9.076993648493569822e-06,5.954106821998150778e-06,3.147859069990710523e-06,3.110323000793391301e-06,3.101354069973139005e-06,3.118776387978083875e-06,3.107993934187147644e-06
5.230000000000000426e+01,4.265315065615782331e-06,1.014371976221228877e-05,7.093446475203712964e-06,4.244633204586456543e-06,4.204886785375006042e-06,4.199405987642679250e-06,4.216928558009591654e-06,4.204477053876276571e-06
5.240000000000000568e+01,5.194870336122647814e-06,1.107647397302624626e-05,8.045393545819123915e-06,5.173748947207013060e-06,5.131688465470629623e-06,5.131096033811344270e-06,5.149551527139362150e-06,5.132803809565489317e-06
5.250000000000000000e+01,5.919473438309452717e-06,1.198134926788663179e-05,8.776067669885589950e-06,5.898689468097906285e-06,5.853519741194634918e-06,5.858260508612156414e-06,5.875940685240443884e-06,5.855669544335695420e-06
5.260000000000000142e+01,6.410217697760955957e-06,1.366337520727900490e-05,9.262566330436872164e-06,6.389637577791651424e-06,6.341085196426288206e-06,6.350618607264824078e-06,6.361742498267597412e-06,6.344065231311812880e-06
5.270000000000000284e+01,6.647578557172906244e-06,1.794194163384776886e-05,9.490475328055580917e-06,6.613800126870073015e-06,6.574253931079798718e-06,6.587657843337701991e-06,6.588292905645998232e-06,6.578410006369272978e-06
5.280000000000000426e+01,6.622153588847767836e-06,1.220867585152718426e-05,9.453341049653340988e-06,6.569335951833732423e-06,6.543039873962985808e-06,6.559689640639465580e-06,6.551441640662014620e-06,6.549304031489011635e-06
5.290000000000000568e+01,6.334949454650518064e-06,8.189031078575936817e-06,9.153547641554959924e-06,6.274218744301007789e-06,6.248343847464754575e-06,6.268019180494244225e-06,6.254818412820828399e-06,6.257899752365458923e-06
5.300000000000000000e+01,5.797184039174618775e-06,9.125408857252326200e-06,8.604105893594837795e-06,5.733885727277066024e-06,5.702559726372680160e-06,5.724669971424178883e-06,5.709783400698054123e-06,5.715874910688922839e-06
5.310000000000000142e+01,5.029597009098552007e-06,9.586919766851886848e-06,7.829658142166628920e-06,4.966713099269215448e-06,4.929813017445772161e-06,4.951817485138176878e-06,4.937249724612513546e-06,4.944982455290514167e-06
5.320000000000000284e+01,4.061302325303328686e-06,9.148332374059320315e-06,6.865232369396290224e-06,4.002543293690763448e-06,3.964260394617724614e-06,3.980842235740134072e-06,3.967652195013826599e-06,3.976174076325555973e-06
5.330000000000000426e+01,2.928316826605881218e-06,7.931374441327854186e-06,5.753317364937116096e-06,2.879211126238789831e-06,2.844706306431854514e-06,2.851000118847535347e-06,2.839680088573270922e-06,2.848332212618265302e-06
5.340000000000000568e+01,1.672410924163925117e-06,7.135127897767157279e-06,4.540538937558569188e-06,1.641216913761400775e-06,1.610761951847949902e-06,1.607785189011723403e-06,1.598532082452974734e-06,1.606679762067297901e-06
5.350000000000000000e+01,3.429896651419017672e-07,6.069259778779256820e-06,3.273799452141457067e-06,3.381615289177464234e-07,3.076454727080069063e-07,3.010620973076250095e-07,2.939527315448664524e-07,3.009576702850402796e-07
5.360000000000000142e+01,-9.962737010371647273e-07,4.776772088072034350e-06,1.994545623495991293e-06,-9.775840099923716053e-07,-1.010954366331695553e-06,-1.016952205334931136e-06,-1.021858459598901092e-06,-1.016545718851569191e-06
5.370000000000000284e+01,-2.284595600754446565e-06,3.572734640383545823e-06,7.322231891093711198e-07,-2.253437694388349399e-06,-2.289173576391911880e-06,-2.293769550160140724e-06,-2.296391472728087635e-06,-2.293086526050647223e-06
5.380000000000000426e+01,-3.491398162080994183e-06,2.459182384839664337e-06,-4.912177120341976178e-07,-3.438825979251713960e-06,-3.474676057102499271e-06,-3.478689139219115489e-06,-3.478941262374801724e-06,-3.477679576924241900e-06
5.390000000000000568e+01,-4.563759688686053195e-06,1.463219262198833803e-06,-1.626787640984783678e-06,-4.486861421737486921e-06,-4.520417324210823651e-06,-4.524761679225441924e-06,-4.522612254004299004e-06,-4.523255552474347851e-06
5.400000000000000000e+01,-5.443330646393018668e-06,6.258356256005903617e-07,-2.574766335805556139e-06,-5.355743246893140963e-06,-5.385449177774948026e-06,-5.390600059995698246e-06,-5.386145994823454686e-06,-5.388491456564947768e-06
5.410000000000000142e+01,-6.092608344915317886e-06,-1.045186906467598931e-08,-3.251561531969482388e-06,-6.010415134122260028e-06,-6.036005796600241169e-06,-6.041982703652859499e-06,-6.035531324805054609e-06,-6.039316609168787764e-06
5.420000000000000284e+01,-6.489208622617592681e-06,-4.119294273741136436e-07,-3.642719337865196749e-06,-6.424465906706977592e-06,-6.446667522003179940e-06,-6.453195829175806253e-06,-6.445362828705336611e-06,-6.450171676580795932e-06
5.430000000000000426e+01,-6.622768831593406347e-06,-5.582201924037022422e-07,-3.764344929962915032e-06,-6.581450246373465873e-06,-6.601323353006005590e-06,-6.608064274382652314e-06,-6.599852680228002200e-06,-6.604965916451321917e-06
5.440000000000000568e+01,-6.493284175151936566e-06,-4.422809686821516095e-07,-3.629454002923582223e-06,-6.475264836186545025e-06,-6.493819793368382776e-06,-6.500625196775855485e-06,-6.493313718575199900e-06,-6.497664938154290581e-06
5.450000000000000000e+01,-6.109464567277678171e-06,-6.891254725194251307e-08,-3.247243218706952206e-06,-6.110109972201627215e-06,-6.128269606886505017e-06,-6.135357772441007995e-06,-6.130037417229061703e-06,-6.132489357130177510e-06
5.460000000000000142e+01,-5.487739176746053715e-06,5.466173580159772172e-07,-2.630449860763217629e-06,-5.500347090375834469e-06,-5.518994127040599551e-06,-5.526683835244128318e-06,-5.523843403576478295e-06,-5.523742027446765235e-06
5.470000000000000284e+01,-4.651993541604504401e-06,1.379622683733705557e-06,-1.799841873095786582e-06,-4.670062483752568383e-06,-4.690016881969683027e-06,-4.697612548842933222e-06,-4.697683586823986346e-06,-4.695296136059123882e-06
5.480000000000000426e+01,-3.633538794761692614e-06,2.396996954201480179e-06,-7.853943924107653629e-07,-3.652178253710225420e-06,-3.674045450458018891e-06,-3.679860548388980135e-06,-3.683272724874786519e-06,-3.679756497343422694e-06
5.490000000000000568e+01,-2.470756714501032292e-06,3.558406777459666159e-06,3.744951888318137634e-07,-2.487142167412192961e-06,-2.511113767422745724e-06,-2.515152585286228870e-06,-2.520348963142016174e-06,-2.517266662227513052e-06
5.500000000000000000e+01,-1.208140693598203086e-06,4.817793744671394762e-06,1.634804690536784122e-06,-1.221296695996798576e-06,-1.247156246081404518e-06,-1.250581241230008800e-06,-1.255266882382866100e-06,-1.253938803708054550e-06
5.510000000000000142e+01,1.052553704750103236e-07,6.125210108565148914e-06,2.946220446470304566e-06,9.497775360634008734e-08,6.757610182539508514e-08,6.441570654658335116e-08,6.109464723014212950e-08,6.003096775231142601e-08
5.520000000000000284e+01,1.417785437607399501e-06,7.429012030435444558e-06,4.257752784619928121e-06,1.409263979429420388e-06,1.380485013358079271e-06,1.378114079436665307e-06,1.376021420640416437e-06,1.372410068478657763e-06
5.530000000000000426e+01,2.677387445471079985e-06,8.678557547631138291e-06,5.519339534798550773e-06,2.669182712605744356e-06,2.638865333665085799e-06,2.638304212571052076e-06,2.638003465171845363e-06,2.630998862912514724e-06
5.540000000000000568e+01,3.833785630125152721e-06,9.827969625259003195e-06,6.683707263865912296e-06,3.824491747267400044e-06,3.792137397151673639e-06,3.794637769533037996e-06,3.798824657702537522e-06,3.785661125105255209e-06
5.550000000000000000e+01,4.840582591231212817e-06,1.084290122418951618e-05,7.705865482987572790e-06,4.829242055498506048e-06,4.793906229816347064e-06,4.800604905985661475e-06,4.812228621392522498e-06,4.790284362121699502e-06
5.560000000000000142e+01,5.657147848281418590e-06,1.171731081225924065e-05,8.538850485573235005e-06,5.644450587705129863e-06,5.603784202667938530e-06,5.615108138651292435e-06,5.631328145128122742e-06,5.604592786617734745e-06
5.570000000000000284e+01,6.250252453626758964e-06,1.252667465159729154e-05,9.131315254873317855e-06,6.244252513082360068e-06,6.188961140157767105e-06,6.204119417763109823e-06,6.215036009726837563e-06,6.195721042656643363e-06
5.580000000000000426e+01,6.595440204648639337e-06,1.359712553242187205e-05,9.443015458632242343e-06,6.632356961688845587e-06,6.525588655825753648e-06,6.543016427190684325e-06,6.541164166568025351e-06,6.539536710425952748e-06
5.590000000000000568e+01,6.678143286975579684e-06,1.545932186453047308e-05,9.469886375151892466e-06,6.681384522894129319e-06,6.600193210387628184e-06,6.618730798990668518e-06,6.606305992085115264e-06,6.621742452417311853e-06
5.600000000000000000e+01,6.494504087378727419e-06,1.382305096103708664e-05,9.235651801803301808e-06,6.388087868819392057e-06,6.411253161198171568e-06,6.429913570166201353e-06,6.414428261519722341e-06,6.438676857317693347e-06
5.610000000000000142e+01,6.051765403108921859e-06,8.722045960252167163e-06,8.765194849658097809e-06,5.994099430611798951e-06,5.969896169827348942e-06,5.985552302245622514e-06,5.972729464231996133e-06,5.997626842918490908e-06
5.620000000000000284e+01,5.368068185490626476e-06,8.070432532369942180e-06,8.080360687945375986e-06,5.337382980363791773e-06,5.296758783579491592e-06,5.303907253340067740e-06,5.295465103666296969e-06,5.316541557442988619e-06
5.630000000000000426e+01,4.471641192244080187e-06,9.860885607282376952e-06,7.204759371853830530e-06,4.454046888369145307e-06,4.415980490030113614e-06,4.412067607317826656e-06,4.407070193668261027e-06,4.423196537789442218e-06
5.640000000000000568e+01,3.399492880862275968e-06,1.386781491360955521e-05,6.163790015722980797e-06,3.389320818641960997e-06,3.356202610271807885e-06,3.345339086302523413e-06,3.342018557450643357e-06,3.353930848853936553e-06
5.650000000000000000e+01,2.195662629017602896e-06,1.889819271988502081e-06,4.986157773445576424e-06,2.189320842310715776e-06,2.157513789291520823e-06,2.146062548336047371e-06,2.142909233004974823e-06,2.152058002247159152e-06
5.660000000000000142e+01,9.090865443484030806e-07,5.378057837401861718e-06,3.709611437946458423e-06,9.033672053182506545e-07,8.703040323965183234e-07,8.619453753799799500e-07,8.580917303657731310e-07,8.659973271818444118e-07
5.670000000000000284e+01,-4.086965979532841686e-07,4.702926022642772708e-06,2.386799944797957096e-06,-4.166332226163138586e-07,-4.514157936341689492e-07,-4.559002327875205651e-07,-4.606978047938525833e-07,-4.528638801459816676e-07
5.680000000000000426e+01,-1.705685336389484164e-06,3.364635843744467891e-06,1.088173986307783281e-06,-1.717833387843148429e-06,-1.753859166314652995e-06,-1.755057851271502045e-06,-1.760595374156181947e-06,-1.752485790540436739e-06
5.690000000000000568e+01,-2.931241233350423414e-06,2.082440501149918077e-06,-1.062945775287538197e-07,-2.948378839295884291e-06,-2.984993902693799939e-06,-2.983933552191952998e-06,-2.989751139215179876e-06,-2.982205376145241615e-06
5.700000000000000000e+01,-4.037686134633622359e-06,9.335999711646003618e-07,-1.142589317271180960e-06,-4.059376774334655380e-06,-4.095969420886413914e-06,-4.093816685313278469e-06,-4.099338985374956223e-06,-4.093852617431670282e-06
5.710000000000000142e+01,-4.981853502505906306e-06,-4.244913731632493636e-08,-2.026983746405974784e-06,-5.006784464023361636e-06,-5.042815163280867097e-06,-5.040794335525733416e-06,-5.045413160376099881e-06,-5.042745935018855263e-06
5.720000000000000284e+01,-5.726663937527520787e-06,-8.120952580126239440e-07,-2.771064089718278112e-06,-5.753120881163420464e-06,-5.788138500745221293e-06,-5.787449716909698338e-06,-5.790613730155547145e-06,-5.790184831516720365e-06
5.730000000000000426e+01,-6.242628207364653292e-06,-1.347922006317281429e-06,-3.320418182822804098e-06,-6.268914478080311881e-06,-6.302620201154018886e-06,-6.304284552338668135e-06,-6.305741595324931836e-06,-6.306203271105870201e-06
5.740000000000000568e+01,-6.509115369535134477e-06,-1.630424530080221146e-06,-3.621125423319826453e-06,-6.533826474613979585e-06,-6.566199374891112939e-06,-6.570810062445087141e-06,-6.571027190011013985e-06,-6.570777839637331752e-06
5.750000000000000000e+01,-6.515264220102734427e-06,-1.649241802709200400e-06,-3.664923930363217508e-06,-6.537420313701414187e-06,-6.568859871158849728e-06,-6.576249006962076038e-06,-6.576280966091863078e-06,-6.574091379468738339e-06
5.760000000000000142e+01,-6.260483830622387558e-06,-1.403885933781712225e-06,-3.462066452936118921e-06,-6.279568798173151833e-06,-6.310936809250655699e-06,-6.319828959405748847e-06,-6.319736283372234809e-06,-6.316601405348398757e-06
5.770000000000000284e+01,-5.754531761048564675e-06,-9.040215032674048246e-07,-3.026191622790275204e-06,-5.770492004369964789e-06,-5.802908777469140134e-06,-5.811007898703923757e-06,-5.809299919168342541e-06,-5.808888336567008537e-06
5.780000000000000426e+01,-5.017175673222018517e-06,-1.693179655093413061e-07,-2.371611606488688295e-06,-5.030401130007300381e-06,-5.064763934137239687e-06,-5.070696133757657265e-06,-5.066220780808317059e-06,-5.071147881896553855e-06
5.790000000000000568e+01,-4.077452391559877043e-06,7.711207661298402627e-07,-1.512368653699969201e-06,-4.088711497374220016e-06,-4.125186114312118235e-06,-4.130630168353022214e-06,-4.122618613017214884e-06,-4.132335386403118704e-06
5.800000000000000000e+01,-2.972548795110441233e-06,1.879749588956647344e-06,-4.641799943305713327e-07,-2.982827166708723610e-06,-3.020776522533186181e-06,-3.026568950958985482e-06,-3.016542209743899861e-06,-3.029068502469201007e-06
5.810000000000000142e+01,-1.746343222669421991e-06,3.111986944803746269e-06,7.487947078499423981e-07,-1.756587496681838445e-06,-1.795133462351161668e-06,-1.800796318868203016e-06,-1.791071102569263829e-06,-1.804419198614404252e-06
5.820000000000000284e+01,-4.476621239812850206e-07,4.417994977801154022e-06,2.085155476949651643e-06,-4.585215680197318733e-07,-4.972959850302327567e-07,-5.027655258504903912e-07,-4.941229602983820968e-07,-5.066254231134159625e-07
5.830000000000000426e+01,8.716782790851862472e-07,5.744770694621204044e-06,3.482390611042607276e-06,8.599779243445571097e-07,8.205577829989429972e-07,8.153906330965465798e-07,8.230893086269563952e-07,8.125202808351161821e-07
5.840000000000000568e+01,2.158963686160753070e-06,7.038472811610185786e-06,4.863301831442568002e-06,2.146536367125806422e-06,2.105626473541954979e-06,2.101029623335914920e-06,2.108273492618106815e-06,2.099903572777561678e-06
5.850000000000000000e+01,3.362717734795017677e-06,8.246977411363598520e-06,6.150878962468686595e-06,3.349786163897583435e-06,3.306692564097879483e-06,3.303007008598202177e-06,3.310371099712883236e-06,3.303641728125139565e-06
5.860000000000000142e+01,4.434790924767728626e-06,9.323086114815248848e-06,7.282696910998476270e-06,4.421544805427446434e-06,4.375968064879165453e-06,4.373599118978610534e-06,4.381674793718648431e-06,4.375335867223828501e-06
5.870000000000000284e+01,5.332313424782908484e-06,1.023131655622511182e-05,8.215967428254478122e-06,5.319224180344583885e-06,5.270767615694893493e-06,5.270154350839328927e-06,5.279206726577223563e-06,5.271954834157321912e-06
5.880000000000000426e+01,6.019428905046364520e-06,1.097894791216025290e-05,8.922836216229690365e-06,6.007828029480632992e-06,5.955102752475127659e-06,5.956619217678538192e-06,5.965427927134836494e-06,5.957516780841221049e-06
5.890000000000000568e+01,6.468734987163937689e-06,1.184876129137202305e-05,9.383200795159973850e-06,6.455411356104390208e-06,6.401143471029824283e-06,6.405043339402505254e-06,6.410815118096380161e-06,6.404524518666132593e-06
5.900000000000000000e+01,6.662365149900928429e-06,1.503078985168326831e-05,9.581498355670792222e-06,6.627500208800096715e-06,6.590448023702233371e-06,6.596937201563957132e-06,6.597830356197542656e-06,6.595052807478740675e-06
5.910000000000000142e+01,6.592656551035469548e-06,1.619457163609672179e-05,9.508804552554872558e-06,6.538202462741393717e-06,6.514904445115154985e-06,6.524231798754609457e-06,6.520697305195666260e-06,6.521452613955647237e-06
5.920000000000000284e+01,6.262360000203193167e-06,7.518447405985284604e-06,9.167582025931819700e-06,6.203545996424919551e-06,6.177400762086282526e-06,6.189693811720076155e-06,6.183311998031459922e-06,6.186664765234217711e-06
5.930000000000000426e+01,5.684366634700621645e-06,8.628838021745854903e-06,8.574758444429564364e-06,5.625654657698264671e-06,5.592236164170261148e-06,5.606804857699598799e-06,5.599122531313449613e-06,5.604123844121788878e-06
5.940000000000000568e+01,4.880955456643132351e-06,9.781674315728627889e-06,7.760735512396532698e-06,4.824117467050470509e-06,4.784884871961159192e-06,4.799159589452539620e-06,4.791323774178124495e-06,4.797232657866024041e-06
5.950000000000000000e+01,3.882609338867748505e-06,1.119044952849201913e-05,6.765795188046208608e-06,3.830649506236794011e-06,3.789798915770914434e-06,3.799436639195796772e-06,3.792193411733535413e-06,3.798414005190542397e-06
5.960000000000000142e+01,2.726540522024478719e-06,1.130243445163214844e-05,5.636810570669448239e-06,2.684745825431988919e-06,2.645912292237317942e-06,2.648001528549048800e-06,2.641775383283029299e-06,2.647783029968708846e-06
5.970000000000000284e+01,1.455548488987767897e-06,-1.004427364642568321e-06,4.425224432613727998e-06,1.432122458844276025e-06,1.394858402281595744e-06,1.391207309880959642e-06,1.386195152636160444e-06,1.391511449483351370e-06
5.980000000000000426e+01,1.197755732651462068e-07,3.690531876543445833e-06,3.184733416483620516e-06,1.230458330225836505e-07,8.456038208537464129e-08,7.946966079641626379e-08,7.574182861458389482e-08,7.996413747823893914e-08
5.990000000000000568e+01,-1.217859999347314925e-06,3.398176374708183900e-06,1.965605661069513843e-06,-1.189951388647081387e-06,-1.230829013626477675e-06,-1.234794608978573294e-06,-1.237197647580012827e-06,-1.234330229693547665e-06
6.000000000000000000e+01,-2.499015853724140257e-06,2.282232223177471653e-06,8.004216300039335152e-07,-2.454461123596596295e-06,-2.496595190859540736e-06,-2.499268816902322499e-06,-2.500268549504580662e-06,-2.498840133452473466e-06
6.010000000000000142e+01,-3.687612991576383337e-06,1.123499177024811502e-06,-3.274129114216872694e-07,-3.620251476654789968e-06,-3.661580411457032724e-06,-3.663786600799356918e-06,-3.663253280744571683e-06,-3.663222732569471063e-06
6.020000000000000284e+01,-4.729403265374410026e-06,7.398307075301424618e-08,-1.515693052123179285e-06,-4.640966532715173898e-06,-4.679718225875095783e-06,-4.682257606830608765e-06,-4.680066968160145890e-06,-4.681324468902570146e-06
6.030000000000000426e+01,-5.571364761675079436e-06,-7.865631710679554800e-07,-2.794949390066969741e-06,-5.475795924553272798e-06,-5.511101319771727347e-06,-5.514415095803082423e-06,-5.510573095557358414e-06,-5.512903512278066742e-06
6.040000000000000568e+01,-6.178686342506178875e-06,-1.412284250240647410e-06,-3.770690683385646835e-06,-6.091294987464745958e-06,-6.123203594610160394e-06,-6.127342663669876899e-06,-6.122162301364086900e-06,-6.125150057212369603e-06
6.050000000000000000e+01,-6.530879177374382394e-06,-1.782674305533804571e-06,-4.103903418067877951e-06,-6.462969707660137786e-06,-6.492045880990282569e-06,-6.496736348060583310e-06,-6.491012612824809125e-06,-6.493972210724896499e-06
6.060000000000000142e+01,-6.619429991944203451e-06,-1.891289516109395663e-06,-4.000612557564231508e-06,-6.576162187937883985e-06,-6.603107275487962724e-06,-6.607858819701606379e-06,-6.602894469298625779e-06,-6.604937457965753822e-06
6.070000000000000284e+01,-6.445956186762469287e-06,-1.738395942668669036e-06,-3.682740769339609699e-06,-6.426381829266469836e-06,-6.451908894922198101e-06,-6.456175099117666960e-06,-6.453444095305682637e-06,-6.453798239908214995e-06
6.080000000000000426e+01,-6.020545873203220211e-06,-1.330411132011155573e-06,-3.194280229990020814e-06,-6.019420917158235795e-06,-6.044257398030161710e-06,-6.047761957589381510e-06,-6.048115750695304271e-06,-6.046585416252803213e-06
6.090000000000000568e+01,-5.360882021382407103e-06,-6.820734611279188897e-07,-2.518718537680708636e-06,-5.371234800155555433e-06,-5.396125512563409998e-06,-5.399539790174046061e-06,-5.402138964827329914e-06,-5.399310144316160631e-06
6.100000000000000000e+01,-4.492071857181700878e-06,1.823249410060068243e-07,-1.651599215779508967e-06,-4.507415781673795863e-06,-4.533083643176727406e-06,-4.538061164155449134e-06,-4.540387604112794406e-06,-4.537349148320268810e-06
6.110000000000000142e+01,-3.446612905105839175e-06,1.229324319479419003e-06,-6.118990085457465256e-07,-3.462214388016970901e-06,-3.489217288654700155e-06,-3.495758513827329494e-06,-3.496729292701283853e-06,-3.494555351452044434e-06
6.120000000000000284e+01,-2.263960383941387988e-06,2.417673021365418506e-06,5.646730840969116372e-07,-2.277170807168937827e-06,-2.305707301725190561e-06,-2.311912629560097798e-06,-2.312678368920906280e-06,-2.312056290310060547e-06
6.130000000000000426e+01,-9.894675871979785597e-07,3.700139789730716444e-06,1.832756754860387360e-06,-9.994449156891516139e-07,-1.029343283803774156e-06,-1.034549546558016786e-06,-1.035551091183029015e-06,-1.036687184430284958e-06
6.140000000000000568e+01,3.272493629136175031e-07,5.025579329603901968e-06,3.142132856737145374e-06,3.200717393903040886e-07,2.891101012758579003e-07,2.846500282704944595e-07,2.836122917071470795e-07,2.808936217790769518e-07
6.150000000000000000e+01,1.634331522809562287e-06,6.341294428086063917e-06,4.441144168476629517e-06,1.628783904472630439e-06,1.596901102074443912e-06,1.593271311522981293e-06,1.592235692626786658e-06,1.588255687051676190e-06
6.160000000000000142e+01,2.879872281674744627e-06,7.595927293518878187e-06,5.679536548564012577e-06,2.874488161608290682e-06,2.841526545116490610e-06,2.839411495453303402e-06,2.838415561590146297e-06,2.833275686675573724e-06
6.170000000000000284e+01,4.014112152728177563e-06,8.743560462542987466e-06,6.810644336108229169e-06,4.007486422957784455e-06,3.972954676328965817e-06,3.973412546015575586e-06,3.972743629149233513e-06,3.966186103959712383e-06
6.180000000000000426e+01,4.991503748968950660e-06,9.751398612617423467e-06,7.791789148642314089e-06,4.982769639838569020e-06,4.945669095118843117e-06,4.949671744164385601e-06,4.949289530820077943e-06,4.941560193094662878e-06
6.190000000000000568e+01,5.772560363409562356e-06,1.062070073976073559e-05,8.581398544288409980e-06,5.762874961262598461e-06,5.720460278413330713e-06,5.728231955742790760e-06,5.726970899205818810e-06,5.720154356680939856e-06
6.200000000000000000e+01,6.325444511484645815e-06,1.146634482607211680e-05,9.135327008580329533e-06,6.325166843901275371e-06,6.265940901639677207e-06,6.276561113183198870e-06,6.273307114029735843e-06,6.270503940836169576e-06
6.210000000000000142e+01,6.627292552602304099e-06,1.289618050981378161e-05,9.414556161546627777e-06,6.675319053267569913e-06,6.559847255588335813e-06,6.571921736336916453e-06,6.567728774220515930e-06,6.570219268170474081e-06
6.220000000000000284e+01,6.665282349105350335e-06,1.764330766101940284e-05,9.408210264766347919e-06,6.624229466317688164e-06,6.590335598466445788e-06,6.603220976397761177e-06,6.600644369636476938e-06,6.606972752509765456e-06
6.230000000000000426e+01,6.437393996805429452e-06,2.187548678958539661e-05,9.138708502109960108e-06,6.344456229462336339e-06,6.357420873903674163e-06,6.370844452596724494e-06,6.371453524389725231e-06,6.379121696403755593e-06
6.240000000000000568e+01,5.952714233897760110e-06,5.397261592460234070e-06,8.636638586162481701e-06,5.906956449752698290e-06,5.873569807662848419e-06,5.885311126690995209e-06,5.888715119778398233e-06,5.895859924831547971e-06
6.250000000000000000e+01,5.231135020572486027e-06,1.287293678209344705e-06,7.925312347889512665e-06,5.207587372740851706e-06,5.160758418304434159e-06,5.166380368792911071e-06,5.170986585117942624e-06,5.176839089571227959e-06
6.260000000000000142e+01,4.302455649196623710e-06,4.305457203146456635e-06,7.024995283322343909e-06,4.290085599711890296e-06,4.245141408759645074e-06,4.242607510640539203e-06,4.246677804298215619e-06,4.251296311125196681e-06
6.270000000000000284e+01,3.204999098449512474e-06,8.159302903459897394e-06,5.960175614994067672e-06,3.199169924694711398e-06,3.157992972679934951e-06,3.150611636415501238e-06,3.152887921964442342e-06,3.156776081841838888e-06
6.280000000000000426e+01,1.983790133386342802e-06,5.535165766484828609e-06,4.764359455400324350e-06,1.981229900915870701e-06,1.941155213264211810e-06,1.933783336682814991e-06,1.933679081633776775e-06,1.937527719070297749e-06
6.290000000000000568e+01,6.883718355332746341e-07,5.924541692375884239e-06,3.482813315969224277e-06,6.860035697275890243e-07,6.453606611056539322e-07,6.405517154750572928e-07,6.380896048208128946e-07,6.426221660082998000e-07
6.300000000000000000e+01,-6.294869487333265567e-07,5.028876663260017921e-06,2.173537076488596398e-06,-6.343690327481610325e-07,-6.756820023767762251e-07,-6.776061345359352117e-07,-6.819648122047272665e-07,-6.762051464881402296e-07
6.310000000000000142e+01,-1.917888239055809407e-06,3.701710770825927810e-06,9.051059949305440000e-07,-1.927098563614393356e-06,-1.968691649062437321e-06,-1.968272630603618012e-06,-1.973816982303588929e-06,-1.966906734429674231e-06
6.320000000000000284e+01,-3.126583747709021921e-06,2.417312044172836849e-06,-2.565779853858085602e-07,-3.140708939336489536e-06,-3.182300817000660587e-06,-3.180208262260064700e-06,-3.186135048321991903e-06,-3.179196963604136172e-06
6.330000000000000426e+01,-4.208551080436828684e-06,1.265310076326020550e-06,-1.277446219610789413e-06,-4.227005005297268525e-06,-4.268473832530483847e-06,-4.265392165192505303e-06,-4.270910694048613010e-06,-4.265667383707150151e-06
6.340000000000000568e+01,-5.121545081143707989e-06,2.940358660719066819e-07,-2.162835389840633837e-06,-5.142939989710715309e-06,-5.184189819762430318e-06,-5.180906730128942428e-06,-5.185300565452299892e-06,-5.182740264841889655e-06
6.350000000000000000e+01,-5.829667989815101592e-06,-4.612997669128926503e-07,-2.898300705433953794e-06,-5.852289383351250152e-06,-5.893143157048585934e-06,-5.890599774793781052e-06,-5.893296061987296497e-06,-5.893076142571285203e-06
6.360000000000000142e+01,-6.304843041954333316e-06,-9.746308322622354581e-07,-3.418827733608909014e-06,-6.327048547166702619e-06,-6.367253979538967101e-06,-6.366468478680165077e-06,-6.367198428308684655e-06,-6.368181891314161902e-06
6.370000000000000284e+01,-6.528029684316205561e-06,-1.228667911912229016e-06,-3.675954720810947762e-06,-6.548499192793322266e-06,-6.587864918972119455e-06,-6.589711606330705962e-06,-6.588700523585400148e-06,-6.589549715524389839e-06
6.380000000000000426e+01,-6.490069012043964136e-06,-1.215356599387762415e-06,-3.663292841599163907e-06,-6.507919090625868819e-06,-6.546516260863555203e-06,-6.551374143487498358e-06,-6.548996692307129663e-06,-6.548923453586485977e-06
6.390000000000000568e+01,-6.192114001879467367e-06,-9.364186453475475957e-07,-3.391041920403070620e-06,-6.206926269791690487e-06,-6.245200622090330000e-06,-6.252458781441649904e-06,-6.248261153973810877e-06,-6.248353138615936331e-06
6.400000000000000000e+01,-5.645637344731113672e-06,-4.036382516559022804e-07,-2.874423739085418816e-06,-5.657447624873856995e-06,-5.696071686656090094e-06,-5.703613572771715212e-06,-5.697340579813303663e-06,-5.700015215159837112e-06
6.410000000000000853e+01,-4.872024365998317563e-06,3.613027375615196490e-07,-2.133217067351589336e-06,-4.881286258640038511e-06,-4.920747839587402694e-06,-4.926076503874998735e-06,-4.919635737898886418e-06,-4.925683196488339632e-06
6.420000000000000284e+01,-3.901766657821159612e-06,1.327548704799230705e-06,-1.192055291532323480e-06,-3.909260135048775453e-06,-3.949498718291977184e-06,-3.953265390710392069e-06,-3.947575027363203759e-06,-3.955842960368105565e-06
6.429999999999999716e+01,-2.773283002577286993e-06,2.456405862133470563e-06,-8.114040958573376372e-08,-2.779932953389518957e-06,-2.820452937257744708e-06,-2.824080851893118194e-06,-2.819361797745667531e-06,-2.828519833741882650e-06
6.440000000000000568e+01,-1.531408899801967038e-06,3.703358541801149428e-06,1.161311417391397427e-06,-1.538037661619195973e-06,-1.578504372490296959e-06,-1.581770517011804600e-06,-1.578809279256798703e-06,-1.587920712475821006e-06
6.450000000000000000e+01,-2.256120650856452414e-07,5.021026043661169780e-06,2.486222469927357182e-06,-2.327257082046507719e-07,-2.734757851285962715e-07,-2.758993207785387369e-07,-2.746134841191683051e-07,-2.829698916295697586e-07
6.460000000000000853e+01,1.091994103308291386e-06,6.363996316705033962e-06,3.834246137257579790e-06,1.084271784856927212e-06,1.042307262999475626e-06,1.041130910595100545e-06,1.041531692613784088e-06,1.034361315266352221e-06
6.470000000000000284e+01,2.368755891990481643e-06,7.698808271283663629e-06,5.141942068631610852e-06,2.360562773973118311e-06,2.316401476687435235e-06,2.316587424555649477e-06,2.317064791423906200e-06,2.311161728385524583e-06
6.479999999999999716e+01,3.553613694085022701e-06,9.031495368710951155e-06,6.350315461089994784e-06,3.545143069327849616e-06,3.498242789889971505e-06,3.499499842574138597e-06,3.500528000521807570e-06,3.495999070568522882e-06
6.490000000000000568e+01,4.599174157293717258e-06,1.050665607624234887e-05,7.410052454026594404e-06,4.590640572288418042e-06,4.540881070214108917e-06,4.542649811700716356e-06,4.543522111544184838e-06,4.541184240980378206e-06
6.500000000000000000e+01,5.463631827351544956e-06,1.284691932060266772e-05,8.281706093848928418e-06,5.455735458681498784e-06,5.402653789454703315e-06,5.404372358464026860e-06,5.403410904325500752e-06,5.404707026979149731e-06
6.510000000000000853e+01,6.112458721008184881e-06,1.945143752557498829e-05,8.933780282827097352e-06,6.106563320062985412e-06,6.048818767645514072e-06,6.050184541972480901e-06,6.046831223849302717e-06,6.051895477032775972e-06
6.520000000000000284e+01,6.519788946113269645e-06,4.032718842975069329e-05,9.341653211758504938e-06,6.509844230395689380e-06,6.453035770903614576e-06,6.454182494453064578e-06,6.450425072301868568e-06,6.456779603258855360e-06
6.529999999999999716e+01,6.669434854555955638e-06,5.020593472829237847e-05,9.488032459703532595e-06,6.634705120023287606e-06,6.598580323036173922e-06,6.600086074504130096e-06,6.598115342371091430e-06,6.603106055880214598e-06
6.540000000000000568e+01,6.555481207648483633e-06,3.353684467991002727e-05,9.364994657090619512e-06,6.502816826903234926e-06,6.479227797673292599e-06,6.481900117150107832e-06,6.481953557457842408e-06,6.484980854593036526e-06
6.550000000000000000e+01,6.182416847688720907e-06,-8.089770448860278407e-06,8.977308204483058773e-06,6.126971231035227561e-06,6.099793969038813657e-06,6.104206938306599994e-06,6.105315324578253211e-06,6.107123244614154345e-06
6.560000000000000853e+01,5.564784303913050678e-06,-2.893215108301649963e-05,8.344806481874744719e-06,5.510526653762504168e-06,5.476263799319980308e-06,5.482054069472219737e-06,5.483292909835846274e-06,5.484703011759961555e-06
6.570000000000000284e+01,4.726360854578892656e-06,-1.626920209440996246e-06,7.500914519786849866e-06,4.674793208092609120e-06,4.635104360661834733e-06,4.640397528676842853e-06,4.641307550734552478e-06,4.642743058336229467e-06
6.579999999999999716e+01,3.698929539441841996e-06,5.768002323602861026e-06,6.487783930697599288e-06,3.652922944963332696e-06,3.610986722801801108e-06,3.613096324572850904e-06,3.613584401929159640e-06,3.615102172060957741e-06
6.590000000000000568e+01,2.520790299942454737e-06,7.022670792999896605e-06,5.352373732170345733e-06,2.485705401567006589e-06,2.443589304068627399e-06,2.441498157035315586e-06,2.441633786487429347e-06,2.443088692183348343e-06
6.600000000000000000e+01,1.235671548360794958e-06,6.358516830229365979e-06,4.146172837948824963e-06,1.219876717417633927e-06,1.177013546682648126e-06,1.172694982676247832e-06,1.172576011343462454e-06,1.173776216889521606e-06
6.610000000000000853e+01,-1.053029256570248151e-07,1.671914230172433236e-06,2.925203364534390005e-06,-9.369392089952910396e-08,-1.386229910860237169e-07,-1.424521300363856824e-07,-1.427326710157217349e-07,-1.419120271850538018e-07
6.620000000000000284e+01,-1.439008932402341401e-06,2.497839678983204692e-07,1.742005695137827104e-06,-1.402301533004468581e-06,-1.449191544655725750e-06,-1.451412206754376655e-06,-1.451730178181342978e-06,-1.451305087829535267e-06
6.629999999999999716e+01,-2.709303696502018965e-06,9.671966827551337076e-06,6.165416520653721477e-07,-2.653705909405612573e-06,-2.701123969550689452e-06,-2.702101903895304247e-06,-2.702251236996744410e-06,-2.702197409387707694e-06
6.640000000000000568e+01,-3.877085397785418053e-06,4.177709099717485941e-06,-5.226254241041949911e-07,-3.798122236109424676e-06,-3.844355282278666408e-06,-3.844927249641028055e-06,-3.844606560443608601e-06,-3.844962029708742790e-06
6.650000000000000000e+01,-4.887605522863047725e-06,3.225136551210372460e-06,-1.832119624955996784e-06,-4.789989794862226091e-06,-4.833805246795552790e-06,-4.834677711174073522e-06,-4.833547072702337744e-06,-4.834387986762944678e-06
6.660000000000000853e+01,-5.691604281543582999e-06,3.220078687860006283e-06,-3.149132370927620883e-06,-5.589747279932666402e-06,-5.630658876487615316e-06,-5.632225321239303639e-06,-5.630040106729961025e-06,-5.631343062084681605e-06
6.670000000000000284e+01,-6.256752463962289568e-06,3.330752253949409436e-06,-3.847498078191069482e-06,-6.165559055526514953e-06,-6.203676080729358944e-06,-6.205993805741272240e-06,-6.202799598675756698e-06,-6.204324455638676739e-06
6.679999999999999716e+01,-6.564591241320361092e-06,3.540975520799349852e-06,-3.942210713481220097e-06,-6.494627883879555696e-06,-6.530347073707698513e-06,-6.533158185551002362e-06,-6.529495555573916477e-06,-6.530754785349923708e-06
6.690000000000000568e+01,-6.608448545275535935e-06,3.739477991482331731e-06,-3.799829748463157131e-06,-6.563940383452759875e-06,-6.597754868553629137e-06,-6.600531612221960387e-06,-6.597510968930908604e-06,-6.597886762216287337e-06
6.700000000000000000e+01,-6.391493853619145682e-06,3.501381896531263749e-06,-3.508108021521572084e-06,-6.370647842535159810e-06,-6.403097659146705922e-06,-6.405145480781193612e-06,-6.404183085673142983e-06,-6.403249339481664748e-06
6.710000000000000853e+01,-5.925144197282961045e-06,2.788904575390382945e-06,-3.029131587339861653e-06,-5.922209512621012806e-06,-5.953868110419868742e-06,-5.954720278589231697e-06,-5.956744839219485499e-06,-5.954629562154867273e-06
6.720000000000000284e+01,-5.228325507922182425e-06,2.506275802449664525e-06,-2.339686899999193770e-06,-5.236205480763089781e-06,-5.267669666186858279e-06,-5.268219569642962341e-06,-5.272236878850478092e-06,-5.269660207918303030e-06
6.729999999999999716e+01,-4.327376659341020115e-06,3.071379147234765128e-06,-1.448899087597155244e-06,-4.339718676915627071e-06,-4.371583226636666097e-06,-4.374398454853878349e-06,-4.377233283725523449e-06,-4.375126737066192817e-06
6.740000000000000568e+01,-3.255988535011411500e-06,4.136811072086299390e-06,-3.866428650023401303e-07,-3.268287600721730968e-06,-3.301024161794785527e-06,-3.306471219044482268e-06,-3.307011490705225043e-06,-3.306050533613547060e-06
6.750000000000000000e+01,-2.054679439478235281e-06,5.376878968899045930e-06,8.058380414621701959e-07,-2.064492532094508448e-06,-2.098271775885507395e-06,-2.103972205846904586e-06,-2.104106204436906324e-06,-2.104491474919090166e-06
6.760000000000000853e+01,-7.696320938888057128e-07,6.652062877254838469e-06,2.080996690634329127e-06,-7.762520376486392593e-07,-8.109268316291995404e-07,-8.158566963123448090e-07,-8.164701684187924968e-07,-8.179903612792749357e-07
6.770000000000000284e+01,5.490214229353362896e-07,7.909880377299227661e-06,3.388084236166655216e-06,5.450935410822310700e-07,5.097794736341754174e-07,5.054110044366844079e-07,5.045426567096278347e-07,5.023135159487601697e-07
6.779999999999999716e+01,1.849264620434887263e-06,9.121275490076019565e-06,4.675745008453358054e-06,1.846834731478175229e-06,1.810999979756644507e-06,1.807159565492266751e-06,1.806280964966600067e-06,1.803745027673109291e-06
6.790000000000000568e+01,3.079404405970098679e-06,1.026159743283683312e-05,5.894481092394432409e-06,3.077008637053513240e-06,3.040501066586820400e-06,3.037708064423938481e-06,3.036907943176903046e-06,3.034201857821106074e-06
6.800000000000000000e+01,4.190253269920063417e-06,1.131596082393215852e-05,6.998505268085430941e-06,4.186532863548197980e-06,4.148868851083786780e-06,4.147996861214586772e-06,4.147255249831172108e-06,4.144246185833200258e-06
6.810000000000000853e+01,5.137163628377017233e-06,1.231826209457942412e-05,7.945675422005304966e-06,5.131449381634567430e-06,5.091533234802270158e-06,5.093354358165491647e-06,5.092287259367278551e-06,5.089141043801426179e-06
6.820000000000000284e+01,5.881834613252756583e-06,1.349376364179200039e-05,8.694359054151057364e-06,5.876115023950578831e-06,5.830529755113111889e-06,5.835109418927952873e-06,5.833046675507436163e-06,5.830747456025964226e-06
6.829999999999999716e+01,6.393854667885445764e-06,1.556334473445941669e-05,9.200672513642871309e-06,6.402074516631550694e-06,6.335964101156221773e-06,6.342393975566906761e-06,6.339560033319369126e-06,6.339144894618176096e-06
6.840000000000000568e+01,6.651981107774762592e-06,1.906340617491286693e-05,9.427920337257145178e-06,6.710201157833495245e-06,6.587221700271594926e-06,6.594349368893581698e-06,6.592493198509519203e-06,6.593857722891893758e-06
6.850000000000000000e+01,6.645160467722011077e-06,2.048021091854979048e-05,9.369026986505435417e-06,6.558069801598787052e-06,6.574100817002825892e-06,6.581636445235350408e-06,6.582615064476549094e-06,6.584659401731585149e-06
6.860000000000000853e+01,6.373225152123129789e-06,1.599123921408596161e-05,9.049806978189689488e-06,6.288315859359627780e-06,6.298010212624216564e-06,6.306160582503217427e-06,6.310350608884629509e-06,6.311977155115666704e-06
6.870000000000000284e+01,5.847106441636551466e-06,1.317841491926818875e-05,8.503945973459270391e-06,5.806080391523860129e-06,5.772430046124821246e-06,5.779928640370357584e-06,5.786183130795929941e-06,5.786890140191403020e-06
6.879999999999999716e+01,5.088430908739560721e-06,1.393323882736829944e-05,7.756781589207673022e-06,5.066194458891448704e-06,5.020448085979456465e-06,5.024268738329507045e-06,5.030810702855159633e-06,5.030687938778477530e-06
6.890000000000000568e+01,4.128535604219774058e-06,1.364518645247114748e-05,6.828618388077245527e-06,4.116060233705365334e-06,4.070455637938952265e-06,4.069274799567423884e-06,4.074500023210081423e-06,4.073987113439869745e-06
6.900000000000000000e+01,3.007008998467952665e-06,1.095943710205382615e-05,5.743187637519131528e-06,3.000326308399969832e-06,2.956725566771734037e-06,2.952908431219647412e-06,2.955780130875496070e-06,2.955453282937892112e-06
6.910000000000000853e+01,1.769798273487666052e-06,8.218501126255883804e-06,4.534007660761396608e-06,1.765822805144257046e-06,1.722912834289935802e-06,1.719598006322264894e-06,1.719725486515333301e-06,1.720198366805814061e-06
6.920000000000000284e+01,4.669843896576431064e-07,6.345211718383758637e-06,3.247157549013390820e-06,4.627165018922241302e-07,4.199419205708210256e-07,4.184558458075748888e-07,4.160002855524425058e-07,4.179029864936900651e-07
6.929999999999999716e+01,-8.494986237228552284e-07,4.786201693363079102e-06,1.940899417351982237e-06,-8.566491803141396133e-07,-8.989532451764148391e-07,-8.987288672157589531e-07,-9.032210946946506169e-07,-8.993368524889966409e-07
6.940000000000000568e+01,-2.127910885774131344e-06,3.188880391524762103e-06,6.816496947448236199e-07,-2.139573455572918448e-06,-2.181116356414491975e-06,-2.179596285623031093e-06,-2.185369100016210098e-06,-2.179416213998752738e-06
6.950000000000000000e+01,-3.318439907751269402e-06,2.049198913889327400e-06,-4.703102395309244343e-07,-3.334986180825172397e-06,-3.375896612756168480e-06,-3.373320624000530898e-06,-3.379553584037520153e-06,-3.372463536543968132e-06
6.960000000000000853e+01,-4.374760880387906781e-06,2.167621769577632307e-06,-1.483812947344897992e-06,-4.395422965541850857e-06,-4.436086233294833647e-06,-4.432625988093352731e-06,-4.438530880612745477e-06,-4.432088727468475042e-06
6.970000000000000284e+01,-5.255590976249724378e-06,4.234752726151036484e-06,-2.348902345017389592e-06,-5.278876510417251922e-06,-5.319624317046134365e-06,-5.315636823322034132e-06,-5.320510484518869987e-06,-5.316143664724215512e-06
6.979999999999999716e+01,-5.926252638732698585e-06,9.653965498845895610e-06,-3.032876462027989106e-06,-5.950428733803025949e-06,-5.991321380460767898e-06,-5.987498837789484440e-06,-5.990774633368722846e-06,-5.988743247142824799e-06
6.990000000000000568e+01,-6.360114029047014839e-06,2.407551879557434660e-05,-3.486825483678401838e-06,-6.383590841207986699e-06,-6.424390189496698156e-06,-6.421717349880395886e-06,-6.423092482610304188e-06,-6.422732166389000241e-06
7.000000000000000000e+01,-6.539748198530759282e-06,4.858928686168884070e-05,-3.683379736496572576e-06,-6.561307418884165799e-06,-6.601645256454347077e-06,-6.601160408514772371e-06,-6.600747617158120306e-06,-6.600938634304664987e-06
7.010000000000000853e+01,-6.457710897245227954e-06,5.689584113288681522e-06,-3.617400254396496706e-06,-6.476603390037638519e-06,-6.516244035581486571e-06,-6.518638944130739077e-06,-6.516624904973067345e-06,-6.516535136946721707e-06
7.020000000000000284e+01,-6.116899988306556679e-06,-2.675959553560813831e-05,-3.295055281571368511e-06,-6.132862573782205118e-06,-6.171860287673691658e-06,-6.176883026953738920e-06,-6.172720164454581493e-06,-6.173098390627185239e-06
7.029999999999999716e+01,-5.530492920902130294e-06,-1.203567469865163275e-05,-2.730246864202090507e-06,-5.543721844913918062e-06,-5.582294208439364525e-06,-5.587986672994649240e-06,-5.581770964879773089e-06,-5.584410447290188984e-06
7.040000000000000568e+01,-4.721471284219180831e-06,-7.621785645395284803e-07,-1.943950935279215031e-06,-4.732554759967477764e-06,-4.770736597548008717e-06,-4.774547194330569511e-06,-4.768674749633383669e-06,-4.773909692501465685e-06
7.050000000000000000e+01,-3.721749664675755298e-06,3.471270439314722012e-06,-9.636582837257989809e-07,-3.731532223827382921e-06,-3.769003352249722383e-06,-3.771690527565318973e-06,-3.766908605373764374e-06,-3.773753874503071870e-06
7.060000000000000853e+01,-2.570937657764282847e-06,-1.074969566750016980e-06,1.766427535354608835e-07,-2.580305508204094878e-06,-2.616738780714111812e-06,-2.619575483031599816e-06,-2.615745407441583126e-06,-2.623504571919177408e-06
7.070000000000000284e+01,-1.314779020600287396e-06,-4.465914735796161494e-07,1.435313462749832070e-06,-1.324419544812549532e-06,-1.360097959202111184e-06,-1.362499891965907040e-06,-1.360032539476918600e-06,-1.368515154365201880e-06
7.079999999999999716e+01,-3.327938868924462668e-09,2.844510609056882799e-06,2.761868793166311065e-06,-1.356744094849204885e-08,-4.959470001342225487e-08,-5.053915252961616034e-08,-4.921191021356463580e-08,-5.823407450700202048e-08
7.090000000000000568e+01,1.311063444198179440e-06,6.352599203340858480e-06,4.098375975258861104e-06,1.300256657454923470e-06,1.262417399894300019e-06,1.263734341949707130e-06,1.264609930107241098e-06,1.255422624135693610e-06
7.100000000000000000e+01,2.575861597686746052e-06,2.061820351462184675e-05,5.384613798842252663e-06,2.564707927532605680e-06,2.523949037991357613e-06,2.527663001794522302e-06,2.528615760666319545e-06,2.519891740604407460e-06
7.110000000000000853e+01,3.740481883951485287e-06,-3.612042499129275441e-05,6.564520227236858574e-06,3.729183531475666058e-06,3.685148398824278360e-06,3.690573155024079455e-06,3.690916304310842833e-06,3.684237825929415067e-06
7.120000000000000284e+01,4.758341437038904331e-06,4.071596316107539693e-05,7.590195095996676855e-06,4.747103534374907952e-06,4.699940147623316022e-06,4.705773715918404321e-06,4.702611592521943606e-06,4.701511082061404778e-06
7.129999999999999716e+01,5.588747311491282233e-06,5.363322745305376671e-05,8.422444164324360827e-06,5.578313703291648551e-06,5.527716609721178287e-06,5.532467573343691214e-06,5.522320682682657633e-06,5.530764826400247358e-06
7.140000000000000568e+01,6.198539688584414620e-06,5.867708691059680959e-05,9.029871719579141143e-06,6.190081215440290663e-06,6.135016373420842939e-06,6.137541123607537230e-06,6.121829122740507501e-06,6.138683475709338921e-06
7.150000000000000000e+01,6.563418812055576979e-06,5.979317594945188219e-05,9.388730454362725908e-06,6.549688809920350963e-06,6.497024868712397705e-06,6.496993065430167746e-06,6.483319194505732241e-06,6.500865034619884852e-06
7.160000000000000853e+01,6.668893795858110707e-06,5.849106620836597159e-05,9.483994110937032929e-06,6.631504268883592346e-06,6.598763450937905617e-06,6.596768578837064467e-06,6.591212404871704678e-06,6.602757247620161252e-06
7.170000000000000284e+01,6.510801836057122927e-06,5.738390631643275341e-05,9.311000597478358287e-06,6.457217759159306070e-06,6.435894976841716186e-06,6.433087683388460931e-06,6.435575121976899737e-06,6.440233664639638533e-06
7.179999999999999716e+01,6.095360625124612852e-06,5.400090974666538202e-05,8.877234260018518341e-06,6.038630159965752142e-06,6.015097504641353510e-06,6.012481428230298519e-06,6.019616375807501640e-06,6.019784220434587496e-06
7.190000000000000568e+01,5.438740140029096892e-06,4.937540835009412987e-05,8.203610376900094536e-06,5.382960908462131044e-06,5.353887040315807866e-06,5.351608695247644931e-06,5.360111453078797439e-06,5.358285829204501027e-06
7.200000000000000000e+01,4.566175830056362628e-06,5.018270851142592193e-05,7.323688400173722357e-06,4.513375831349808465e-06,4.479588586292493346e-06,4.476761949478991198e-06,4.484638093438242379e-06,4.482336244615581222e-06
7.210000000000000853e+01,3.510690899766188977e-06,5.088630109095770848e-05,6.279926712926542365e-06,3.464138647546466387e-06,3.427284158585841567e-06,3.422928093521626636e-06,3.429306746682847518e-06,3.427172914793885639e-06
7.220000000000000284e+01,2.311592937398465608e-06,5.035402121489340743e-05,5.118708019891116123e-06,2.277044308829356822e-06,2.237857391673703233e-06,2.232379957944896631e-06,2.237043059349907992e-06,2.235233485026189015e-06
7.229999999999999716e+01,1.013507452907180806e-06,4.962323109780619745e-05,3.886264329233668491e-06,9.996513934407147417e-07,9.577691850726210987e-07,9.528919865942064860e-07,9.559106000645023471e-07,9.544266676986268294e-07
7.240000000000000568e+01,-3.311751919365946151e-07,4.875208562310495708e-05,2.623252174760448696e-06,-3.166859406378286224e-07,-3.613236409516495939e-07,-3.642852937635332466e-07,-3.627257124660943077e-07,-3.638346788292778911e-07
7.250000000000000000e+01,-1.658746215771333965e-06,4.769743932875325498e-05,1.353230043743547384e-06,-1.619162873889301579e-06,-1.665556504548693084e-06,-1.666561704416480438e-06,-1.666193426896889207e-06,-1.666805759692469024e-06
7.260000000000000853e+01,-2.915675018644314775e-06,4.684736515669918333e-05,7.824570563697008652e-08,-2.855789788869245172e-06,-2.902356599943090032e-06,-2.902138232174777954e-06,-2.902584228359206264e-06,-2.902658970516114323e-06
7.270000000000000284e+01,-4.060744955347583840e-06,4.669816941837989788e-05,-1.163457642838761075e-06,-3.977362556806252059e-06,-4.022646456991463282e-06,-4.022037144280066201e-06,-4.022799668490506519e-06,-4.022510024570546960e-06
7.279999999999999716e+01,-5.039060862521704820e-06,4.713665793093513301e-05,-2.226983454589603895e-06,-4.939258927416645406e-06,-4.982345394144438444e-06,-4.981963844741255087e-06,-4.982471148329281618e-06,-4.982125037911178111e-06
7.290000000000000568e+01,-5.804494495442735769e-06,4.764143412311350190e-05,-2.995322087862017923e-06,-5.703202493823056329e-06,-5.743786577083742628e-06,-5.743960882764742593e-06,-5.743680938918860335e-06,-5.743545233805047445e-06
7.300000000000000000e+01,-6.327134665473632680e-06,4.802127428382707564e-05,-3.478778417331795936e-06,-6.238864378782515985e-06,-6.277069363735954255e-06,-6.277825402301040469e-06,-6.276449230291358816e-06,-6.276644778646645051e-06
7.310000000000000853e+01,-6.590590777288962698e-06,4.846316211504220206e-05,-3.711927767324763039e-06,-6.525037525295651619e-06,-6.561192765264234339e-06,-6.562252168051951884e-06,-6.559954080997965065e-06,-6.560407521727373847e-06
7.320000000000000284e+01,-6.589989107463889439e-06,4.880799659118251199e-05,-3.702693653462318935e-06,-6.550349505529684535e-06,-6.584868470382865269e-06,-6.585659208968586142e-06,-6.583357214595686457e-06,-6.583777280078084715e-06
7.329999999999999716e+01,-6.329991733444728652e-06,4.766198056077586287e-05,-3.448252742177526642e-06,-6.313650118328073546e-06,-6.346982560412328667e-06,-6.346726187711482225e-06,-6.346028748327459112e-06,-6.346021164782555957e-06
7.340000000000000568e+01,-5.823312244523926040e-06,4.617939297946183075e-05,-2.951572491305398671e-06,-5.824106700580422569e-06,-5.856709556883998857e-06,-5.854942824234932175e-06,-5.857239375905987089e-06,-5.856613480736960753e-06
7.350000000000000000e+01,-5.090116179606862801e-06,4.628516300186902299e-05,-2.226983597919396374e-06,-5.100928584411690281e-06,-5.133262304890529037e-06,-5.131331629326663091e-06,-5.135742016548761057e-06,-5.134735250933442074e-06
7.360000000000000853e+01,-4.157980063979049845e-06,4.707861447267314148e-05,-1.300157927597300755e-06,-4.172668230439935400e-06,-4.205194109041521244e-06,-4.206238266579731544e-06,-4.209377891528642834e-06,-4.208525496596227100e-06
7.370000000000000284e+01,-3.061783990065958250e-06,4.797320468269417049e-05,-2.063677734254198981e-07,-3.076116349309820919e-06,-3.109202986517622946e-06,-3.113287579292745022e-06,-3.114365199397006734e-06,-3.114142516802420602e-06
7.379999999999999716e+01,-1.843086786024183965e-06,4.887703055445058453e-05,1.011621416358021719e-06,-1.854847522742009147e-06,-1.888618799072983023e-06,-1.893109788431157625e-06,-1.894015317860375802e-06,-1.894563061932696968e-06
7.390000000000000568e+01,-5.488599356673340424e-07,4.979055430437417940e-05,2.305787275613813136e-06,-5.574848971345858217e-07,-5.918044080344131430e-07,-5.957451191251905698e-07,-5.969480658674086726e-07,-5.980274937478213815e-07
7.400000000000000000e+01,7.703016977611554239e-07,5.070293471615139325e-05,3.625253068184619565e-06,7.642431916754510723e-07,7.295978106114375805e-07,7.259379303792279359e-07,7.250084479992757736e-07,7.238435140166643578e-07
7.410000000000000853e+01,2.062283416481847098e-06,5.158620179962492003e-05,4.918832254674487814e-06,2.057578177061536451e-06,2.022708598892197784e-06,2.019232515360069868e-06,2.019087528615237659e-06,2.018129340530805393e-06
7.420000000000000284e+01,3.275665480251266359e-06,5.240489152058547262e-05,6.137381738879899018e-06,3.270865309823456357e-06,3.235631920672776829e-06,3.232755529103403802e-06,3.233798323010184106e-06,3.232757567916966224e-06
7.429999999999999716e+01,4.361888568671368205e-06,5.312628880999037406e-05,7.234872146044679653e-06,4.355712403980582792e-06,4.319639166638911121e-06,4.318081628651437853e-06,4.320570533844492189e-06,4.318649420909093095e-06
7.440000000000000568e+01,5.277254662205965730e-06,5.372921503798977483e-05,8.166157058675516112e-06,5.269328711809961874e-06,5.231169218911091434e-06,5.231502633429307991e-06,5.234798231223969367e-06,5.231819334927667597e-06
7.450000000000000000e+01,5.984690746141385631e-06,5.421015005846463453e-05,8.881904105528803939e-06,5.978235331438597200e-06,5.933559739546012679e-06,5.935662415912368317e-06,5.938080921086275055e-06,5.935333565187939087e-06
7.460000000000000853e+01,6.455245732783776447e-06,5.458910069944256094e-05,9.333096438635113401e-06,6.469192824987146651e-06,6.398461231793550752e-06,6.401365874486586449e-06,6.402046195952415530e-06,6.400937399120287807e-06
7.470000000000000284e+01,6.669325964436811915e-06,5.494860467114559555e-05,9.496900295280497062e-06,6.725709147670233534e-06,6.606947804688179104e-06,6.609614501273952669e-06,6.609797609191669920e-06,6.610166635556691261e-06
7.479999999999999716e+01,6.617667619168710047e-06,5.575111584610326076e-05,9.387531232862844632e-06,6.494193535766523695e-06,6.550457828713440733e-06,6.552816833260699525e-06,6.554402512237711420e-06,6.554931945068620536e-06
7.490000000000000568e+01,6.301965121413566351e-06,6.083276852120178546e-05,9.029262573068130848e-06,6.220036258886008085e-06,6.231712193938143685e-06,6.234438575336564980e-06,6.238154513171778603e-06,6.237708226997096261e-06
7.500000000000000000e+01,5.734987810923630747e-06,9.903129526928067250e-05,8.442837802546954151e-06,5.692638667675886666e-06,5.665082485395434020e-06,5.668018981830336145e-06,5.673165045294581432e-06,5.671407946106210574e-06
7.510000000000000853e+01,4.940073667858424500e-06,5.644011515110181065e-05,7.652184628170743963e-06,4.914035871439459413e-06,4.874792395193061623e-06,4.876452341373571642e-06,4.881634050546423964e-06,4.878900288773913019e-06
7.520000000000000284e+01,3.950059271284889206e-06,2.947286624266354238e-05,6.684896167563625369e-06,3.932769896908272500e-06,3.891618451434819548e-06,3.891323460125661882e-06,3.895184419955288746e-06,3.892124603943614147e-06
7.529999999999999716e+01,2.805746059153513272e-06,3.095876383141238364e-05,5.569183735121274736e-06,2.793653478494473319e-06,2.752760970337053692e-06,2.751869649986193878e-06,2.753491951723585629e-06,2.750813530849605115e-06
7.540000000000000568e+01,1.553939419085548224e-06,3.333576223052414633e-05,4.337629201101034226e-06,1.544043837675701525e-06,1.503461338370204459e-06,1.503488507359485027e-06,1.502507956885335005e-06,1.500894804440378039e-06
7.550000000000000000e+01,2.451909163481147402e-07,3.815073395296852965e-05,3.034551771641247342e-06,2.345303933837250554e-07,1.947298107762840402e-07,1.959107155391492938e-07,1.924591557234123229e-07,1.926330810420040507e-07
7.560000000000000853e+01,-1.068461160380618225e-06,5.023607493598314377e-05,1.720359272372462556e-06,-1.082373516647638922e-06,-1.120688606581765612e-06,-1.118823282797443142e-06,-1.124258544593637055e-06,-1.121509047852242702e-06
7.570000000000000284e+01,-2.335485889570776408e-06,1.669259661646327331e-05,4.691723536898173563e-07,-2.354092831835519206e-06,-2.390755793668652984e-06,-2.388468457847903181e-06,-2.395203944294266307e-06,-2.389367470934100623e-06
7.579999999999999716e+01,-3.506550720455692272e-06,3.271202130944450559e-05,-6.529139011668405601e-07,-3.530001217444400652e-06,-3.565524790694052371e-06,-3.562665570222556255e-06,-3.569955770721389143e-06,-3.561596319756610285e-06
7.590000000000000568e+01,-4.536071037064548506e-06,3.050195227810581500e-05,-1.629077390874478226e-06,-4.563407124791307723e-06,-4.598613236928006387e-06,-4.594931001355995193e-06,-4.602051794089234704e-06,-4.593063891611404159e-06
7.600000000000000000e+01,-5.383768798772337050e-06,3.653941823306139369e-05,-2.470751453820252408e-06,-5.413388160568910479e-06,-5.448944295438629126e-06,-5.444471347815227347e-06,-5.450751827063005095e-06,-5.443205124688876850e-06
7.610000000000000853e+01,-6.016225962024446261e-06,3.873235245616113431e-05,-3.130749053170678309e-06,-6.046377176771589035e-06,-6.082499514004080510e-06,-6.077761048661756149e-06,-6.082612625857297672e-06,-6.077540252669155763e-06
7.620000000000000284e+01,-6.408287571812998351e-06,3.902038282049824502e-05,-3.547827078842491488e-06,-6.437440283890705217e-06,-6.473862263267626815e-06,-6.469832564082178550e-06,-6.472890952846643842e-06,-6.470133229408148168e-06
7.629999999999999716e+01,-6.544162020116761624e-06,4.314547971934201698e-05,-3.706714606199756901e-06,-6.571215728168322556e-06,-6.607401510649868470e-06,-6.605227404310465289e-06,-6.606587246882344999e-06,-6.605067202736236709e-06
7.640000000000000568e+01,-6.418130031438096239e-06,4.389151216976916459e-05,-3.612195174473864512e-06,-6.442496268188602215e-06,-6.477952213368443068e-06,-6.478510889751376567e-06,-6.478341899152084693e-06,-6.476913438135945000e-06
7.650000000000000000e+01,-6.034833021362207006e-06,4.422328704339895111e-05,-3.273878503240457150e-06,-6.056439395052404251e-06,-6.090883040876793331e-06,-6.094132528833284823e-06,-6.091488552129042944e-06,-6.090791162149944427e-06
7.660000000000000853e+01,-5.409140375389753785e-06,4.469776763521560170e-05,-2.705234596611649778e-06,-5.428382402306031196e-06,-5.461607020695868897e-06,-5.465740967935950323e-06,-5.460026327286371384e-06,-5.462142840917394437e-06
7.670000000000000284e+01,-4.565606060047411319e-06,5.042678945027523341e-05,-1.922839172663337592e-06,-4.583238038480264009e-06,-4.614839059502440222e-06,-4.617606576218236114e-06,-4.610726747511506574e-06,-4.616148775615780409e-06
7.680000000000001137e+01,-3.537533463604525252e-06,7.249128688124883979e-05,-9.457839025839298586e-07,-3.554478751721656948e-06,-3.583910525128963798e-06,-3.586278952749655247e-06,-3.578944720084020759e-06,-3.586705698610526127e-06
7.690000000000000568e+01,-2.365679678151266785e-06,5.573484438708975475e-05,2.019942135778052261e-07,-2.382781108867249031e-06,-2.409946636139359555e-06,-2.412748266900077709e-06,-2.405307522101995943e-06,-2.414918763793405532e-06
7.700000000000000000e+01,-1.096645910858562445e-06,5.601663415610858010e-05,1.485766706443847340e-06,-1.114439383664844740e-06,-1.140276783551108508e-06,-1.142433482870242045e-06,-1.135588080680705048e-06,-1.147187355055034885e-06
7.710000000000000853e+01,2.189834411581159657e-07,6.032108389009138705e-05,2.854086374404207760e-06,2.003702116448735637e-07,1.740226920343701522e-07,1.740667516791916114e-07,1.801658587319288074e-07,1.666971721769883175e-07
7.720000000000000284e+01,1.528676851769716905e-06,6.388258857253914513e-05,4.239226026880871245e-06,1.509444979785889984e-06,1.480675846154966280e-06,1.484061902590205761e-06,1.489515113473061092e-06,1.475012980090006920e-06
7.730000000000001137e+01,2.780080910980142761e-06,5.797368429816263102e-05,5.566897852082863807e-06,2.760533855228342048e-06,2.728197151413702670e-06,2.735049703328495951e-06,2.739424996955897029e-06,2.725587098739712388e-06
7.740000000000000568e+01,3.923143901018999458e-06,5.294560434065953558e-05,6.770012919710133303e-06,3.903460691678795058e-06,3.867462445794611625e-06,3.876742700859026058e-06,3.877689774112180743e-06,3.868001716256230793e-06
7.750000000000000000e+01,4.912146931601579780e-06,5.236797532781611864e-05,7.797069662085487352e-06,4.892427041824909395e-06,4.853286558637037729e-06,4.863049151038190132e-06,4.855490962019093359e-06,4.856094092064999757e-06
7.760000000000000853e+01,5.707556309075823009e-06,5.399014638363119900e-05,8.611596592600356814e-06,5.688448000973345131e-06,5.646147260118805633e-06,5.654065786175888064e-06,5.633920927727853467e-06,5.650037897875215265e-06
7.770000000000000284e+01,6.277618333716539212e-06,5.620534438088853335e-05,9.187724754722292886e-06,6.260397090340763526e-06,6.213906283136783060e-06,6.218023121062898895e-06,6.190239706271860598e-06,6.217921981743756987e-06
7.780000000000001137e+01,6.599626768077904160e-06,5.795993309648528324e-05,9.507496203653431621e-06,6.578033783177783533e-06,6.533317287893414260e-06,6.532776840317833233e-06,6.510420956784557234e-06,6.536947780799717833e-06
7.790000000000000568e+01,6.660802795155351674e-06,5.886424012940816297e-05,9.560671735964199058e-06,6.619030944454706855e-06,6.591174859515991358e-06,6.586485978121725537e-06,6.578192761286238976e-06,6.594285887784323563e-06
7.800000000000000000e+01,6.458738119219376017e-06,5.904691824637486874e-05,9.346053962300260309e-06,6.401299667002646743e-06,6.385019830967841870e-06,6.377605521634688301e-06,6.382293908147040895e-06,6.387583247113859386e-06
7.810000000000000853e+01,6.001367456542894274e-06,5.890540571079627696e-05,8.873635218453745921e-06,5.938915883296758125e-06,5.923320467671189249e-06,5.914616328484001428e-06,5.926584410620439058e-06,5.925088642888542978e-06
7.820000000000000284e+01,5.306462395660016540e-06,5.983606719972556220e-05,8.165877764920725923e-06,5.243900709495097345e-06,5.224999438890876036e-06,5.215762059640471904e-06,5.229766698089388655e-06,5.225356946247927681e-06
7.830000000000001137e+01,4.400676681282078562e-06,7.090833612238833794e-05,7.256482675355169221e-06,4.341154225318000215e-06,4.318206003106617175e-06,4.308642800765483116e-06,4.321511983429449089e-06,4.316517077107562272e-06
7.840000000000000568e+01,3.318219152059764809e-06,3.682209030131389227e-05,6.187190383921681303e-06,3.265800404161911530e-06,3.238708552899538518e-06,3.229350652611540085e-06,3.239685148703763673e-06,3.235131577739025488e-06
7.850000000000000000e+01,2.099344478312392681e-06,4.756278757045429018e-05,5.004186441559532739e-06,2.060404223458434103e-06,2.028921176733256004e-06,2.021058884582593862e-06,2.028504279716347725e-06,2.024708267656105676e-06
7.860000000000000853e+01,7.895945757785405306e-07,4.829696896291313379e-05,3.754032120883987744e-06,7.731642408526084864e-07,7.373714674407949587e-07,7.321901631662797172e-07,7.368717777622713072e-07,7.339291462904462549e-07
7.870000000000000284e+01,-5.570892432360530222e-07,4.766696019975480425e-05,2.476810961105080366e-06,-5.442052361526172888e-07,-5.833271307653653537e-07,-5.856605605480957877e-07,-5.834281989747225339e-07,-5.853695467239461436e-07
7.880000000000001137e+01,-1.876538838374575136e-06,4.683980682768096315e-05,1.195685844057603475e-06,-1.838888586180864593e-06,-1.879713517172199033e-06,-1.879895598411174262e-06,-1.879692309192382282e-06,-1.880439115642396075e-06
7.890000000000000568e+01,-3.118265594737046342e-06,4.599396011706335941e-05,-8.168688431231529989e-08,-3.059233140478845314e-06,-3.100073142914272495e-06,-3.099052840682681165e-06,-3.100340853379179862e-06,-3.099886324797740400e-06
7.900000000000000000e+01,-4.238971598902185889e-06,4.519505968070269830e-05,-1.311451353236403605e-06,-4.156703725000099325e-06,-4.196238220899317639e-06,-4.194818692349056022e-06,-4.196928361843710320e-06,-4.195601676859617157e-06
7.910000000000000853e+01,-5.184027710047889315e-06,4.448325526035246114e-05,-2.365733847542461632e-06,-5.087663506819772863e-06,-5.125142242046187846e-06,-5.123855397415333357e-06,-5.126014514855725679e-06,-5.124359916952592187e-06
7.920000000000000284e+01,-5.910205444437099942e-06,4.389004357963077751e-05,-3.134777554314460701e-06,-5.815091459027144083e-06,-5.850314671429490687e-06,-5.849410995129034063e-06,-5.850826517272977867e-06,-5.849420895154278099e-06
7.930000000000001137e+01,-6.389973055576092520e-06,4.344951720164358377e-05,-3.606901647357219076e-06,-6.310101931306100198e-06,-6.343242694828443717e-06,-6.342688092353387930e-06,-6.342713187501569649e-06,-6.342080046739528854e-06
7.940000000000000568e+01,-6.608996376722409138e-06,4.319754890713678463e-05,-3.806708569031869160e-06,-6.553060406533361970e-06,-6.584472243387207158e-06,-6.583934024750881520e-06,-6.582421450573860966e-06,-6.582909071184417371e-06
7.950000000000000000e+01,-6.564145551612998730e-06,4.316086898159543495e-05,-3.749913065176357918e-06,-6.534271639990762992e-06,-6.564368827899347281e-06,-6.563213743926432642e-06,-6.561031632323910401e-06,-6.562543112875740547e-06
7.960000000000000853e+01,-6.261524468642587493e-06,4.334724484417185053e-05,-3.444347261738478494e-06,-6.254325546573014094e-06,-6.283516887473084012e-06,-6.280933624369655632e-06,-6.280091877530757927e-06,-6.281961905829636095e-06
7.970000000000000284e+01,-5.715121501270736815e-06,4.374429671988311341e-05,-2.899686674606716252e-06,-5.724113674721031941e-06,-5.752766195910030689e-06,-5.748502880931205539e-06,-5.750888079414373522e-06,-5.752286474980383701e-06
7.980000000000001137e+01,-4.946341978007140483e-06,4.432668488368873838e-05,-2.133240372903522086e-06,-4.964465693868547191e-06,-4.992913827606138000e-06,-4.989005577438199168e-06,-4.993659514895831819e-06,-4.994206953157220852e-06
7.990000000000000568e+01,-3.984002069523651102e-06,4.506554743871626911e-05,-1.171791028264923540e-06,-4.005378757554467484e-06,-4.033946942760824328e-06,-4.033728986885254386e-06,-4.037253465094536864e-06,-4.037190248107336288e-06
8.000000000000000000e+01,-2.864159643345409734e-06,4.593410572412137682e-05,-5.112493745018653613e-08,-2.884860296481495112e-06,-2.913803910875589764e-06,-2.916557274135200828e-06,-2.918695499176671149e-06,-2.918520525307943814e-06
8.010000000000000853e+01,-1.629383355850055892e-06,4.690731903755906984e-05,1.185581505691590820e-06,-1.647434579643558550e-06,-1.676821162588382208e-06,-1.679840417267985941e-06,-1.682088686449922932e-06,-1.682088356991240374e-06
8.020000000000000284e+01,-3.273865989417146238e-07,4.795716070599143066e-05,2.489906945735143040e-06,-3.423761772425315542e-07,-3.720713432353583983e-07,-3.746983213703813931e-07,-3.767973081325592943e-07,-3.768295136485910746e-07
8.030000000000001137e+01,9.908301094596616565e-07,4.904838161162716759e-05,3.810598815989774124e-06,9.782589239781813717e-07,9.484544264970473648e-07,9.458314524923849831e-07,9.448523686783616427e-07,9.451700385687544781e-07
8.040000000000000568e+01,2.273115086104393612e-06,5.014168677158759024e-05,5.096112667246632810e-06,2.261728125674267176e-06,2.231911835903765962e-06,2.229154770605479285e-06,2.230104247769038039e-06,2.230782745971104930e-06
8.050000000000000000e+01,3.468382390292568118e-06,5.120870067587546259e-05,6.296966647945101414e-06,3.456752388053541125e-06,3.426809192352830991e-06,3.424261976303633048e-06,3.428052276766013762e-06,3.428032218588672464e-06
8.060000000000000853e+01,4.528756854693671841e-06,5.226387554341238584e-05,7.367008368786009953e-06,4.515703947549631891e-06,4.485165749468222884e-06,4.483406383593013800e-06,4.490711974280969798e-06,4.488292272175620212e-06
8.070000000000000284e+01,5.411539185928848639e-06,5.344851353772384073e-05,8.262065265218776489e-06,5.397080274249788090e-06,5.364485561210052822e-06,5.363874083008646210e-06,5.373318206103316896e-06,5.368446888587286026e-06
8.080000000000001137e+01,6.080925643581203133e-06,5.518989119651651620e-05,8.936833273909261521e-06,6.069967801447528899e-06,6.029457615019939709e-06,6.029647941718785376e-06,6.037557846061414324e-06,6.032895107199731655e-06
8.090000000000000568e+01,6.509459665904326897e-06,5.637424933796486570e-05,9.349918613676955204e-06,6.527268383571538379e-06,6.453318934507290550e-06,6.453222840763217505e-06,6.457150722782856178e-06,6.455145628969649607e-06
8.100000000000000000e+01,6.679223892580576916e-06,5.422859362635978897e-05,9.483460128412168899e-06,6.715712082605573841e-06,6.618859676177368812e-06,6.617470102943112664e-06,6.618465745789059440e-06,6.618771438204884561e-06
8.110000000000000853e+01,6.582762993478930014e-06,5.467243474743810339e-05,9.348313070089986354e-06,6.442475056711582937e-06,6.519150201611534357e-06,6.516566728786976626e-06,6.517193991639746997e-06,6.517772338954230804e-06
8.120000000000000284e+01,6.223638994551361492e-06,5.653721846599069067e-05,8.963532755090763970e-06,6.146585152244643524e-06,6.158164336522720106e-06,6.155576075084212562e-06,6.157363211023447747e-06,6.156589022365821506e-06
8.130000000000001137e+01,5.616447606104912893e-06,5.991992718590299916e-05,8.348157640281073100e-06,5.574345536940583656e-06,5.551131568415357265e-06,5.549587909159381383e-06,5.552458387902969861e-06,5.549892886647089796e-06
8.140000000000000568e+01,4.786210129614776321e-06,6.079965127347985998e-05,7.526039600413980679e-06,4.758580528674283272e-06,4.723533013950564907e-06,4.723036683973447225e-06,4.725980810693641843e-06,4.722080707675324618e-06
8.150000000000000000e+01,3.767220836170537268e-06,5.408993468175582464e-05,6.525910339783003167e-06,3.747618032734489901e-06,3.708625989251590482e-06,3.708940129354409976e-06,3.710785594412957522e-06,3.706379051171548866e-06
8.160000000000000853e+01,2.601438855998061683e-06,4.829102263043116849e-05,5.379946785177835977e-06,2.586564132989188636e-06,2.546303202677346889e-06,2.547742876002345724e-06,2.547620571002884304e-06,2.543558989320793273e-06
8.170000000000000284e+01,1.336462784551351035e-06,4.150669073799129194e-05,4.126839029616746757e-06,1.323336825398424565e-06,1.283097906590313642e-06,1.285744510581832145e-06,1.283260984363820967e-06,1.280339876119640508e-06
8.180000000000001137e+01,2.324899406325187101e-08,2.837916077319535546e-05,2.816832238738964378e-06,8.927194872221377864e-09,-2.997276271621274191e-08,-2.676916371902038350e-08,-3.155139710608878545e-08,-3.244607027497181662e-08
8.190000000000000568e+01,-1.286117947973952624e-06,3.957417878913682685e-05,1.514462431517760166e-06,-1.304020189274446295e-06,-1.340619725120895112e-06,-1.337565893100300940e-06,-1.344247733292558422e-06,-1.341986816560947204e-06
8.200000000000000000e+01,-2.540364507752634893e-06,4.087935612923088158e-05,2.932433518787469495e-07,-2.563100257535477766e-06,-2.597379227087248665e-06,-2.594571291369973665e-06,-2.602564870612944503e-06,-2.596132308685383805e-06
8.210000000000000853e+01,-3.690681546042462458e-06,4.112273846035296998e-05,-7.918335845902291226e-07,-3.718178313905085020e-06,-3.750979784666874650e-06,-3.747944291365712388e-06,-3.756596991644212125e-06,-3.746243231295132148e-06
8.220000000000000284e+01,-4.692267926653670429e-06,4.098633212656910274e-05,-1.744548382587307600e-06,-4.723384884830483799e-06,-4.755865899153111087e-06,-4.752039821032116862e-06,-4.760700233641390611e-06,-4.748602499327070348e-06
8.230000000000001137e+01,-5.505893551804863506e-06,4.071009162370797796e-05,-2.587033312684283715e-06,-5.538929151449600852e-06,-5.571982018226506739e-06,-5.567186088406561595e-06,-5.575207098817980267e-06,-5.564176332295556193e-06
8.240000000000000568e+01,-6.099439012752227995e-06,4.024260282375902165e-05,-3.247733616151826652e-06,-6.132634997435548740e-06,-6.166548230712720624e-06,-6.161217253330963928e-06,-6.167965458492297159e-06,-6.159752178991340088e-06
8.250000000000000000e+01,-6.449257046847733932e-06,3.934904055424848224e-05,-3.639571433566857195e-06,-6.481154863957616641e-06,-6.515601838397167000e-06,-6.510713531304723745e-06,-6.515770338333393141e-06,-6.510561782024915090e-06
8.260000000000000853e+01,-6.541211360566734356e-06,3.900201559914329152e-05,-3.754784287435253276e-06,-6.570842598141446445e-06,-6.605143396565260616e-06,-6.601898213220991352e-06,-6.605441650708865353e-06,-6.601973544073658218e-06
8.270000000000000284e+01,-6.371315914910358202e-06,3.943626573904568389e-05,-3.608439629487758538e-06,-6.398270207930156772e-06,-6.431730761646825556e-06,-6.431087599012563771e-06,-6.433307004449773103e-06,-6.430020720871176820e-06
8.280000000000001137e+01,-5.945952166408474682e-06,4.024116062245619574e-05,-3.213084192821291651e-06,-5.970367106256091461e-06,-6.002425300632996397e-06,-6.004450861851751142e-06,-6.003591856318379882e-06,-6.001438723757246407e-06
8.290000000000000568e+01,-5.281666400680506968e-06,4.122918288751442617e-05,-2.583155015223326245e-06,-5.304152160046093911e-06,-5.334215309182877007e-06,-5.337270774452562705e-06,-5.331461338353715718e-06,-5.333397936846395737e-06
8.300000000000000000e+01,-4.404558898329913319e-06,4.197780566350672871e-05,-1.737691594505541559e-06,-4.426039863003605745e-06,-4.453303995510804469e-06,-4.455608055231596865e-06,-4.446093074317314375e-06,-4.452858354486721737e-06
8.310000000000000853e+01,-3.349285606024654527e-06,4.228995020749692912e-05,-7.013368214514592580e-07,-3.370753641485091379e-06,-3.394517808397168324e-06,-3.397136213112439407e-06,-3.385001421274402844e-06,-3.395435530628709841e-06
8.320000000000000284e+01,-2.157705975336376980e-06,4.269257031003226288e-05,4.932506120769453162e-07,-2.179942333480067163e-06,-2.200414425612695624e-06,-2.203623068131044249e-06,-2.190078953190344180e-06,-2.203674939249555820e-06
8.330000000000001137e+01,-8.772263697665039217e-07,4.356210146905237224e-05,1.801693825687067374e-06,-9.006013000356638543e-07,-9.193821752240260992e-07,-9.215895164782494930e-07,-9.078935149786637737e-07,-9.248460086652698919e-07
8.340000000000000568e+01,4.410959240641609824e-07,4.474740099980056840e-05,3.166412295085851980e-06,4.166542685868357410e-07,3.970791547236451891e-07,3.978953726502254540e-07,4.109767780535733550e-07,3.910705983489748405e-07
8.350000000000000000e+01,1.744609934017926633e-06,4.600600184712089202e-05,4.521191609818675516e-06,1.719456087012627421e-06,1.696860806754685314e-06,1.702074386988883248e-06,1.713800605318560599e-06,1.692578455558813033e-06
8.360000000000000853e+01,2.981202364082946588e-06,4.719687254778337504e-05,5.800904069985790557e-06,2.955685933780927144e-06,2.929005371188342366e-06,2.938674530994500600e-06,2.947341595560537542e-06,2.927862807033942971e-06
8.370000000000000284e+01,4.101411898771445408e-06,4.825364794774911203e-05,6.950059434296385064e-06,4.075620616772468452e-06,4.045115288620060312e-06,4.057880057528606699e-06,4.059171438641762109e-06,4.047042425070479510e-06
8.380000000000001137e+01,5.060436147952263042e-06,4.914249208426424431e-05,7.925071777825642982e-06,5.034263906855684922e-06,5.000906345919986506e-06,5.014275780645949254e-06,5.001072032828624003e-06,5.004808096453761124e-06
8.390000000000000568e+01,5.819945997354025735e-06,4.984599799179312285e-05,8.691803896954120034e-06,5.793955346389267902e-06,5.757974139930510660e-06,5.768901895797373669e-06,5.737555749341094469e-06,5.762519778462760200e-06
8.400000000000000000e+01,6.349630008672946246e-06,5.037570681276637430e-05,9.223198821906031242e-06,6.326001987522200665e-06,6.285547967055382657e-06,6.291341419550899872e-06,6.251373247112557152e-06,6.289717932983496240e-06
8.410000000000000853e+01,6.628400700314784899e-06,5.084724145965058284e-05,9.499094437925847956e-06,6.603530366910970173e-06,6.561990794740069077e-06,6.561290936235586457e-06,6.530887340261415375e-06,6.565237037681193044e-06
8.420000000000000284e+01,6.645204226329859409e-06,5.175855772060478088e-05,9.507645569284406406e-06,6.603848309583160159e-06,6.575891902171893122e-06,6.569111891452372731e-06,6.558455105276639330e-06,6.577985450284540292e-06
8.430000000000001137e+01,6.399386333455492348e-06,5.489574602002278425e-05,9.247827659819574109e-06,6.341268699916469131e-06,6.326653949950689082e-06,6.315471524187543650e-06,6.322023378579899600e-06,6.327384444004824360e-06
8.440000000000000568e+01,5.900584511275841493e-06,6.539792388493559372e-05,8.732063544958368340e-06,5.834712018537580036e-06,5.824469380799612850e-06,5.810749022394645635e-06,5.826623987292833817e-06,5.823428363749272307e-06
8.450000000000000000e+01,5.168144303402399942e-06,8.219979810919486596e-05,7.986712794172401431e-06,5.100824768566880607e-06,5.089586613715724184e-06,5.074727868759065785e-06,5.093014231571935113e-06,5.086322989789060500e-06
8.460000000000000853e+01,4.230097593815873580e-06,5.819871235296369960e-05,7.049312280904551642e-06,4.165968626512750461e-06,4.151025558174481489e-06,4.136297465151539399e-06,4.152896192932686859e-06,4.145689604218016910e-06
8.470000000000000284e+01,3.121787810145271180e-06,2.382002010697936711e-05,5.964509426359398958e-06,3.065922778378027402e-06,3.045517665278829611e-06,3.032647520717635103e-06,3.045787430322466349e-06,3.039368354718074983e-06
8.480000000000001137e+01,1.884371115590255386e-06,3.192130613599575284e-05,4.781203338577455497e-06,1.843844225746238408e-06,1.817154691108324727e-06,1.807835154465919913e-06,1.817103628176663932e-06,1.811884405955588306e-06
8.490000000000000568e+01,5.643692221335427917e-07,4.393479193687266360e-05,3.549987060980086540e-06,5.484345522166478304e-07,5.161379225127049608e-07,5.108982885637658455e-07,5.165038385324116632e-07,5.126350892670217263e-07
8.500000000000000000e+01,-7.824806586009813714e-07,4.540506306671687753e-05,2.314922536716945700e-06,-7.683267965741258365e-07,-8.044086459157995250e-07,-8.062704459632641374e-07,-8.038813072430706086e-07,-8.061870916953317590e-07
8.510000000000000853e+01,-2.092082386440097252e-06,4.519199499408710352e-05,1.090124972791262081e-06,-2.053684694747204276e-06,-2.091473209675509537e-06,-2.091119496783200304e-06,-2.091384121105654970e-06,-2.091903774759096279e-06
8.520000000000000284e+01,-3.317082445941643698e-06,4.744818145352436289e-05,-1.692155270349715579e-07,-3.256385981698084464e-06,-3.294088798178052002e-06,-3.292576711333428108e-06,-3.294814508392196473e-06,-3.293614864452454327e-06
8.530000000000001137e+01,-4.411848557372977098e-06,3.548149850890469637e-05,-1.489559127709760844e-06,-4.328609691517382174e-06,-4.364954083402317053e-06,-4.363040279842245184e-06,-4.366432766134131782e-06,-4.364016912061785547e-06
8.540000000000000568e+01,-5.322554572806392770e-06,3.391978131522810358e-05,-2.650667091819158827e-06,-5.227712251976157631e-06,-5.262039642073279566e-06,-5.260170389931317914e-06,-5.263765955165755628e-06,-5.260920537930591223e-06
8.550000000000000000e+01,-6.008775657317944052e-06,4.235279377262646250e-05,-3.386190757348472857e-06,-5.917905568586512288e-06,-5.950115956887547242e-06,-5.948457224513870045e-06,-5.951208708943056536e-06,-5.948839823521900882e-06
8.560000000000000853e+01,-6.445319124359638607e-06,4.359349714949667387e-05,-3.736618099270394566e-06,-6.371737598098725641e-06,-6.402102134817067025e-06,-6.400544281581765915e-06,-6.401461845162437214e-06,-6.400526007976914400e-06
8.570000000000000284e+01,-6.619870159596530357e-06,4.367985599906809568e-05,-3.823429343907669420e-06,-6.571171489833105284e-06,-6.600126402134254278e-06,-6.598269124580280476e-06,-6.596915086087840052e-06,-6.598161062798535426e-06
8.580000000000001137e+01,-6.530985009300938060e-06,4.370884767163074613e-05,-3.689131695738812056e-06,-6.508228292234630175e-06,-6.536231279274939965e-06,-6.533390985052900390e-06,-6.530716570252170783e-06,-6.534075835284980371e-06
8.590000000000000568e+01,-6.186166245925051044e-06,4.387370247149746660e-05,-3.331821127550149697e-06,-6.185262048208350905e-06,-6.212707685693263926e-06,-6.208117331374385373e-06,-6.206701329725117233e-06,-6.210949016538513945e-06
8.600000000000000000e+01,-5.600662333293815465e-06,4.421267142928897442e-05,-2.748505694372127550e-06,-5.614888943350493378e-06,-5.642070986577873981e-06,-5.635852803165253277e-06,-5.638081276793105445e-06,-5.641523192823072463e-06
8.610000000000000853e+01,-4.797120130906051827e-06,4.472878752331821417e-05,-1.950201557021635779e-06,-4.819541777056901566e-06,-4.846676114722558992e-06,-4.841510650777092195e-06,-4.846338581443454530e-06,-4.847971391108707451e-06
8.620000000000000284e+01,-3.805594062378236941e-06,4.541059776008715687e-05,-9.624821706299968582e-07,-3.830633801327198995e-06,-3.857908696058842679e-06,-3.856776940258654918e-06,-3.861121333270656208e-06,-3.861069391597471423e-06
8.630000000000001137e+01,-2.663302383409948959e-06,4.623616589760626283e-05,1.778424518761312356e-07,-2.687351804031568037e-06,-2.714910204593135035e-06,-2.716261458035607035e-06,-2.720204066719578151e-06,-2.719217098046122771e-06
8.640000000000000568e+01,-1.413787464987770193e-06,4.717489239952632474e-05,1.426136175375347648e-06,-1.435124069415483206e-06,-1.462979430766342404e-06,-1.464384188964995559e-06,-1.468537453752638555e-06,-1.467212731642852930e-06
8.650000000000000000e+01,-1.054537261402366255e-07,4.818964523767288455e-05,2.732845614916712407e-06,-1.238229563882420337e-07,-1.518405172706849271e-07,-1.530244672087732738e-07,-1.563014969674370036e-07,-1.546748381042739595e-07
8.660000000000000853e+01,1.210352097102962432e-06,4.923934564576848416e-05,4.046149851388847196e-06,1.194228128609253758e-06,1.166234363303431110e-06,1.164801894604217125e-06,1.163708316209710603e-06,1.165877716591268154e-06
8.670000000000000284e+01,2.481503511952976027e-06,5.028185532790496737e-05,5.314557655233809186e-06,2.466366880671255757e-06,2.438504254576034924e-06,2.436684148343637446e-06,2.438976519025803924e-06,2.441171805922515148e-06
8.680000000000001137e+01,3.657308741411569031e-06,5.127726504450258460e-05,6.489284671784556480e-06,3.641756296302034457e-06,3.613945723790479292e-06,3.612029017663331842e-06,3.619514688968372695e-06,3.619417678846215125e-06
8.690000000000000568e+01,4.690632073978129313e-06,5.219246004367628089e-05,7.525535462904464623e-06,4.673606781857575498e-06,4.645384132917484976e-06,4.643806840787245704e-06,4.657786641382166692e-06,4.652556584938682960e-06
8.700000000000000000e+01,5.539821189226579179e-06,5.301058180701145872e-05,8.381138022484080352e-06,5.521836289545944965e-06,5.491439810323406334e-06,5.490336712377086315e-06,5.507961519324311439e-06,5.498472167797530119e-06
8.710000000000000853e+01,6.170382147618891366e-06,5.376186577249475462e-05,9.012960756837884446e-06,6.158592153249209389e-06,6.118195918947133549e-06,6.116980338199962119e-06,6.131364396644300996e-06,6.123016301651240667e-06
8.720000000000000284e+01,6.556386167200223269e-06,5.466591946812204839e-05,9.380002045866753235e-06,6.583411204186262466e-06,6.500508294871032433e-06,6.497951242023791707e-06,6.504621157810142051e-06,6.501527127000805706e-06
8.730000000000001137e+01,6.681618349879681062e-06,5.694128760325156691e-05,9.462494937717558230e-06,6.682408209668366794e-06,6.622897312236197820e-06,6.617994713131736262e-06,6.618287776594122818e-06,6.619598811874460864e-06
8.740000000000000568e+01,6.540448469372073248e-06,6.760134241856619042e-05,9.273435672085827974e-06,6.404665778003693077e-06,6.480047997470261834e-06,6.473056625544426623e-06,6.470904050426273812e-06,6.473243155724617282e-06
8.750000000000000000e+01,6.138308011438553535e-06,1.125801615958765822e-04,8.839762384582616761e-06,6.073015832330774799e-06,6.077151853411955074e-06,6.069814339981771667e-06,6.068023443606129774e-06,6.068777760215304795e-06
8.760000000000000853e+01,5.491603120855170772e-06,4.478840003674378067e-05,8.185925866543986018e-06,5.456878863885350484e-06,5.430346217583092994e-06,5.424917398522133283e-06,5.424229741757269352e-06,5.422566270063544636e-06
8.770000000000000284e+01,4.627006883861639608e-06,3.650302014768236347e-05,7.335201787805889495e-06,4.605374005262063974e-06,4.566560840635336405e-06,4.564319003863559487e-06,4.564119935601684830e-06,4.560492697425200248e-06
8.780000000000001137e+01,3.580226500210503815e-06,4.511909893684107331e-05,6.313384178613379305e-06,3.566098407292717098e-06,3.521546689588817003e-06,3.522421875346015696e-06,3.521652378768447278e-06,3.517045569834120755e-06
8.790000000000000568e+01,2.394321329313164881e-06,4.626403262392164706e-05,5.151823841198499565e-06,2.384542926281429942e-06,2.337530502438678326e-06,2.340817826240737531e-06,2.338568762305648363e-06,2.334014051585953098e-06
8.800000000000000000e+01,1.117617551060767767e-06,4.490649609467656234e-05,3.891567008251772819e-06,1.109191923087671228e-06,1.062035446808273775e-06,1.066645461733628508e-06,1.062415526498217133e-06,1.058890699234815713e-06
8.810000000000000853e+01,-1.985880019872432456e-07,4.655806792197569877e-05,2.586126497672314173e-06,-2.085924638572933532e-07,-2.539527345635228528e-07,-2.493164145689341638e-07,-2.555944034199342241e-07,-2.569427896004228273e-07
8.820000000000000284e+01,-1.502220081106564464e-06,6.207259955215427283e-05,1.300359373734849555e-06,-1.516077715202346354e-06,-1.558540109136696827e-06,-1.554703686679204111e-06,-1.562762502682613075e-06,-1.560365741337665924e-06
8.830000000000001137e+01,-2.742309292924627329e-06,4.240750522538361267e-05,1.001709009629259128e-07,-2.761078642943282091e-06,-2.800782898548792588e-06,-2.797669410026237813e-06,-2.807047930486472609e-06,-2.799367814276809696e-06
8.840000000000000568e+01,-3.870613147438639601e-06,3.515806518572528461e-05,-9.749758699828525721e-07,-3.894006316673692680e-06,-3.932061322486912758e-06,-3.928943092645909019e-06,-3.939102435845942551e-06,-3.926220449035344728e-06
8.850000000000000000e+01,-4.843157800582531536e-06,4.124646980119273110e-05,-1.928166802167563532e-06,-4.869866489398688714e-06,-4.907660182518203129e-06,-4.903764729669024547e-06,-4.914134301925443538e-06,-4.898686541243701953e-06
8.860000000000000853e+01,-5.621804413769027065e-06,4.436826465131771258e-05,-2.742682108092253657e-06,-5.650046610516934464e-06,-5.688592963237759648e-06,-5.683623144903116042e-06,-5.693570128639802164e-06,-5.679104091382836117e-06
8.870000000000000284e+01,-6.175770590699514173e-06,4.690978500920817140e-05,-3.340959838782353586e-06,-6.203798260329129732e-06,-6.243389283178135685e-06,-6.237741889514314408e-06,-6.246571994161786989e-06,-6.235394830245155617e-06
8.880000000000001137e+01,-6.482946069641393194e-06,4.745257634192201479e-05,-3.672779077090737587e-06,-6.509386319464294246e-06,-6.549617780848837612e-06,-6.544267285191196493e-06,-6.551547919342315396e-06,-6.543974126749230180e-06
8.890000000000000568e+01,-6.530867943166374090e-06,4.664263372017307674e-05,-3.735136935301142103e-06,-6.554896049282277204e-06,-6.594973004203641409e-06,-6.591110398745936294e-06,-6.597253939533143097e-06,-6.591583391668542902e-06
8.900000000000000000e+01,-6.317289618640309357e-06,4.688861392421195262e-05,-3.535725387415755705e-06,-6.338683521955879030e-06,-6.377762326648106495e-06,-6.376338200941855661e-06,-6.381538949606913036e-06,-6.375814017800518485e-06
8.910000000000000853e+01,-5.850326989464971206e-06,4.487189920637790763e-05,-3.085179204720400747e-06,-5.869441339900749455e-06,-5.906724515614136806e-06,-5.907867138499334203e-06,-5.909024946570973214e-06,-5.905098803937747221e-06
8.920000000000000284e+01,-5.148186132064580534e-06,4.304486284795183693e-05,-2.399890049575859052e-06,-5.165844670584895937e-06,-5.200388148940415789e-06,-5.202738172338516875e-06,-5.196193553325123560e-06,-5.198386189397830037e-06
8.930000000000001137e+01,-4.238485585172924175e-06,4.326721741615413563e-05,-1.503287714366141614e-06,-4.255768965621964384e-06,-4.286423984034559709e-06,-4.288784457240346626e-06,-4.275175018497723300e-06,-4.284415651756301457e-06
8.940000000000000568e+01,-3.157195781477994956e-06,4.302968408037566306e-05,-4.262722107517546988e-07,-3.175140489530825505e-06,-3.201140609754293820e-06,-3.204458250027908406e-06,-3.185702347641150567e-06,-3.200450857554493211e-06
8.950000000000000000e+01,-1.947231823007378182e-06,4.543346011182114452e-05,7.918940699291887597e-07,-1.966535246533673842e-06,-1.988465247959592119e-06,-1.992399640937669858e-06,-1.970776487059122672e-06,-1.990326258860530828e-06
8.960000000000000853e+01,-6.567517080169338328e-07,5.855806125448781430e-05,2.102722085062236346e-06,-6.776111747819335562e-07,-6.977123394591444594e-07,-7.001767190484287084e-07,-6.776684498555063385e-07,-7.019917407924403108e-07
8.970000000000000284e+01,6.627725201435730185e-07,1.182491861781431730e-04,3.449647104636355266e-06,6.406138212122769460e-07,6.193307957036431333e-07,6.207378360767457082e-07,6.425541059784656284e-07,6.144905498883801442e-07
8.980000000000001137e+01,1.958630727827426199e-06,1.168174291867329906e-04,4.772482502690689188e-06,1.935644207917697202e-06,1.910792188419829785e-06,1.917576157473011023e-06,1.936893348708501605e-06,1.907820657010006471e-06
8.990000000000000568e+01,3.179009590070780433e-06,1.569128141916120711e-04,6.013561946738299469e-06,3.155533098320173480e-06,3.126251144736080789e-06,3.138363301680158202e-06,3.151915720978060165e-06,3.126497773175973549e-06
9.000000000000000000e+01,4.275095064343314988e-06,1.736903322125393778e-04,7.122212641541558753e-06,4.251045852832202598e-06,4.218031722791337756e-06,4.233826877420021617e-06,4.235060101054344273e-06,4.221211637900346147e-06
9.010000000000000853e+01,5.203052729163548662e-06,1.823285521572737267e-04,8.055972009479717144e-06,5.178055603183295830e-06,5.142765209575905772e-06,5.159293727519109751e-06,5.139217237104531932e-06,5.147581112974197737e-06
9.020000000000000284e+01,5.925801919937079276e-06,1.729441791102903636e-04,8.779889635823767691e-06,5.900544896741966028e-06,5.863202108657983302e-06,5.876797024184643448e-06,5.833137557476053559e-06,5.868216908844203772e-06
9.030000000000001137e+01,6.414507796981272492e-06,1.720163902441118609e-04,9.266098536186984092e-06,6.393196449683280491e-06,6.349985488596221472e-06,6.357299613013456252e-06,6.304943236890014902e-06,6.354153506527016049e-06
9.040000000000000568e+01,6.649724772378462490e-06,1.729447755095536721e-04,9.494617912886305078e-06,6.631891131203548895e-06,6.583126431758401509e-06,6.582355069673084813e-06,6.544251250906185646e-06,6.585882601994885732e-06
9.050000000000000000e+01,6.622134549549851812e-06,1.736217627799629959e-04,9.455041492745230869e-06,6.590182268229050067e-06,6.553024585465028196e-06,6.544529311647284686e-06,6.531644770713107562e-06,6.554060651253745817e-06
9.060000000000000853e+01,6.332834026512301762e-06,1.739868113092568613e-04,9.148522904234290820e-06,6.281560752996462327e-06,6.260922214118558315e-06,6.246649032537465729e-06,6.254689426832271693e-06,6.259881723147397992e-06
9.070000000000000284e+01,5.793146912957958250e-06,1.741869084453395722e-04,8.589486625687481336e-06,5.731106984541156635e-06,5.718673257992801240e-06,5.700909428474343343e-06,5.719918863889006388e-06,5.715072600609438780e-06
9.080000000000001137e+01,5.023963262462682877e-06,1.741169051334701123e-04,7.805873647903638357e-06,4.959322231046225937e-06,4.947799644106076755e-06,4.928585356167580755e-06,4.950209644305481049e-06,4.941465324426186356e-06
9.090000000000000568e+01,4.054652332885488875e-06,1.731418466151546376e-04,6.836640110252645286e-06,3.993681148117822488e-06,3.978281599259503309e-06,3.959845861156718883e-06,3.979239221019170714e-06,3.970138612974238868e-06
9.100000000000000000e+01,2.921643496356374214e-06,1.712888442733651040e-04,5.726881858958421390e-06,2.870453982728449205e-06,2.848060281834818852e-06,2.832975925015634999e-06,2.848097913510372337e-06,2.840166858308901254e-06
9.110000000000000853e+01,1.666962594459864277e-06,1.695312213697564019e-04,4.522526118655445515e-06,1.633278505941415659e-06,1.602923983934356755e-06,1.592899490976407151e-06,1.603322880627811031e-06,1.597042643353141500e-06
9.120000000000000284e+01,3.382150298159025681e-07,1.681263999115389929e-04,3.264502589306328417e-06,3.312818903644654256e-07,2.943436310243185972e-07,2.892336237181325487e-07,2.952607925377215281e-07,2.908204561058447268e-07
9.130000000000001137e+01,-1.006902406897047797e-06,1.670723077850655436e-04,1.979145996422460030e-06,-9.833481361409823762e-07,-1.024370252955542071e-06,-1.025881195770850240e-06,-1.023675289701930780e-06,-1.026022224404066208e-06
9.140000000000000568e+01,-2.305179481687513743e-06,1.664922771346666330e-04,6.738989391519289995e-07,-2.257964988261473849e-06,-2.300660550180744224e-06,-2.299994818433237498e-06,-2.300913843678031867e-06,-2.300954970724244930e-06
9.150000000000000000e+01,-3.512021164275846985e-06,1.667921106342507009e-04,-6.162494169403842648e-07,-3.441754599209367882e-06,-3.484233510764322972e-06,-3.482478505123509649e-06,-3.485710254103047134e-06,-3.483626915989912476e-06
9.160000000000000853e+01,-4.579308014673877381e-06,1.694027462503244763e-04,-1.762547709949213726e-06,-4.487633298244642077e-06,-4.528638008538532489e-06,-4.526489913780906704e-06,-4.531077417657680684e-06,-4.527568475631849054e-06
9.170000000000000284e+01,-5.454591521014684474e-06,1.773314443288542819e-04,-2.645828146852213791e-06,-5.353957126530417554e-06,-5.392909817547586471e-06,-5.390728846366155125e-06,-5.395540999819647965e-06,-5.391651528907637214e-06
9.180000000000001137e+01,-6.100184170299005615e-06,1.727687975768832374e-04,-3.257504318399107035e-06,-6.006178808970474847e-06,-6.043102097785801874e-06,-6.040965388587338225e-06,-6.044678778516221485e-06,-6.041677234613906933e-06
9.190000000000000568e+01,-6.493185745470864134e-06,1.631044096020994871e-04,-3.621687642063609047e-06,-6.418306252864436345e-06,-6.453605743861334787e-06,-6.451320122280446157e-06,-6.452573515947079841e-06,-6.451884467462143391e-06
9.200000000000000000e+01,-6.623251868675961163e-06,1.630054950674808545e-04,-3.743227917463176624e-06,-6.573939451803845202e-06,-6.608162776200465771e-06,-6.605257948155696113e-06,-6.603366204616101243e-06,-6.606087412763805844e-06
9.210000000000000853e+01,-6.490567683203884997e-06,1.658054103193529194e-04,-3.616803294248516210e-06,-6.466846471486764614e-06,-6.500512118812196150e-06,-6.496276953871227278e-06,-6.492456823936620935e-06,-6.498319540193531196e-06
9.220000000000000284e+01,-6.103997913231573591e-06,1.675973536057751012e-04,-3.241653172003644556e-06,-6.101155361815102651e-06,-6.134655102130182058e-06,-6.128447209374776605e-06,-6.126050901167356955e-06,-6.132949774639850915e-06
9.230000000000001137e+01,-5.480041472494256993e-06,1.670844964686279965e-04,-2.627687789691357523e-06,-5.491197448692641814e-06,-5.524759082276009536e-06,-5.517179116787396254e-06,-5.519120976738012274e-06,-5.524322706729201116e-06
9.240000000000000568e+01,-4.642588952663562196e-06,1.651476833216536377e-04,-1.796202398873791850e-06,-4.660985869764378009e-06,-4.694709311470202096e-06,-4.688874824521072071e-06,-4.694103084346146204e-06,-4.696072270604645382e-06
9.250000000000000000e+01,-3.622928374635847604e-06,1.644862680734715532e-04,-7.785927130243841532e-07,-3.643318052137800578e-06,-3.677257865430938466e-06,-3.675354955656739975e-06,-3.681258006926757531e-06,-3.680265741601296270e-06
9.260000000000000853e+01,-2.459416351519028154e-06,1.654639011354763767e-04,3.854806595038340333e-07,-2.478520461646205320e-06,-2.512715214397776009e-06,-2.512596170400893669e-06,-2.519096543640575447e-06,-2.516407339836490564e-06
9.270000000000000284e+01,-1.196528709335176188e-06,1.673356524380942290e-04,1.650103067185604289e-06,-1.212878116663151928e-06,-1.247296142481424397e-06,-1.247056855391281971e-06,-1.253508135012904035e-06,-1.250191525248300906e-06
9.280000000000001137e+01,1.166928087492635768e-07,1.691577786530618077e-04,2.965274551236518619e-06,1.031933009598695605e-07,6.868690133332577830e-08,6.896664128674956373e-08,6.443467898131771676e-08,6.810321562245036375e-08
9.290000000000000568e+01,1.428616130616511271e-06,1.705108252474385466e-04,4.279259145034686185e-06,1.417163134620480491e-06,1.382751071976606738e-06,1.382577801578577237e-06,1.381527074184596415e-06,1.385571712309019432e-06
9.300000000000000000e+01,2.687202475148975367e-06,1.714868089301435639e-04,5.541012863430339053e-06,2.676512780130924085e-06,2.642326131840899706e-06,2.641585583273986515e-06,2.645775247500647964e-06,2.648870730870278578e-06
9.310000000000000853e+01,3.842214170046709398e-06,1.723558641292255444e-04,6.702209238040879313e-06,3.830912265523345184e-06,3.796918274623362066e-06,3.795852770716034996e-06,3.808394162196915289e-06,3.806497800962205247e-06
9.320000000000000284e+01,4.847309369171437510e-06,1.735179215375803885e-04,7.717631835713056887e-06,4.834484671090155672e-06,4.800213455613544511e-06,4.799109815545321567e-06,4.821877506722138662e-06,4.811080858091454360e-06
9.330000000000001137e+01,5.661929882216920618e-06,1.765836113727936585e-04,8.542592143279126304e-06,5.648721152384794664e-06,5.611995649856815760e-06,5.610753395779433106e-06,5.638310752731356956e-06,5.621628814400647656e-06
9.340000000000000568e+01,6.252931041395015654e-06,1.858825045873979676e-04,9.130841988891358341e-06,6.249463110230557561e-06,6.199780790139275410e-06,6.197567656740510245e-06,6.218737966745546686e-06,6.205548164606167205e-06
9.350000000000000000e+01,6.595944116283281033e-06,1.959667436776113547e-04,9.445497893889598373e-06,6.642216335617234790e-06,6.540070123239871691e-06,6.535511437422147907e-06,6.543893377952691992e-06,6.540043873348722059e-06
9.360000000000000853e+01,6.676481524636734832e-06,1.747018407874390000e-04,9.479032410997234592e-06,6.632175357457192888e-06,6.619119809370133112e-06,6.611202880757449662e-06,6.609171330773655484e-06,6.612692400431718909e-06
9.370000000000000284e+01,6.490752398946586510e-06,1.717852525514595996e-04,9.247808493428877341e-06,6.371664613036287506e-06,6.433204783717894060e-06,6.422353612700604231e-06,6.415819846505854684e-06,6.421436256787149688e-06
9.380000000000001137e+01,6.046056049757719819e-06,1.700671458401692426e-04,8.771978878996389284e-06,5.995630449562305841e-06,5.988711298088311707e-06,5.977268023316106849e-06,5.970597762694485056e-06,5.974392078389456628e-06
9.390000000000000568e+01,5.360589559966211226e-06,1.673564125390103463e-04,8.074286879822256680e-06,5.336879773332192656e-06,5.302781429628034005e-06,5.294161527946705803e-06,5.288964303240550890e-06,5.289562965749006196e-06
9.400000000000000000e+01,4.462643411751177069e-06,1.670179317924125328e-04,7.183377559283332658e-06,4.450972482250570295e-06,4.404000183255707412e-06,4.400484172439877995e-06,4.396486868618598720e-06,4.394288795839251804e-06
9.410000000000000853e+01,3.389290486544016545e-06,1.705838176247476135e-04,6.130009613358744502e-06,3.384730442868022493e-06,3.330550718272373700e-06,3.331977274867448102e-06,3.328153685977497389e-06,3.324298258167157627e-06
9.420000000000000284e+01,2.184631002599690675e-06,1.688826508210450328e-04,4.946233375269226684e-06,2.184098300661574399e-06,2.126603182550645954e-06,2.131321096776606083e-06,2.126648094513683418e-06,2.122378717273054605e-06
9.430000000000001137e+01,8.976527791637600728e-07,1.662376096214779331e-04,3.671600959764820260e-06,8.981149994813364401e-07,8.404154869801061523e-07,8.464305588096188160e-07,8.402412993713248568e-07,8.367764261496546396e-07
9.440000000000000568e+01,-4.200697895084815059e-07,1.659570825519041115e-04,2.359243179039793858e-06,-4.215240053118129993e-07,-4.770692692557254588e-07,-4.714852973042304995e-07,-4.794298754107195748e-07,-4.806014312075390649e-07
9.450000000000000000e+01,-1.716524324180124239e-06,1.661156390854179321e-04,1.076055198834247051e-06,-1.722045522789539262e-06,-1.774293535650173226e-06,-1.769991406108673004e-06,-1.779586708106073445e-06,-1.776387307916849068e-06
9.460000000000000853e+01,-2.941091118702221507e-06,1.660386320794793313e-04,-1.098012890610178260e-07,-2.951538042861301392e-06,-3.000790873008973847e-06,-2.997525864689709607e-06,-3.008460018882885834e-06,-2.998870254788954526e-06
9.470000000000000284e+01,-4.046137567381702382e-06,1.657392107014543647e-04,-1.163626340450196750e-06,-4.061015818013213874e-06,-4.108584221174105267e-06,-4.105441541779608627e-06,-4.117302855599636047e-06,-4.101425284730453313e-06
9.480000000000001137e+01,-4.988561302821103993e-06,1.653785971302279556e-04,-2.096578571919582856e-06,-5.006414620589705322e-06,-5.053824924439176414e-06,-5.049909918231065831e-06,-5.062206779593569905e-06,-5.043275309868366918e-06
9.490000000000000568e+01,-5.731357846316953442e-06,1.651365995087861194e-04,-2.878444575526994953e-06,-5.750345775268339565e-06,-5.798649575006198376e-06,-5.793618922445009645e-06,-5.805710450834666858e-06,-5.787934376111358858e-06
9.500000000000000000e+01,-6.245119103576168840e-06,1.652193422134184964e-04,-3.426437778952795554e-06,-6.263522508764829411e-06,-6.312966226273974968e-06,-6.307210476896862872e-06,-6.318324501097816182e-06,-6.304375866850175925e-06
9.510000000000000853e+01,-6.509299422030601079e-06,1.659529469776321875e-04,-3.709264324580630046e-06,-6.525844588711748884e-06,-6.575941884856550956e-06,-6.570415199635970538e-06,-6.580191500404897198e-06,-6.570263826555233777e-06
9.520000000000000284e+01,-6.513125384521867289e-06,1.680953194128087524e-04,-3.730264349022238690e-06,-6.527140297862832341e-06,-6.577011001929200518e-06,-6.572840589413875279e-06,-6.582132063726042759e-06,-6.573820570288102516e-06
9.530000000000001137e+01,-6.256094013390445241e-06,1.740067633924091695e-04,-3.496166310013038014e-06,-6.267549856497911520e-06,-6.316239889891939185e-06,-6.314315716460239258e-06,-6.323151168163843039e-06,-6.314291449205367002e-06
9.540000000000000568e+01,-5.748047998521688129e-06,1.944587476591097541e-04,-3.017059699128576966e-06,-5.757515165849547145e-06,-5.804020299593481980e-06,-5.804555614219442106e-06,-5.807699792859111199e-06,-5.801873644517563378e-06
9.550000000000000000e+01,-5.008834110697968356e-06,2.983549956721009977e-04,-2.308631858405352233e-06,-5.017337879942296297e-06,-5.060391481181980566e-06,-5.062440641578902500e-06,-5.054076434418686148e-06,-5.057320338397452986e-06
9.560000000000000853e+01,-4.067559214226967867e-06,2.681041882516832509e-04,-1.392377035613900915e-06,-4.076311935330423353e-06,-4.114484285777653128e-06,-4.117367159495177731e-06,-4.097961228022306557e-06,-4.111123626859836122e-06
9.570000000000000284e+01,-2.961468469064865161e-06,2.935305256032694210e-04,-2.962261299033208672e-07,-2.971521079697669876e-06,-3.004078473589633091e-06,-3.008402776505381127e-06,-2.981188431894210566e-06,-3.002100284643649530e-06
9.580000000000001137e+01,-1.734484506576983165e-06,2.995799876441274101e-04,9.430950435040941215e-07,-1.746429291682449758e-06,-1.774394888298669315e-06,-1.779222629672005951e-06,-1.747654726269587400e-06,-1.775208895271607190e-06
9.590000000000000568e+01,-4.354623805435942074e-07,3.038011789559535991e-04,2.277167045094952158e-06,-4.493242042324929741e-07,-4.755338482986815052e-07,-4.783255465601321532e-07,-4.452573373892043662e-07,-4.789058181131622405e-07
9.600000000000000000e+01,8.837698841079877354e-07,3.069821117901994079e-04,3.645960212350640717e-06,8.684067213660107143e-07,8.405545608991538131e-07,8.424835176157330352e-07,8.744757876155695442e-07,8.367289086597118342e-07
9.610000000000000853e+01,2.170503468124085344e-06,3.083481391542020056e-04,4.983552393644785639e-06,2.154178629032443837e-06,2.122288489059265260e-06,2.130483151618900450e-06,2.158304352073425747e-06,2.120540207983800940e-06
9.620000000000000284e+01,3.373284603203074994e-06,3.136843992077587018e-04,6.227313900430964111e-06,3.356257579023580462e-06,3.319786128774815381e-06,3.334058421178287546e-06,3.352610807527689474e-06,3.321315335425012449e-06
9.630000000000001137e+01,4.444002672354674388e-06,3.351375221842256558e-04,7.324691733257004955e-06,4.425947235819904790e-06,4.386092202268709883e-06,4.404538904989596659e-06,4.404849862527093762e-06,4.390367302431474883e-06
9.640000000000000568e+01,5.339841558982261205e-06,3.420390519751070890e-04,8.234264017747960906e-06,5.320112535511789531e-06,5.278774752426329542e-06,5.298046839852244005e-06,5.269638359117756465e-06,5.284318021547829147e-06
9.650000000000000000e+01,6.025011416999070946e-06,3.117406604647987578e-04,8.923484122347336012e-06,6.004846553553377930e-06,5.961780072560873833e-06,5.977658178557554436e-06,5.920724383101649835e-06,5.967087589930919478e-06
9.660000000000000853e+01,6.472186520223299766e-06,3.138834063856066336e-04,9.367356655631819962e-06,6.458983499380011040e-06,6.407210722036982276e-06,6.415763925515793886e-06,6.351201458476563033e-06,6.411241789239241484e-06
9.670000000000000284e+01,6.663584220967244676e-06,3.164596095392990804e-04,9.549281200338377573e-06,6.659119520913137080e-06,6.596760738719620321e-06,6.595825871535954121e-06,6.550754966860861117e-06,6.598950092029376435e-06
9.680000000000001137e+01,6.591630062724451733e-06,3.199952429510655172e-04,9.462685367500611733e-06,6.573282295252447227e-06,6.522650041973498958e-06,6.512623074217405161e-06,6.497954710193987182e-06,6.522624949711897102e-06
9.690000000000000568e+01,6.259166837607743616e-06,3.226181321437926464e-04,9.112383584086725108e-06,6.217929374829900269e-06,6.187934286083773827e-06,6.171063317461644715e-06,6.180458899607277345e-06,6.185230221111837068e-06
9.700000000000000000e+01,5.679185695217636720e-06,3.242426767217088113e-04,8.515280774723521517e-06,5.624415706673158155e-06,5.606072483066437684e-06,5.585061500223975628e-06,5.606629282062236541e-06,5.600211302969615446e-06
9.710000000000000853e+01,4.874089992223940015e-06,3.264357813528295793e-04,7.699695338037049197e-06,4.816068146673568862e-06,4.799834243951472956e-06,4.777339501271793409e-06,4.801520835928663189e-06,4.791001814108408752e-06
9.720000000000000284e+01,3.874544800830381774e-06,3.307172144855208273e-04,6.702833612926006879e-06,3.821118098767950499e-06,3.800273777221363503e-06,3.779339998566388914e-06,3.800726535274634443e-06,3.790103092871088819e-06
9.730000000000001137e+01,2.718018789704679250e-06,3.169790023876961627e-04,5.566938575118918209e-06,2.676220266117912416e-06,2.646732864264311758e-06,2.630438063144779903e-06,2.646823404339748720e-06,2.637780856573623822e-06
9.740000000000000568e+01,1.447390282627303293e-06,3.185571548846022338e-04,4.334610072875832998e-06,1.425454643599888271e-06,1.386608723008553312e-06,1.376401484176614787e-06,1.387388018969648584e-06,1.380444963894333910e-06
9.750000000000000000e+01,1.114900814447317146e-07,3.201364733118050587e-04,3.043231840915705533e-06,1.183511948443793926e-07,7.226727671838517608e-08,6.738491087343589925e-08,7.338131052803120724e-08,6.874710017923391092e-08
9.760000000000000853e+01,-1.229989883111404225e-06,3.196791751645111646e-04,1.722337304943533098e-06,-1.192722748399877020e-06,-1.243007781648319821e-06,-1.244276546630285196e-06,-1.242567775783243178e-06,-1.244624105112279722e-06
9.770000000000000284e+01,-2.515670165681438419e-06,3.188103229803118666e-04,4.086883359510906644e-07,-2.455261155553944974e-06,-2.507097289938808871e-06,-2.506290775194930376e-06,-2.508045138571723953e-06,-2.507362087567077680e-06
9.780000000000001137e+01,-3.702901382962586752e-06,3.179095120688368858e-04,-8.238662298487575697e-07,-3.618916286418638606e-06,-3.670339956962642702e-06,-3.668526156241913583e-06,-3.672806329180211549e-06,-3.669715403165074719e-06
9.790000000000000568e+01,-4.741211854453197816e-06,3.170805870809645377e-04,-1.883853940010116190e-06,-4.637362173987025216e-06,-4.687141242853964940e-06,-4.684947679911566354e-06,-4.690660315609385123e-06,-4.686074864423961372e-06
9.800000000000000000e+01,-5.580046341269184751e-06,3.163761269745490878e-04,-2.719203337775422114e-06,-5.469976910033036432e-06,-5.517635532303888368e-06,-5.515336950423499474e-06,-5.521158165988637734e-06,-5.516401583249841423e-06
9.810000000000000853e+01,-6.184385252239188446e-06,3.158336996694766086e-04,-3.315044228457963982e-06,-6.083488739816456103e-06,-6.129198420801174052e-06,-6.126781958937232986e-06,-6.131078015669810810e-06,-6.127817235801469309e-06
9.820000000000000284e+01,-6.533570513334030494e-06,3.154807129668313337e-04,-3.664310252227132025e-06,-6.453409636897333712e-06,-6.497728692544946227e-06,-6.494915388344235652e-06,-6.495936354655729161e-06,-6.496078394979676318e-06
9.830000000000001137e+01,-6.619173911925901876e-06,3.153349229683688471e-04,-3.759732428276763017e-06,-6.565014966208870817e-06,-6.608609511904450784e-06,-6.604863395653914893e-06,-6.601774359848988638e-06,-6.606651044849254362e-06
9.840000000000000568e+01,-6.442954276875134667e-06,3.154050033153388277e-04,-3.597970610280665227e-06,-6.413840150043537136e-06,-6.457291137407228376e-06,-6.451902594128977597e-06,-6.446431192408397237e-06,-6.455276722938663170e-06
9.850000000000000000e+01,-6.015107805401598284e-06,3.156914623624884619e-04,-3.183716553833981777e-06,-6.005787068830148456e-06,-6.049484512382630186e-06,-6.042015125273803022e-06,-6.038481186076971596e-06,-6.048006248648984950e-06
9.860000000000000853e+01,-5.353377998729147436e-06,3.161872856122238673e-04,-2.531437555908233605e-06,-5.356886151830497766e-06,-5.400991775372787629e-06,-5.392575916585151674e-06,-5.394391806301523928e-06,-5.400769017283035822e-06
9.870000000000000284e+01,-4.482901125313354385e-06,3.168776638236558973e-04,-1.665450198140572269e-06,-4.492704112013523599e-06,-4.537201280796487879e-06,-4.531107471672513043e-06,-4.537255019754216079e-06,-4.538641068030369041e-06
9.880000000000001137e+01,-3.436190984917875113e-06,3.177390200470031623e-04,-6.190590832177989000e-07,-3.447387836252868709e-06,-3.492203163868445870e-06,-3.489569841086392898e-06,-3.497830792009715140e-06,-3.494965635564284412e-06
9.890000000000000568e+01,-2.252716521489173118e-06,3.187385246233853664e-04,5.668461707242222758e-07,-2.262361599669748813e-06,-2.307443812354925683e-06,-2.305854450823652257e-06,-2.315434740718380624e-06,-2.310337891775482433e-06
9.900000000000000000e+01,-9.778434182372564010e-07,3.198351412583289033e-04,1.845558503466016020e-06,-9.847182865230230675e-07,-1.030003468682760825e-06,-1.028185510676404846e-06,-1.037021312988439803e-06,-1.031330204237512760e-06
9.910000000000000853e+01,3.388050759944860602e-07,3.209820850802458381e-04,3.166600524795448734e-06,3.346383683489051464e-07,2.892845883395445128e-07,2.909763637259921154e-07,2.853873970476428212e-07,2.911534464078435747e-07
9.920000000000000284e+01,1.645373365000146748e-06,3.221300748977307116e-04,4.477976781436243670e-06,1.643030516973453814e-06,1.597797783192689280e-06,1.598890119358653550e-06,1.598292839966042322e-06,1.603880489586817504e-06
9.930000000000001137e+01,2.889972908814986141e-06,3.232322221790595584e-04,5.728466074106375316e-06,2.888145733903613177e-06,2.843201886815194257e-06,2.843613234049247041e-06,2.850534473297638982e-06,2.853521465728814377e-06
9.940000000000000568e+01,4.022879442955318297e-06,3.242553750945620372e-04,6.869487350791292357e-06,4.020225050249681686e-06,3.975590849192300880e-06,3.975508513498482444e-06,3.994670576046299715e-06,3.988964437651176809e-06
9.950000000000000000e+01,4.998598363503692354e-06,3.252122636911436437e-04,7.855566396430813114e-06,4.994381528289348893e-06,4.949562946776620009e-06,4.949113858510045816e-06,4.982503660988513161e-06,4.963639744948178389e-06
9.960000000000000853e+01,5.777711579724176261e-06,3.262658711035704151e-04,8.642882690645947719e-06,5.773865423830404353e-06,5.726110522963345772e-06,5.724951859575888591e-06,5.763229251443124923e-06,5.737795537363865606e-06
9.970000000000000284e+01,6.328462029858705762e-06,3.281205977846979316e-04,9.189845134316421138e-06,6.339032204705219442e-06,6.274218342983139962e-06,6.271275922675734193e-06,6.298454899189565026e-06,6.280472965358718795e-06
9.980000000000001137e+01,6.628072220349334742e-06,3.309074720603266684e-04,9.467501566662317458e-06,6.698172934027635250e-06,6.572054700448859421e-06,6.565817350145941589e-06,6.574323168861972988e-06,6.570757136392657571e-06
9.990000000000000568e+01,6.663805270534783887e-06,3.258504995059530174e-04,9.470512246312345894e-06,6.571658849707784356e-06,6.607609456865670694e-06,6.597064436342225946e-06,6.591169718239697772e-06,6.598156726711490450e-06
1.000000000000000000e+02,6.433721444099038678e-06,3.254493827654636462e-04,9.209233181095566323e-06,6.329470481458709941e-06,6.378715610544372083e-06,6.364488416843450125e-06,6.352444519241995380e-06,6.362470869158975972e-06


==> Code/NL_MSD/Data/sin/Plot/NL_output_error.dat <==
6.000000000000000000e+00,0.000000000000000000e+00,1.004827960018304933e-01,1.340986348602631398e-02,1.337945781953700855e-02
8.000000000000000000e+00,0.000000000000000000e+00,3.138007831741472520e-02,8.977931853961592171e-03,2.076111825581959669e-01
1.000000000000000000e+01,0.000000000000000000e+00,5.502057517387635641e-03,5.916660187577730927e-03,8.544584180991193767e-02
1.200000000000000000e+01,0.000000000000000000e+00,1.727238881024256364e-02,2.059987795242530784e-03,1.725855970610946748e-03
1.400000000000000000e+01,0.000000000000000000e+00,2.517403106852701255e-03,1.404991321427749617e-03,1.170486058148920887e-03
1.600000000000000000e+01,0.000000000000000000e+00,1.496683211132385834e-03,1.044459121157122281e-03,1.062950486218023531e-03
1.800000000000000000e+01,0.000000000000000000e+00,1.072871080272914165e-03,6.703956926054434372e-04,7.492399066865179256e-04
2.000000000000000000e+01,0.000000000000000000e+00,6.239383070171482379e-04,4.509760096355725184e-04,4.533145530032868433e-04


==> Code/NL_MSD/Data/sin/Plot/NL_state_error.dat <==
6.000000000000000000e+00,0.000000000000000000e+00,1.667862996251220364e-01,3.683374398994141569e-02,3.486453859726214993e-02
8.000000000000000000e+00,0.000000000000000000e+00,1.030807250374488199e-01,2.435184169413586938e-02,3.851781576236842364e-01
1.000000000000000000e+01,0.000000000000000000e+00,1.523863857779799054e-02,9.774353935621827791e-03,1.583572018417853111e-01
1.200000000000000000e+01,0.000000000000000000e+00,7.494707621595293745e-02,6.196819983621008540e-03,3.898001395049550694e-03
1.400000000000000000e+01,0.000000000000000000e+00,7.003404688156508739e-03,3.982156013837068360e-03,2.431776359782572734e-03
1.600000000000000000e+01,0.000000000000000000e+00,5.122857110550012479e-03,3.909574388197561631e-03,2.520585613637820344e-03
1.800000000000000000e+01,0.000000000000000000e+00,3.942495119825258944e-03,3.021744692705365977e-03,3.088960055099203381e-03
2.000000000000000000e+01,0.000000000000000000e+00,1.857605655292642868e-03,1.802991106905121790e-03,1.775734459583319701e-03

